Parallel cross interpolation for high-precision calculation of high-dimensional integrals

We propose a parallel version of the cross interpolation algorithm and apply it to calculate high-dimensional integrals motivated by Ising model in quantum physics. In contrast to mainstream approaches, such as Monte Carlo and quasi Monte Carlo, the samples calculated by our algorithm are neither random nor form a regular lattice. Instead we calculate the given function along individual dimensions (modes) and use this data to reconstruct its behaviour in the whole domain. The positions of the calculated univariate fibers are chosen adaptively for the given function. The required evaluations can be executed in parallel both along each mode (variable) and over all modes. To demonstrate the efficiency of the proposed method, we apply it to compute high-dimensional Ising susceptibility integrals, arising from asymptotic expansions for the spontaneous magnetisation in two-dimensional Ising model of ferromagnetism. We observe strong superlinear convergence of the proposed method, while the MC and qMC algorithms converge sublinearly. Using multiple precision arithmetic, we also observed exponential convergence of the proposed algorithm. Combining high-order convergence, almost perfect scalability up to hundreds of processes, and the same flexibility as MC and qMC, the proposed algorithm can be a new method of choice for problems involving high-dimensional integration, e.g. in statistics, probability, and quantum physics.

==> ising/c1024_n257_r200.dat <==
 rank	log10t	log10n	log10acc
  1.0	 3.210	 6.420	  -2.472
  1.1	 3.517	 6.701	  -4.298
  1.1	 3.708	 6.873	  -5.298
  1.2	 3.853	 6.998	  -7.312
  1.3	 3.967	 7.096	  -7.775
  1.4	 4.065	 7.177	  -9.397
  1.5	 4.150	 7.246	 -10.542
  1.5	 4.227	 7.307	 -11.387
  1.6	 4.295	 7.361	 -11.011
  1.7	 4.357	 7.409	 -13.796
  1.8	 4.415	 7.454	 -15.086
  2.0	 4.469	 7.495	 -16.008
  2.1	 4.520	 7.533	 -16.101
  2.2	 4.567	 7.569	 -17.742
  2.3	 4.611	 7.602	 -17.599
  2.4	 4.654	 7.634	 -18.951
  2.6	 4.694	 7.663	 -19.650
  2.7	 4.732	 7.692	 -20.175
  2.9	 4.770	 7.719	 -20.824
  3.0	 4.805	 7.745	 -22.296
  3.2	 4.840	 7.770	 -22.752
  3.4	 4.873	 7.794	 -24.932
  3.5	 4.905	 7.818	 -25.156
  3.7	 4.937	 7.840	 -26.208
  3.9	 4.967	 7.862	 -27.270
  4.0	 4.995	 7.883	 -28.249
  4.2	 5.022	 7.903	 -28.818
  4.4	 5.050	 7.923	 -30.119
  4.5	 5.076	 7.942	 -30.631
  4.7	 5.102	 7.961	 -31.635
  4.9	 5.127	 7.979	 -32.658
  5.1	 5.151	 7.997	 -33.265
  5.2	 5.175	 8.014	 -33.229
  5.4	 5.198	 8.031	 -35.032
  5.6	 5.221	 8.048	 -34.642
  5.8	 5.243	 8.064	 -36.180
  6.1	 5.265	 8.080	 -36.654
  6.2	 5.286	 8.096	 -36.780
  6.3	 5.307	 8.111	 -38.027
  6.5	 5.327	 8.126	 -39.570
  6.7	 5.347	 8.141	 -40.660
  6.9	 5.367	 8.155	 -40.959
  7.1	 5.385	 8.170	 -42.627
  7.3	 5.404	 8.184	 -42.857
  7.6	 5.422	 8.198	 -44.327
  7.7	 5.440	 8.211	 -44.550
  7.9	 5.458	 8.225	 -45.007
  8.1	 5.476	 8.238	 -45.161
  8.3	 5.492	 8.251	 -46.281
  8.5	 5.509	 8.264	 -46.963
  8.7	 5.526	 8.276	 -49.360
  8.9	 5.542	 8.289	 -49.556
  9.1	 5.558	 8.301	 -50.564
  9.3	 5.574	 8.313	 -51.314
  9.5	 5.589	 8.325	 -51.246
  9.7	 5.605	 8.337	 -53.075
  9.9	 5.620	 8.349	 -54.210
 10.1	 5.634	 8.361	 -54.485
 10.3	 5.649	 8.372	 -54.243
 10.5	 5.663	 8.383	 -55.991
 10.8	 5.677	 8.395	 -56.041
 10.9	 5.691	 8.406	 -57.535
 11.1	 5.705	 8.417	 -58.839
 11.3	 5.718	 8.427	 -58.947
 11.6	 5.732	 8.438	 -59.186
 11.8	 5.745	 8.449	 -60.396
 12.1	 5.758	 8.459	 -60.975
 12.2	 5.771	 8.469	 -61.764
 12.4	 5.784	 8.480	 -63.622
 12.7	 5.796	 8.490	 -63.917
 12.9	 5.809	 8.500	 -64.184
 13.1	 5.821	 8.510	 -65.229
 13.3	 5.833	 8.520	 -65.527
 13.5	 5.845	 8.530	 -65.910
 13.7	 5.857	 8.539	 -66.983
 13.9	 5.869	 8.549	 -68.140
 14.1	 5.880	 8.558	 -69.583
 14.4	 5.892	 8.568	 -69.910
 14.6	 5.903	 8.577	 -71.063
 14.8	 5.914	 8.586	 -72.710
 15.0	 5.925	 8.596	 -72.695
 15.2	 5.935	 8.605	 -72.616
 15.5	 5.946	 8.614	 -72.928
 15.7	 5.957	 8.622	 -73.411
 15.9	 5.967	 8.631	 -75.213
 16.2	 5.978	 8.640	 -75.426
 16.3	 5.988	 8.649	 -76.164
 16.6	 5.998	 8.657	 -77.517
 16.8	 6.008	 8.666	 -77.790
 17.0	 6.018	 8.675	 -78.070
 17.2	 6.028	 8.683	 -78.207
 17.5	 6.038	 8.691	 -81.185
 17.7	 6.047	 8.700	 -80.889
 17.9	 6.057	 8.708	 -80.951
 18.2	 6.067	 8.716	 -82.559
 18.4	 6.076	 8.724	 -82.699
 18.7	 6.086	 8.732	 -84.190
 18.9	 6.095	 8.740	 -84.914
 19.1	 6.104	 8.748	 -85.268
 19.4	 6.113	 8.756	 -85.703
 19.7	 6.122	 8.764	 -87.441
 19.9	 6.131	 8.772	 -87.708
 20.1	 6.140	 8.780	 -89.214
 20.3	 6.149	 8.788	 -89.570
 20.6	 6.158	 8.795	 -89.754
 20.9	 6.167	 8.803	 -91.167
 21.2	 6.175	 8.811	 -92.004
 21.4	 6.184	 8.818	 -93.082
 21.7	 6.192	 8.826	 -94.111
 22.0	 6.201	 8.833	 -94.807
 22.3	 6.210	 8.841	 -96.438
 22.6	 6.218	 8.848	 -96.575
 22.9	 6.227	 8.856	 -98.107
 23.2	 6.235	 8.863	 -99.346
 23.5	 6.244	 8.871	-100.014
 23.7	 6.252	 8.878	-101.469
 24.0	 6.260	 8.886	-101.570
 24.3	 6.269	 8.893	-103.330
 24.6	 6.277	 8.900	-104.018
 24.9	 6.285	 8.907	-103.967
 25.2	 6.293	 8.915	-105.376
 25.5	 6.301	 8.922	-105.777
 25.9	 6.309	 8.929	-107.907


==> ising/c1024_n33.dat <==
 rank	log10t	log10n	log10acc
  1.0	 0.567	 5.520	  -2.442
  1.0	 0.861	 5.800	  -4.149
  1.1	 1.044	 5.970	  -6.384
  1.1	 1.182	 6.094	  -6.519
  1.2	 1.292	 6.191	  -7.783
  1.3	 1.386	 6.271	  -9.029
  1.4	 1.470	 6.339	 -10.780
  1.4	 1.545	 6.399	 -10.656
  1.5	 1.615	 6.453	 -10.842
  1.6	 1.680	 6.502	 -11.996
  1.8	 1.744	 6.550	 -11.836
  2.1	 1.808	 6.600	 -11.873
  2.5	 1.872	 6.650	 -11.896
  3.0	 1.936	 6.700	 -11.910
  3.5	 1.997	 6.750	 -11.917
  4.0	 2.054	 6.799	 -11.924


==> ising/c1024_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 2.139	 5.825	  -2.460
  1.0	 2.468	 6.100	  -4.408
  1.1	 2.680	 6.268	  -5.215
  1.1	 2.844	 6.391	  -6.883
  1.2	 2.976	 6.488	  -7.812
  1.2	 3.089	 6.567	  -9.488
  1.3	 3.192	 6.635	  -9.759
  1.4	 3.279	 6.695	 -11.382
  1.4	 3.361	 6.748	 -11.063
  1.5	 3.432	 6.797	 -13.376
  1.6	 3.500	 6.840	 -14.199
  1.7	 3.564	 6.881	 -15.203
  1.8	 3.623	 6.919	 -16.253
  1.9	 3.672	 6.954	 -17.564
  2.0	 3.724	 6.987	 -17.506
  2.1	 3.771	 7.018	 -18.883
  2.2	 3.817	 7.048	 -19.057
  2.3	 3.859	 7.076	 -21.128
  2.4	 3.901	 7.102	 -20.642
  2.5	 3.938	 7.128	 -22.772
  2.6	 3.973	 7.152	 -22.991
  2.7	 4.008	 7.176	 -23.399
  2.8	 4.040	 7.198	 -24.607
  2.9	 4.072	 7.220	 -26.007
  2.9	 4.103	 7.240	 -26.186
  3.0	 4.134	 7.261	 -27.921
  3.1	 4.161	 7.280	 -29.127
  3.2	 4.188	 7.299	 -29.042
  3.2	 4.216	 7.318	 -30.094
  3.3	 4.241	 7.336	 -30.260
  3.4	 4.266	 7.353	 -30.384
  3.5	 4.290	 7.371	 -30.389
  3.6	 4.314	 7.388	 -30.390
  3.7	 4.338	 7.404	 -30.393
  3.7	 4.367	 7.421	 -30.394
  3.8	 4.390	 7.436	 -30.396
  3.9	 4.406	 7.451	 -30.396
  4.0	 4.426	 7.466	 -30.395
  4.0	 4.444	 7.481	 -30.398
  4.1	 4.464	 7.495	 -30.398
  4.1	 4.480	 7.508	 -30.398
  4.1	 4.496	 7.521	 -30.396
  4.1	 4.510	 7.534	 -30.398
  4.2	 4.528	 7.547	 -30.397
  4.2	 4.542	 7.559	 -30.398
  4.2	 4.555	 7.570	 -30.401
  4.2	 4.568	 7.582	 -30.400
  4.2	 4.586	 7.593	 -30.401
  4.3	 4.600	 7.604	 -30.400
  4.3	 4.614	 7.615	 -30.400
  4.3	 4.626	 7.625	 -30.402
  4.3	 4.640	 7.636	 -30.402
  4.3	 4.653	 7.645	 -30.402
  4.3	 4.663	 7.655	 -30.402
  4.3	 4.673	 7.665	 -30.406
  4.3	 4.684	 7.674	 -30.406
  4.3	 4.693	 7.683	 -30.408
  4.3	 4.704	 7.692	 -30.407
  4.3	 4.715	 7.701	 -30.408
  4.3	 4.724	 7.710	 -30.408
  4.3	 4.733	 7.718	 -30.408
  4.3	 4.742	 7.726	 -30.408
  4.3	 4.750	 7.734	 -30.408
  4.3	 4.760	 7.742	 -30.408
  4.3	 4.770	 7.751	 -30.408
  4.3	 4.780	 7.758	 -30.408
  4.3	 4.789	 7.766	 -30.408
  4.3	 4.797	 7.773	 -30.408
  4.3	 4.804	 7.781	 -30.408
  4.3	 4.812	 7.788	 -30.408
  4.3	 4.819	 7.795	 -30.408
  4.3	 4.827	 7.802	 -30.408
  4.3	 4.835	 7.809	 -30.408


==> ising/c128_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	 0.326	 4.940	  -2.460
  1.3	 0.656	 5.232	  -4.408
  1.5	 0.876	 5.415	  -5.215
  1.7	 1.035	 5.551	  -6.883
  2.0	 1.164	 5.659	  -7.812
  2.3	 1.280	 5.753	  -9.487
  2.5	 1.377	 5.836	  -9.759
  2.8	 1.469	 5.910	 -11.383
  3.2	 1.551	 5.978	 -11.063
  3.4	 1.624	 6.039	 -13.377
  3.7	 1.693	 6.097	 -14.197
  4.1	 1.755	 6.153	 -15.201
  4.4	 1.816	 6.206	 -16.256
  4.8	 1.871	 6.255	 -17.569
  5.1	 1.925	 6.301	 -17.506
  5.4	 1.973	 6.346	 -18.883
  5.8	 2.022	 6.389	 -19.057
  6.1	 2.066	 6.430	 -21.124
  6.4	 2.107	 6.469	 -20.642
  6.7	 2.147	 6.506	 -22.924
  7.0	 2.183	 6.542	 -22.991
  7.3	 2.220	 6.576	 -23.398
  7.6	 2.257	 6.610	 -24.607
  7.8	 2.295	 6.643	 -26.006
  8.1	 2.325	 6.673	 -26.192
  8.4	 2.358	 6.702	 -28.107
  8.6	 2.388	 6.730	 -28.015
  8.7	 2.414	 6.756	 -27.963
  8.9	 2.444	 6.782	 -27.963
  9.1	 2.466	 6.805	 -27.963
  9.2	 2.487	 6.828	 -27.963
  9.4	 2.509	 6.850	 -27.668
  9.6	 2.531	 6.871	 -29.907
 10.0	 2.552	 6.892	 -31.500
 10.4	 2.572	 6.913	 -31.870
 10.8	 2.596	 6.935	 -31.975
 11.3	 2.617	 6.956	 -31.917
 11.7	 2.639	 6.978	 -32.092
 12.1	 2.658	 6.999	 -32.072
 12.5	 2.679	 7.019	 -32.072
 12.7	 2.694	 7.039	 -32.092
 13.0	 2.714	 7.058	 -32.114
 13.3	 2.733	 7.076	 -32.159
 13.5	 2.751	 7.094	 -32.171
 13.7	 2.767	 7.110	 -32.171
 14.0	 2.782	 7.127	 -32.171
 14.3	 2.797	 7.143	 -32.159
 14.7	 2.808	 7.158	 -32.171
 14.9	 2.820	 7.173	 -32.184
 15.1	 2.835	 7.187	 -32.171
 15.4	 2.847	 7.201	 -32.159
 15.7	 2.859	 7.214	 -32.184
 16.0	 2.873	 7.227	 -32.224
 16.2	 2.883	 7.240	 -32.197
 16.5	 2.899	 7.253	 -32.171
 16.7	 2.910	 7.266	 -32.197
 16.9	 2.922	 7.278	 -32.159
 17.1	 2.934	 7.289	 -32.159
 17.3	 2.946	 7.301	 -32.159
 17.5	 2.958	 7.312	 -32.159
 17.7	 2.969	 7.323	 -32.159
 17.8	 2.979	 7.334	 -32.159
 18.0	 2.990	 7.345	 -32.159


==> ising/c16_n129.dat <==
 rank	log10t	log10n	log10acc
  1.2	 1.424	 4.393	  -2.154
  1.5	 1.518	 4.693	  -4.111
  1.9	 1.604	 4.907	  -6.835
  2.4	 1.679	 5.063	  -6.707
  3.0	 1.750	 5.193	  -6.272
  3.6	 1.820	 5.307	  -6.981
  4.3	 1.887	 5.406	  -7.093
  5.0	 1.948	 5.490	  -8.881
  5.8	 2.008	 5.567	  -8.875
  6.6	 2.066	 5.642	  -8.623
  7.4	 2.121	 5.708	  -9.094
  8.3	 2.324	 5.776	  -9.086
  9.2	 2.368	 5.837	  -9.623
 10.1	 2.411	 5.895	 -10.475
 11.1	 2.448	 5.946	 -10.729
 12.0	 2.529	 5.995	 -11.906
 13.0	 2.586	 6.044	 -11.388
 13.9	 2.617	 6.088	 -11.068
 14.9	 2.651	 6.129	 -10.981
 15.8	 2.720	 6.168	 -11.924
 16.8	 2.750	 6.205	 -13.395
 17.7	 2.782	 6.241	 -12.304
 18.7	 2.815	 6.275	 -13.731
 19.6	 2.844	 6.309	 -13.252
 20.5	 2.874	 6.341	 -13.907
 21.5	 2.901	 6.371	 -13.574
 22.4	 2.931	 6.402	 -13.979
 23.4	 2.958	 6.430	 -13.791
 24.4	 2.986	 6.459	 -13.826
 25.3	 3.014	 6.484	 -13.769
 26.2	 3.049	 6.509	 -14.075
 27.2	 3.075	 6.535	 -15.410
 28.1	 3.102	 6.560	 -15.548
 29.0	 3.131	 6.583	 -15.371
 29.9	 3.158	 6.606	 -15.256
 30.9	 3.193	 6.631	 -15.460
 31.8	 3.230	 6.651	 -15.784
 32.8	 3.261	 6.674	 -16.235
 33.8	 3.289	 6.695	 -17.624
 34.7	 3.316	 6.718	 -16.445
 35.6	 3.339	 6.738	 -16.637
 36.5	 3.360	 6.758	 -16.752
 37.5	 3.382	 6.778	 -17.299
 38.4	 3.405	 6.796	 -18.183
 39.3	 3.428	 6.814	 -17.577
 40.2	 3.451	 6.833	 -19.066
 41.2	 3.472	 6.852	 -17.653
 42.2	 3.496	 6.870	 -17.863
 43.1	 3.517	 6.887	 -18.632
 44.1	 3.538	 6.903	 -17.862
 45.0	 3.561	 6.919	 -18.343
 45.9	 3.581	 6.935	 -18.311
 46.8	 3.605	 6.950	 -19.248
 47.8	 3.630	 6.966	 -18.807
 48.7	 3.649	 6.981	 -19.630
 49.6	 3.667	 6.996	 -19.587
 50.6	 3.689	 7.012	 -19.456
 51.5	 3.712	 7.028	 -20.856
 52.5	 3.731	 7.041	 -19.946
 53.4	 3.749	 7.054	 -20.247
 54.3	 3.767	 7.067	 -20.418
 55.2	 3.786	 7.081	 -20.253
 56.1	 3.811	 7.096	 -20.443
 57.1	 3.830	 7.108	 -20.375
 58.1	 3.849	 7.121	 -21.088
 59.0	 3.867	 7.134	 -20.855
 59.9	 3.886	 7.146	 -21.470
 60.9	 3.903	 7.159	 -22.160
 61.8	 3.921	 7.171	 -22.061
 62.7	 3.937	 7.183	 -21.927
 63.7	 3.953	 7.195	 -21.567
 64.6	 3.968	 7.206	 -21.928
 65.5	 3.983	 7.218	 -24.279
 66.5	 4.000	 7.229	 -22.154
 67.4	 4.017	 7.242	 -22.628
 68.4	 4.031	 7.252	 -22.476
 69.3	 4.049	 7.264	 -22.484
 70.2	 4.063	 7.274	 -22.706
 71.1	 4.077	 7.285	 -23.310
 72.1	 4.093	 7.296	 -23.863
 73.0	 4.106	 7.306	 -23.779
 73.9	 4.120	 7.316	 -24.564
 74.9	 4.134	 7.326	 -23.838
 75.8	 4.149	 7.336	 -23.986
 76.7	 4.162	 7.345	 -23.705
 77.7	 4.177	 7.355	 -26.175
 78.6	 4.192	 7.365	 -24.313
 79.6	 4.206	 7.375	 -23.923
 80.5	 4.221	 7.384	 -24.404
 81.4	 4.235	 7.394	 -23.994
 82.3	 4.250	 7.404	 -24.201
 83.2	 4.263	 7.413	 -24.448
 84.2	 4.278	 7.422	 -25.685
 85.1	 4.289	 7.431	 -25.031
 86.1	 4.302	 7.441	 -25.237
 87.0	 4.315	 7.450	 -25.401
 87.9	 4.328	 7.460	 -25.093
 88.8	 4.341	 7.468	 -25.029
 89.8	 4.353	 7.476	 -25.489
 90.7	 4.365	 7.485	 -25.715
 91.6	 4.377	 7.493	 -25.868
 92.6	 4.387	 7.501	 -25.490
 93.5	 4.399	 7.509	 -25.782
 94.4	 4.409	 7.516	 -28.074
 95.4	 4.421	 7.525	 -26.069
 96.3	 4.432	 7.532	 -26.544
 97.2	 4.445	 7.540	 -26.642
 98.2	 4.456	 7.549	 -26.447
 99.1	 4.468	 7.557	 -26.458
100.0	 4.479	 7.564	 -26.425
101.0	 4.490	 7.573	 -26.647
101.9	 4.501	 7.581	 -26.883
102.8	 4.511	 7.588	 -26.848
103.8	 4.520	 7.594	 -26.725
104.7	 4.531	 7.601	 -26.864
105.6	 4.541	 7.608	 -27.067
106.5	 4.552	 7.616	 -27.396
107.5	 4.563	 7.623	 -27.528
108.4	 4.575	 7.630	 -27.443
109.4	 4.585	 7.637	 -27.444
110.3	 4.594	 7.644	 -28.152
111.2	 4.605	 7.651	 -28.533
112.2	 4.615	 7.658	 -30.079
113.1	 4.626	 7.666	 -28.832
114.0	 4.635	 7.672	 -28.392
115.0	 4.646	 7.679	 -28.371
115.9	 4.656	 7.686	 -28.337
116.8	 4.666	 7.693	 -29.287
117.8	 4.676	 7.700	 -29.256
118.7	 4.686	 7.706	 -29.402
119.6	 4.696	 7.713	 -30.301
120.5	 4.706	 7.720	 -30.500
121.4	 4.715	 7.726	 -30.211
122.4	 4.725	 7.734	 -29.760
123.3	 4.735	 7.740	 -29.830
124.3	 4.744	 7.746	 -29.374
125.2	 4.752	 7.752	 -30.095
126.1	 4.762	 7.758	 -30.564
127.0	 4.771	 7.764	 -30.975
128.0	 4.780	 7.770	 -29.956
128.9	 4.789	 7.776	 -30.049
129.8	 4.799	 7.782	 -30.000
130.8	 4.808	 7.788	 -29.945
131.7	 4.817	 7.794	 -30.091
132.6	 4.826	 7.800	 -30.405
133.5	 4.834	 7.806	 -30.574
134.4	 4.843	 7.811	 -30.497
135.4	 4.852	 7.817	 -30.458
136.3	 4.861	 7.823	 -30.554
137.2	 4.870	 7.829	 -31.049
138.2	 4.879	 7.836	 -31.199
139.1	 4.887	 7.841	 -31.139
140.0	 4.896	 7.846	 -31.380
141.0	 4.904	 7.852	 -31.164
141.9	 4.912	 7.858	 -31.265
142.8	 4.921	 7.863	 -32.801
143.8	 4.929	 7.869	 -31.711
144.7	 4.937	 7.874	 -31.906
145.6	 4.944	 7.880	 -33.003
146.6	 4.952	 7.885	 -32.236
147.5	 4.960	 7.890	 -32.318
148.4	 4.967	 7.895	 -32.215
149.3	 4.976	 7.901	 -32.386
150.3	 4.984	 7.906	 -32.218
151.2	 4.992	 7.911	 -32.351
152.1	 5.000	 7.917	 -32.586
153.1	 5.008	 7.922	 -32.879
154.0	 5.016	 7.928	 -32.982
154.9	 5.024	 7.933	 -34.424
155.8	 5.031	 7.937	 -33.413
156.8	 5.039	 7.943	 -33.612
157.7	 5.047	 7.948	 -33.101
158.6	 5.055	 7.953	 -33.259
159.6	 5.062	 7.958	 -33.620
160.5	 5.069	 7.962	 -34.290
161.4	 5.076	 7.967	 -33.734
162.3	 5.083	 7.972	 -34.024
163.3	 5.091	 7.977	 -33.744
164.2	 5.098	 7.982	 -33.732
165.2	 5.106	 7.987	 -33.646
166.1	 5.113	 7.992	 -34.366
167.0	 5.120	 7.996	 -34.023
167.9	 5.127	 8.000	 -34.103
168.8	 5.134	 8.005	 -34.219
169.8	 5.142	 8.010	 -34.237
170.7	 5.149	 8.014	 -34.785
171.6	 5.156	 8.019	 -35.439
172.6	 5.163	 8.023	 -35.909
173.5	 5.169	 8.027	 -35.546
174.4	 5.176	 8.032	 -35.788
175.4	 5.183	 8.036	 -35.407
176.3	 5.190	 8.040	 -35.013
177.2	 5.197	 8.045	 -35.114
178.1	 5.203	 8.049	 -35.060
179.0	 5.210	 8.054	 -35.779
180.0	 5.217	 8.059	 -36.752
180.9	 5.224	 8.063	 -35.867
181.8	 5.230	 8.067	 -37.119
182.8	 5.236	 8.071	 -36.163
183.7	 5.243	 8.075	 -36.620
184.6	 5.250	 8.079	 -36.423
185.6	 5.256	 8.084	 -36.617
186.5	 5.262	 8.088	 -36.257
187.4	 5.269	 8.092	 -36.440
188.3	 5.275	 8.096	 -36.696
189.2	 5.281	 8.100	 -36.383
190.2	 5.287	 8.104	 -36.788
191.2	 5.293	 8.108	 -36.626
192.1	 5.300	 8.112	 -37.732
193.1	 5.306	 8.116	 -37.160
194.0	 5.312	 8.120	 -36.618
194.9	 5.318	 8.124	 -36.796
195.8	 5.324	 8.128	 -36.929
196.7	 5.330	 8.132	 -37.490
197.7	 5.336	 8.136	 -37.131
198.6	 5.342	 8.140	 -38.088
199.5	 5.349	 8.144	 -37.758
200.5	 5.355	 8.148	 -37.802
201.4	 5.361	 8.152	 -37.750
202.3	 5.367	 8.156	 -37.537
203.3	 5.373	 8.160	 -38.950
204.2	 5.378	 8.164	 -38.733
205.1	 5.385	 8.167	 -38.115
206.0	 5.391	 8.171	 -37.758
207.0	 5.396	 8.175	 -38.066
207.9	 5.402	 8.178	 -39.113
208.8	 5.408	 8.182	 -38.818
209.7	 5.414	 8.186	 -38.659
210.7	 5.420	 8.190	 -38.553
211.6	 5.425	 8.193	 -38.581
212.5	 5.430	 8.197	 -38.449
213.4	 5.436	 8.200	 -39.143
214.3	 5.442	 8.204	 -39.168
215.3	 5.447	 8.207	 -38.557
216.2	 5.453	 8.211	 -38.552
217.1	 5.459	 8.215	 -39.244
218.1	 5.465	 8.219	 -38.985
219.0	 5.470	 8.223	 -38.837
219.9	 5.476	 8.226	 -38.962
220.8	 5.482	 8.230	 -38.895
221.7	 5.487	 8.234	 -39.124
222.7	 5.492	 8.237	 -39.906
223.6	 5.498	 8.241	 -39.392
224.5	 5.504	 8.244	 -40.011
225.5	 5.509	 8.248	 -40.161
226.4	 5.515	 8.251	 -39.368
227.3	 5.520	 8.255	 -39.589
228.3	 5.526	 8.259	 -39.475
229.2	 5.531	 8.262	 -39.603
230.1	 5.537	 8.266	 -39.836
231.0	 5.542	 8.269	 -39.724
231.9	 5.547	 8.273	 -39.607
232.9	 5.553	 8.276	 -39.540
233.8	 5.558	 8.280	 -39.816
234.7	 5.563	 8.283	 -39.710
235.7	 5.568	 8.286	 -39.836
236.6	 5.573	 8.290	 -39.881
237.5	 5.578	 8.293	 -40.745
238.5	 5.584	 8.297	 -40.654
239.4	 5.589	 8.300	 -40.567
240.3	 5.594	 8.303	 -40.434
241.3	 5.599	 8.306	 -40.823
242.2	 5.604	 8.309	 -41.147
243.1	 5.610	 8.313	 -41.370
244.1	 5.615	 8.316	 -41.119
245.0	 5.620	 8.319	 -40.767
245.9	 5.625	 8.322	 -41.059
246.9	 5.629	 8.325	 -41.883
247.8	 5.634	 8.328	 -43.125
248.7	 5.640	 8.332	 -42.178
249.6	 5.645	 8.334	 -41.991
250.5	 5.650	 8.338	 -42.025
251.5	 5.655	 8.341	 -42.021
252.4	 5.660	 8.344	 -42.223
253.3	 5.665	 8.347	 -43.047
254.3	 5.670	 8.350	 -41.937
255.2	 5.675	 8.353	 -42.715
256.1	 5.680	 8.356	 -42.387
257.0	 5.684	 8.359	 -42.330
258.0	 5.689	 8.362	 -42.638
258.9	 5.693	 8.365	 -43.614
259.8	 5.698	 8.368	 -42.632
260.7	 5.703	 8.371	 -42.534
261.7	 5.707	 8.374	 -42.509
262.6	 5.712	 8.377	 -42.352
263.5	 5.716	 8.380	 -42.542
264.4	 5.721	 8.383	 -42.870
265.3	 5.726	 8.385	 -43.205
266.3	 5.730	 8.388	 -43.082
267.3	 5.735	 8.391	 -42.862
268.2	 5.739	 8.394	 -43.914
269.1	 5.744	 8.397	 -43.686
270.0	 5.748	 8.399	 -44.498
270.9	 5.753	 8.403	 -44.839
271.9	 5.757	 8.405	 -43.692
272.8	 5.762	 8.408	 -43.467
273.7	 5.767	 8.411	 -44.825
274.7	 5.771	 8.414	 -43.539
275.6	 5.776	 8.417	 -43.949
276.5	 5.780	 8.420	 -43.450
277.5	 5.785	 8.422	 -43.474
278.4	 5.789	 8.425	 -43.836
279.3	 5.793	 8.427	 -43.796
280.2	 5.798	 8.430	 -43.684
281.1	 5.803	 8.433	 -43.666
282.1	 5.807	 8.436	 -43.846
283.0	 5.811	 8.439	 -44.273
283.9	 5.815	 8.441	 -45.614
284.8	 5.820	 8.444	 -44.999
285.7	 5.824	 8.446	 -44.012
286.7	 5.828	 8.449	 -44.301
287.6	 5.833	 8.452	 -44.498
288.5	 5.837	 8.454	 -45.912
289.4	 5.841	 8.457	 -45.086
290.4	 5.845	 8.460	 -44.320
291.3	 5.850	 8.462	 -44.501
292.3	 5.854	 8.465	 -44.846
293.2	 5.858	 8.468	 -47.109
294.1	 5.863	 8.471	 -44.925
295.0	 5.867	 8.474	 -45.049
295.9	 5.872	 8.477	 -44.724
296.9	 5.876	 8.479	 -45.080
297.8	 5.880	 8.482	 -45.039
298.7	 5.884	 8.484	 -45.023
299.7	 5.888	 8.487	 -44.881
300.6	 5.892	 8.490	 -44.921
301.5	 5.896	 8.492	 -47.195
302.5	 5.900	 8.495	 -46.650
303.4	 5.905	 8.498	 -45.620
304.3	 5.909	 8.500	 -45.634
305.2	 5.913	 8.503	 -46.041
306.1	 5.917	 8.505	 -45.675
307.1	 5.921	 8.508	 -45.774
308.1	 5.925	 8.510	 -46.552
309.0	 5.929	 8.512	 -46.351
309.9	 5.933	 8.515	 -46.305
310.8	 5.937	 8.517	 -46.419
311.7	 5.941	 8.520	 -46.156
312.7	 5.945	 8.523	 -46.048
313.6	 5.949	 8.525	 -46.200
314.5	 5.953	 8.527	 -46.227
315.4	 5.957	 8.530	 -46.031
316.3	 5.961	 8.533	 -46.342
317.3	 5.965	 8.535	 -46.563
318.2	 5.969	 8.538	 -46.492
319.2	 5.973	 8.540	 -46.490
320.1	 5.978	 8.543	 -46.696
321.0	 5.982	 8.545	 -46.753
321.9	 5.986	 8.548	 -46.749
322.9	 5.990	 8.550	 -47.214
323.8	 5.994	 8.553	 -47.041
324.7	 5.998	 8.556	 -47.572
325.6	 6.002	 8.558	 -47.718
326.5	 6.006	 8.561	 -47.529
327.5	 6.010	 8.563	 -47.728
328.4	 6.014	 8.565	 -47.975
329.3	 6.017	 8.568	 -47.580
330.2	 6.021	 8.570	 -47.401
331.1	 6.025	 8.573	 -47.392
332.1	 6.029	 8.575	 -47.252
333.0	 6.033	 8.578	 -47.401
333.9	 6.036	 8.580	 -47.837
334.9	 6.040	 8.582	 -48.392
335.8	 6.044	 8.584	 -48.054
336.7	 6.048	 8.587	 -48.115
337.6	 6.052	 8.589	 -47.671
338.5	 6.055	 8.591	 -48.160
339.5	 6.059	 8.594	 -49.048
340.4	 6.063	 8.596	 -50.321
341.3	 6.066	 8.598	 -48.760
342.3	 6.070	 8.601	 -48.076
343.2	 6.074	 8.603	 -49.568
344.1	 6.078	 8.605	 -48.512
345.0	 6.081	 8.607	 -48.528
345.9	 6.085	 8.609	 -48.390
346.9	 6.089	 8.612	 -48.634
347.8	 6.092	 8.614	 -49.110
348.7	 6.096	 8.617	 -50.364
349.6	 6.100	 8.619	 -49.115
350.5	 6.103	 8.621	 -49.117
351.5	 6.107	 8.624	 -49.183
352.5	 6.110	 8.626	 -48.794
353.4	 6.114	 8.628	 -48.899
354.3	 6.118	 8.630	 -48.970
355.2	 6.121	 8.633	 -48.936
356.1	 6.124	 8.635	 -49.890
357.1	 6.128	 8.637	 -49.515
358.0	 6.132	 8.639	 -49.351
358.9	 6.136	 8.641	 -49.409
359.9	 6.139	 8.644	 -49.456
360.8	 6.143	 8.646	 -50.309
361.8	 6.146	 8.648	 -49.842
362.7	 6.150	 8.651	 -49.842
363.6	 6.154	 8.653	 -49.568
364.5	 6.157	 8.655	 -49.992
365.4	 6.161	 8.657	 -49.998
366.4	 6.165	 8.660	 -52.284
367.3	 6.168	 8.662	 -50.213
368.2	 6.171	 8.664	 -50.026
369.2	 6.175	 8.667	 -49.978
370.1	 6.178	 8.669	 -49.833
371.0	 6.182	 8.671	 -49.617
372.0	 6.185	 8.673	 -49.949
372.9	 6.189	 8.675	 -50.012
373.8	 6.192	 8.677	 -50.499
374.7	 6.195	 8.679	 -50.370
375.6	 6.199	 8.681	 -50.258
376.6	 6.202	 8.683	 -51.079
377.5	 6.205	 8.685	 -51.207
378.4	 6.208	 8.687	 -50.605
379.3	 6.212	 8.689	 -51.217
380.2	 6.215	 8.692	 -50.599
381.2	 6.219	 8.694	 -50.695


==> ising/c256_n257.dat <==
 rank	log10t	log10n	log10acc
  1.0	 2.261	 5.864	  -2.402
  1.0	 2.546	 6.131	  -4.762
  1.1	 2.773	 6.301	  -5.104
  1.1	 2.923	 6.426	  -6.724
  1.2	 3.071	 6.526	  -7.578
  1.3	 3.196	 6.610	  -9.342
  1.4	 3.286	 6.682	 -10.016
  1.5	 3.368	 6.746	 -12.003
  1.6	 3.460	 6.804	 -11.099
  1.8	 3.543	 6.857	 -13.983
  1.9	 3.612	 6.906	 -14.287
  2.1	 3.676	 6.952	 -16.903
  2.3	 3.732	 6.995	 -15.963
  2.4	 3.793	 7.035	 -16.648
  2.6	 3.851	 7.074	 -16.903
  2.8	 3.894	 7.110	 -17.587
  3.0	 3.935	 7.145	 -18.785
  3.2	 3.985	 7.178	 -19.020
  3.3	 4.022	 7.210	 -19.987
  3.5	 4.059	 7.241	 -20.521
  3.7	 4.103	 7.270	 -20.963
  3.9	 4.144	 7.300	 -22.629
  4.1	 4.184	 7.328	 -23.674
  4.3	 4.215	 7.355	 -24.013
  4.5	 4.244	 7.381	 -24.142
  4.7	 4.279	 7.406	 -24.470
  4.8	 4.307	 7.431	 -24.860
  5.1	 4.334	 7.454	 -25.282
  5.2	 4.360	 7.477	 -25.724
  5.4	 4.385	 7.499	 -26.174
  5.5	 4.410	 7.521	 -26.633
  5.7	 4.432	 7.541	 -27.096
  5.8	 4.455	 7.562	 -27.564
  5.9	 4.477	 7.581	 -28.034
  6.0	 4.500	 7.601	 -28.506
  6.1	 4.521	 7.619	 -28.979
  6.3	 4.545	 7.638	 -29.453
  6.4	 4.570	 7.656	 -29.928
  6.5	 4.588	 7.673	 -30.403
  6.7	 4.607	 7.690	 -30.879
  6.8	 4.627	 7.707	 -31.356
  6.9	 4.645	 7.723	 -31.833
  7.1	 4.664	 7.739	 -32.309
  7.2	 4.680	 7.755	 -32.785
  7.3	 4.698	 7.770	 -33.262
  7.4	 4.717	 7.785	 -33.740
  7.5	 4.735	 7.800	 -34.216
  7.6	 4.753	 7.815	 -34.693
  7.7	 4.768	 7.829	 -35.170
  7.8	 4.781	 7.843	 -35.648
  8.0	 4.795	 7.857	 -36.124
  8.1	 4.809	 7.870	 -36.602
  8.2	 4.823	 7.884	 -37.074
  8.4	 4.836	 7.897	 -37.550
  8.5	 4.852	 7.910	 -38.021
  8.6	 4.865	 7.922	 -38.506
  8.7	 4.878	 7.935	 -38.979
  8.8	 4.890	 7.947	 -39.445
  9.0	 4.903	 7.960	 -39.936
  9.1	 4.917	 7.972	 -40.405
  9.2	 4.929	 7.984	 -40.866
  9.3	 4.940	 7.995	 -41.363
  9.4	 4.950	 8.007	 -41.821
  9.6	 4.962	 8.018	 -42.266
  9.7	 4.972	 8.030	 -42.678
  9.8	 4.982	 8.041	 -43.253
 10.0	 4.994	 8.052	 -43.697
 10.1	 5.005	 8.063	 -44.106
 10.1	 5.015	 8.074	 -44.462
 10.3	 5.025	 8.085	 -45.097
 10.4	 5.035	 8.095	 -45.434
 10.4	 5.044	 8.106	 -45.726
 10.6	 5.053	 8.116	 -45.955
 10.7	 5.063	 8.126	 -46.777
 10.8	 5.074	 8.136	 -47.031
 11.0	 5.086	 8.146	 -47.229
 11.1	 5.094	 8.156	 -47.275
 11.2	 5.103	 8.165	 -47.503
 11.3	 5.112	 8.175	 -49.611
 11.4	 5.121	 8.184	 -49.807
 11.5	 5.130	 8.194	 -50.086
 11.6	 5.139	 8.203	 -51.785
 11.7	 5.148	 8.212	 -51.650
 11.9	 5.158	 8.221	 -51.863
 12.0	 5.167	 8.230	 -51.983
 12.1	 5.175	 8.239	 -53.069
 12.2	 5.184	 8.247	 -52.900
 12.3	 5.192	 8.256	 -53.241
 12.4	 5.200	 8.264	 -54.134
 12.5	 5.208	 8.273	 -54.012
 12.6	 5.216	 8.281	 -54.221
 12.7	 5.225	 8.290	 -54.228
 12.8	 5.233	 8.298	 -56.256
 12.9	 5.241	 8.306	 -55.951
 13.0	 5.249	 8.314	 -57.395
 13.0	 5.257	 8.322	 -57.268
 13.2	 5.264	 8.330	 -56.395
 13.2	 5.271	 8.337	 -56.672
 13.3	 5.279	 8.345	 -57.112
 13.5	 5.286	 8.353	 -57.111
 13.6	 5.293	 8.360	 -58.077
 13.7	 5.301	 8.368	 -57.943
 13.8	 5.309	 8.375	 -57.432
 13.9	 5.315	 8.382	 -57.439
 14.0	 5.324	 8.390	 -59.635
 14.1	 5.331	 8.397	 -59.466
 14.2	 5.338	 8.404	 -59.474
 14.3	 5.344	 8.411	 -59.472
 14.4	 5.351	 8.418	 -59.472
 14.4	 5.357	 8.425	 -59.472
 14.5	 5.363	 8.432	 -59.472
 14.6	 5.369	 8.438	 -59.472
 14.6	 5.375	 8.445	 -59.472
 14.7	 5.381	 8.451	 -59.472
 14.8	 5.387	 8.458	 -59.472
 14.8	 5.392	 8.464	 -59.472
 14.9	 5.398	 8.470	 -59.472
 14.9	 5.403	 8.476	 -59.472
 15.0	 5.409	 8.482	 -59.472
 15.1	 5.414	 8.488	 -59.472
 15.1	 5.420	 8.494	 -59.472
 15.2	 5.425	 8.500	 -59.472
 15.3	 5.430	 8.506	 -59.472
 15.3	 5.435	 8.511	 -59.472
 15.4	 5.440	 8.517	 -59.472
 15.4	 5.446	 8.522	 -59.472
 15.5	 5.451	 8.528	 -59.472
 15.5	 5.455	 8.533	 -59.472
 15.6	 5.461	 8.539	 -59.472
 15.6	 5.465	 8.544	 -59.472
 15.6	 5.469	 8.549	 -59.472
 15.7	 5.474	 8.554	 -59.472
 15.7	 5.479	 8.559	 -59.472
 15.7	 5.484	 8.564	 -59.472
 15.8	 5.489	 8.569	 -59.472
 15.8	 5.494	 8.574	 -60.301
 15.9	 5.499	 8.579	 -60.301
 15.9	 5.504	 8.584	 -60.301
 15.9	 5.508	 8.589	 -60.301
 16.0	 5.513	 8.594	 -60.301
 16.0	 5.517	 8.599	 -60.301
 16.1	 5.522	 8.604	 -60.301
 16.1	 5.526	 8.609	 -60.301
 16.1	 5.532	 8.613	 -62.609
 16.2	 5.536	 8.618	 -62.609
 16.2	 5.541	 8.623	 -62.609
 16.2	 5.546	 8.627	 -62.609
 16.3	 5.549	 8.632	 -62.609
 16.3	 5.554	 8.636	 -60.347
 16.4	 5.558	 8.641	 -61.775
 16.4	 5.562	 8.645	 -62.614
 16.5	 5.566	 8.650	 -62.614
 16.6	 5.570	 8.654	 -62.614
 16.6	 5.575	 8.659	 -63.341
 16.7	 5.580	 8.663	 -63.281
 16.8	 5.584	 8.668	 -63.299
 16.9	 5.589	 8.673	 -63.330
 17.0	 5.592	 8.677	 -63.324
 17.0	 5.597	 8.681	 -63.324
 17.1	 5.600	 8.686	 -63.324
 17.2	 5.605	 8.690	 -63.321
 17.2	 5.608	 8.695	 -63.321
 17.3	 5.612	 8.699	 -63.321
 17.3	 5.615	 8.703	 -63.330
 17.4	 5.620	 8.707	 -63.330
 17.4	 5.623	 8.711	 -63.330
 17.5	 5.626	 8.716	 -63.330
 17.5	 5.630	 8.720	 -63.330
 17.6	 5.634	 8.724	 -63.330
 17.6	 5.637	 8.728	 -63.330
 17.6	 5.641	 8.732	 -63.330
 17.7	 5.645	 8.736	 -63.330
 17.7	 5.649	 8.740	 -63.330
 17.8	 5.652	 8.744	 -63.330
 17.8	 5.656	 8.748	 -63.330
 17.8	 5.659	 8.751	 -63.330
 17.9	 5.663	 8.755	 -63.330
 17.9	 5.666	 8.759	 -63.330
 17.9	 5.669	 8.763	 -63.330
 18.0	 5.672	 8.766	 -63.330
 18.0	 5.676	 8.770	 -63.330
 18.0	 5.679	 8.774	 -63.330
 18.1	 5.682	 8.778	 -63.330
 18.1	 5.685	 8.781	 -63.330
 18.1	 5.689	 8.785	 -63.330
 18.1	 5.692	 8.788	 -63.330
 18.2	 5.696	 8.792	 -63.330
 18.2	 5.698	 8.795	 -63.330
 18.2	 5.702	 8.799	 -63.330
 18.3	 5.705	 8.802	 -63.330
 18.3	 5.708	 8.806	 -63.330
 18.3	 5.711	 8.809	 -63.330
 18.3	 5.715	 8.812	 -63.330
 18.3	 5.717	 8.816	 -63.330
 18.4	 5.721	 8.819	 -63.330
 18.4	 5.723	 8.822	 -63.330
 18.4	 5.727	 8.826	 -63.330
 18.4	 5.729	 8.829	 -63.330
 18.4	 5.733	 8.832	 -63.330
 18.4	 5.735	 8.835	 -63.330
 18.5	 5.739	 8.839	 -63.330
 18.5	 5.741	 8.842	 -63.330
 18.5	 5.744	 8.845	 -63.330
 18.5	 5.747	 8.848	 -63.330
 18.5	 5.750	 8.851	 -63.330
 18.5	 5.752	 8.854	 -63.330
 18.5	 5.756	 8.857	 -63.330
 18.6	 5.759	 8.860	 -63.330
 18.6	 5.761	 8.863	 -63.330
 18.6	 5.765	 8.866	 -63.330
 18.6	 5.767	 8.869	 -63.330
 18.6	 5.770	 8.872	 -63.330
 18.6	 5.772	 8.875	 -63.330
 18.6	 5.775	 8.878	 -63.330
 18.6	 5.777	 8.881	 -63.330
 18.6	 5.780	 8.884	 -63.330
 18.6	 5.783	 8.887	 -63.330
 18.7	 5.785	 8.890	 -63.331
 18.7	 5.788	 8.893	 -63.330
 18.7	 5.790	 8.895	 -63.347
 18.7	 5.793	 8.898	 -63.356
 18.7	 5.795	 8.901	 -63.346
 18.7	 5.798	 8.904	 -63.583
 18.7	 5.800	 8.907	 -63.900
 18.7	 5.803	 8.909	 -63.726
 18.7	 5.805	 8.912	 -64.055
 18.7	 5.808	 8.915	 -64.048
 18.7	 5.810	 8.918	 -63.947
 18.7	 5.813	 8.920	 -63.955
 18.7	 5.816	 8.923	 -64.012
 18.7	 5.818	 8.926	 -64.046
 18.8	 5.821	 8.928	 -64.048
 18.9	 5.824	 8.931	 -64.218
 19.4	 5.827	 8.934	 -64.277
 19.8	 5.830	 8.937	 -64.876
 20.1	 5.833	 8.939	 -64.735
 20.3	 5.836	 8.942	 -65.144
 20.4	 5.839	 8.945	 -65.186
 20.5	 5.843	 8.948	 -65.244
 20.6	 5.847	 8.951	 -66.335
 20.8	 5.850	 8.954	 -66.122
 20.9	 5.853	 8.956	 -66.842
 21.1	 5.856	 8.959	 -67.458
 21.3	 5.859	 8.962	 -69.686
 21.5	 5.863	 8.966	 -68.333
 21.7	 5.866	 8.969	 -68.542
 22.0	 5.870	 8.972	 -68.812
 22.2	 5.874	 8.975	 -68.951
 22.4	 5.877	 8.978	 -70.873
 22.7	 5.880	 8.981	 -71.220
 23.0	 5.884	 8.984	 -71.538
 23.3	 5.887	 8.988	 -71.136
 23.6	 5.892	 8.991	 -71.618
 23.9	 5.895	 8.994	 -73.567
 24.1	 5.898	 8.997	 -73.585
 24.4	 5.902	 9.000	 -73.451
 24.7	 5.906	 9.004	 -73.382
 25.0	 5.909	 9.007	 -74.435
 25.3	 5.913	 9.010	 -74.390
 25.6	 5.916	 9.014	 -74.558
 25.9	 5.920	 9.017	 -75.893
 26.2	 5.924	 9.020	 -76.267
 26.5	 5.928	 9.024	 -76.489
 26.8	 5.932	 9.027	 -76.701
 27.2	 5.936	 9.031	 -78.460
 27.5	 5.941	 9.034	 -78.588
 27.8	 5.944	 9.038	 -79.192
 28.1	 5.948	 9.041	 -78.943
 28.4	 5.951	 9.044	 -79.775
 28.7	 5.955	 9.048	 -80.005
 29.0	 5.959	 9.051	 -80.329
 29.4	 5.963	 9.055	 -80.334
 29.6	 5.967	 9.058	 -81.199
 29.9	 5.971	 9.062	 -81.836
 30.2	 5.975	 9.065	 -82.012
 30.5	 5.980	 9.069	 -83.801
 30.8	 5.983	 9.072	 -82.523
 31.1	 5.988	 9.076	 -82.517
 31.4	 5.993	 9.080	 -82.276
 31.6	 5.996	 9.083	 -83.186
 31.9	 5.999	 9.087	 -84.129
 32.2	 6.003	 9.090	 -84.156
 32.6	 6.007	 9.094	 -85.810
 32.9	 6.011	 9.097	 -85.684
 33.1	 6.015	 9.101	 -85.316
 33.3	 6.019	 9.104	 -85.354
 33.6	 6.023	 9.107	 -87.037
 33.8	 6.027	 9.111	 -86.342
 34.1	 6.031	 9.115	 -86.441
 34.4	 6.035	 9.118	 -87.967
 34.6	 6.039	 9.122	 -88.623
 34.9	 6.043	 9.125	 -88.541
 35.3	 6.048	 9.129	 -89.315
 35.6	 6.052	 9.133	 -88.801
 35.9	 6.056	 9.136	 -89.764
 36.2	 6.060	 9.140	 -89.932
 36.5	 6.065	 9.144	 -90.493
 36.8	 6.070	 9.147	 -91.754
 37.1	 6.074	 9.151	 -92.020
 37.5	 6.079	 9.155	 -92.158
 37.7	 6.083	 9.158	 -93.503
 38.0	 6.088	 9.162	 -94.469
 38.4	 6.092	 9.166	 -93.810
 38.7	 6.096	 9.170	 -93.164
 39.0	 6.102	 9.173	 -94.238
 39.4	 6.106	 9.177	 -93.453
 39.7	 6.111	 9.181	 -93.991
 40.0	 6.115	 9.185	 -94.703
 40.4	 6.119	 9.189	 -94.821
 40.7	 6.123	 9.192	 -95.115
 41.1	 6.128	 9.196	 -95.425
 41.4	 6.133	 9.200	 -95.438
 41.8	 6.137	 9.204	 -95.282
 42.1	 6.142	 9.207	 -96.387
 42.5	 6.146	 9.211	 -96.672
 42.9	 6.150	 9.215	 -96.607
 43.2	 6.155	 9.219	 -97.593
 43.6	 6.160	 9.223	 -97.783
 43.9	 6.164	 9.226	 -97.213
 44.3	 6.169	 9.230	 -98.398
 44.6	 6.174	 9.234	-100.796
 44.9	 6.178	 9.238	 -98.317
 45.3	 6.183	 9.242	 -98.194
 45.7	 6.187	 9.246	 -99.903
 46.0	 6.192	 9.250	 -98.879
 46.4	 6.196	 9.253	 -99.049
 46.7	 6.200	 9.257	 -99.292
 47.0	 6.205	 9.261	-100.618
 47.4	 6.210	 9.265	-100.793
 47.7	 6.214	 9.268	-100.488
 48.0	 6.219	 9.272	-100.541
 48.3	 6.224	 9.276	-100.790
 48.6	 6.229	 9.280	-100.830
 48.9	 6.233	 9.283	-101.059
 49.2	 6.237	 9.287	-101.070
 49.5	 6.243	 9.291	-102.102
 49.7	 6.246	 9.294	-101.900
 50.0	 6.251	 9.298	-102.762
 50.3	 6.254	 9.302	-102.504
 50.6	 6.259	 9.305	-103.261
 50.9	 6.263	 9.309	-103.330
 51.4	 6.268	 9.313	-102.740
 51.9	 6.273	 9.316	-102.541
 52.4	 6.278	 9.320	-102.876
 52.9	 6.282	 9.323	-102.547
 53.3	 6.287	 9.327	-102.578
 53.8	 6.291	 9.331	-102.772
 54.2	 6.296	   nan	-103.177
 54.7	 6.300	   nan	-103.451
 55.1	 6.305	   nan	-103.604
 55.5	 6.309	   nan	-103.955
 55.9	 6.314	   nan	-104.143
 56.3	 6.318	   nan	-104.223
 56.8	 6.322	   nan	-104.801
 57.4	 6.326	   nan	-105.310
 57.8	 6.331	   nan	-104.788
 58.3	 6.335	   nan	-104.274
 58.8	 6.339	   nan	-104.023
 59.2	 6.344	   nan	-104.141
 59.6	 6.348	   nan	-104.312
 59.9	 6.354	   nan	-105.311
 60.3	 6.358	   nan	-105.910
 60.6	 6.362	   nan	-105.896


==> ising/c256_n257_r200.dat <==
 rank	log10t	log10n	log10acc
  1.1	 2.070	 5.826	  -2.425
  1.2	 2.404	 6.112	  -4.223
  1.4	 2.624	 6.292	  -6.356
  1.6	 2.790	 6.424	  -6.740
  1.8	 2.920	 6.530	  -7.936
  2.1	 3.033	 6.620	  -8.022
  2.3	 3.128	 6.698	 -10.221
  2.5	 3.214	 6.766	 -11.772
  2.8	 3.290	 6.828	 -11.019
  3.0	 3.362	 6.886	 -14.361
  3.2	 3.429	 6.939	 -14.947
  3.5	 3.489	 6.988	 -16.896
  3.8	 3.545	 7.034	 -15.936
  4.0	 3.600	 7.078	 -17.839
  4.2	 3.650	 7.120	 -18.001
  4.6	 3.696	 7.159	 -18.445
  4.9	 3.741	 7.197	 -20.396
  5.2	 3.783	 7.233	 -20.368
  5.5	 3.822	 7.267	 -20.231
  5.8	 3.861	 7.300	 -22.382
  6.1	 3.896	 7.331	 -24.815
  6.5	 3.931	 7.362	 -25.124
  6.9	 3.964	 7.392	 -25.730
  7.3	 3.997	 7.421	 -26.646
  7.6	 4.030	 7.449	 -28.215
  8.0	 4.060	 7.477	 -28.207
  8.3	 4.089	 7.503	 -29.462
  8.7	 4.118	 7.529	 -29.896
  9.0	 4.146	 7.554	 -30.921
  9.4	 4.172	 7.579	 -31.353
  9.7	 4.198	 7.603	 -32.567
 10.1	 4.224	 7.627	 -33.432
 10.4	 4.248	 7.649	 -34.327
 10.8	 4.273	 7.672	 -35.582
 11.2	 4.297	 7.694	 -35.217
 11.6	 4.321	 7.715	 -36.870
 12.0	 4.343	 7.736	 -38.277
 12.4	 4.364	 7.757	 -38.622
 12.8	 4.386	 7.777	 -39.333
 13.2	 4.407	 7.797	 -40.582
 13.6	 4.427	 7.816	 -41.947
 13.9	 4.447	 7.835	 -41.697
 14.4	 4.468	 7.854	 -41.570
 14.8	 4.487	 7.872	 -42.511
 15.2	 4.507	 7.891	 -43.488
 15.6	 4.526	 7.908	 -45.366
 16.1	 4.544	 7.926	 -45.124
 16.5	 4.562	 7.943	 -45.145
 16.9	 4.580	 7.960	 -45.914
 17.4	 4.598	 7.977	 -48.034
 17.8	 4.615	 7.993	 -49.292
 18.2	 4.632	 8.009	 -49.676
 18.7	 4.650	 8.025	 -49.870
 19.2	 4.667	 8.041	 -51.290
 19.7	 4.683	 8.057	 -51.565
 20.3	 4.700	 8.073	 -51.866
 20.8	 4.716	 8.089	 -52.910
 21.3	 4.733	 8.104	 -54.428
 21.8	 4.750	 8.120	 -55.225
 22.4	 4.766	 8.135	 -55.796
 22.9	 4.782	 8.150	 -56.975
 23.5	 4.798	 8.164	 -56.812
 24.0	 4.813	 8.179	 -57.674
 24.7	 4.828	 8.193	 -58.221
 25.3	 4.843	 8.208	 -59.402
 25.9	 4.858	 8.222	 -60.155
 26.5	 4.872	 8.236	 -59.991
 27.1	 4.887	 8.250	 -61.356
 27.6	 4.901	 8.263	 -61.652
 28.1	 4.915	 8.277	 -61.772
 28.7	 4.929	 8.290	 -61.672
 29.3	 4.943	 8.303	 -62.706
 29.9	 4.957	 8.316	 -62.570
 30.5	 4.971	 8.329	 -64.390
 30.9	 4.984	 8.342	 -64.192
 31.5	 4.997	 8.354	 -65.314
 32.0	 5.010	 8.366	 -64.764
 32.6	 5.023	 8.378	 -65.719
 33.1	 5.036	 8.390	 -66.545
 33.7	 5.048	 8.402	 -67.065
 34.2	 5.061	 8.413	 -67.034
 34.7	 5.073	 8.424	 -68.395
 35.2	 5.085	 8.436	 -68.228
 35.7	 5.097	 8.447	 -68.194
 36.2	 5.109	 8.458	 -70.750
 36.7	 5.120	 8.468	 -69.706
 37.2	 5.132	 8.479	 -69.971
 37.7	 5.143	 8.490	 -70.432
 38.3	 5.154	 8.500	 -70.055
 38.8	 5.165	 8.511	 -70.724
 39.4	 5.177	 8.521	 -70.979
 39.9	 5.187	 8.531	 -71.123
 40.4	 5.199	 8.541	 -72.738
 40.9	 5.210	 8.551	 -74.240
 41.4	 5.221	 8.561	 -72.876
 41.9	 5.231	 8.571	 -73.726
 42.5	 5.242	 8.580	 -73.620
 43.0	 5.253	 8.590	 -75.197
 43.5	 5.263	 8.599	 -75.040
 44.1	 5.274	 8.609	 -75.204
 44.6	 5.284	 8.618	 -75.164
 45.2	 5.295	 8.628	 -76.539
 45.8	 5.305	 8.637	 -76.735
 46.4	 5.315	 8.646	 -76.475
 47.0	 5.325	 8.655	 -76.599
 47.6	 5.335	 8.664	 -77.194
 48.1	 5.344	 8.673	 -77.750
 48.7	 5.354	 8.682	 -77.790
 49.3	 5.364	 8.690	 -77.833
 49.8	 5.373	 8.699	 -78.547
 50.5	 5.383	 8.708	 -78.654
 51.1	 5.392	 8.716	 -80.052
 51.7	 5.402	 8.725	 -80.024
 52.3	 5.412	 8.733	 -81.105
 52.8	 5.421	 8.741	 -79.876
 53.4	 5.431	 8.750	 -80.369
 53.9	 5.440	 8.758	 -81.735
 54.5	 5.449	 8.766	 -81.370
 55.0	 5.458	 8.774	 -81.463
 55.6	 5.467	 8.782	 -81.493
 56.2	 5.475	 8.790	 -81.223
 56.7	 5.484	 8.798	 -81.983
 57.3	 5.493	 8.805	 -81.907
 57.9	 5.501	 8.813	 -82.481
 58.4	 5.510	 8.821	 -82.585
 58.9	 5.518	 8.828	 -82.796
 59.4	 5.526	 8.836	 -82.939
 60.0	 5.534	 8.843	 -83.038
 60.5	 5.542	 8.851	 -83.668
 61.1	 5.551	 8.858	 -86.334
 61.5	 5.558	 8.865	 -86.542
 62.1	 5.567	 8.872	 -86.821
 62.6	 5.575	 8.879	 -86.018
 63.1	 5.583	 8.886	 -86.084
 63.7	 5.591	 8.893	 -86.044
 64.2	 5.599	 8.900	 -86.724
 64.8	 5.606	 8.907	 -86.799
 65.2	 5.614	 8.914	 -86.680
 65.8	 5.622	 8.921	 -86.810
 66.3	 5.629	 8.928	 -87.411
 66.9	 5.637	 8.934	 -87.475
 67.4	 5.644	 8.941	 -87.551
 68.0	 5.652	 8.948	 -89.081
 68.6	 5.659	 8.954	 -88.914
 69.1	 5.666	 8.961	 -89.260
 69.7	 5.674	 8.967	 -89.146
 70.2	 5.681	 8.974	 -89.159
 70.8	 5.688	 8.980	 -90.269
 71.4	 5.695	 8.986	 -90.292
 71.9	 5.702	 8.993	 -91.137
 72.5	 5.709	 8.999	 -92.164
 73.0	 5.717	 9.005	 -91.148
 73.6	 5.724	 9.011	 -91.506
 74.2	 5.731	 9.017	 -91.903
 74.7	 5.737	 9.023	 -92.604
 75.3	 5.745	 9.030	 -92.023
 75.8	 5.751	 9.036	 -93.010
 76.3	 5.758	 9.042	 -93.165
 76.9	 5.765	 9.048	 -93.344
 77.4	 5.772	 9.054	 -93.341
 78.0	 5.779	 9.059	 -93.353
 78.5	 5.785	 9.065	 -93.396
 79.1	 5.792	 9.071	 -95.991
 79.7	 5.799	 9.077	 -96.000
 80.3	 5.806	 9.083	 -96.035
 80.8	 5.813	 9.088	 -96.261
 81.5	 5.819	 9.094	 -96.156
 82.1	 5.826	 9.100	 -97.368
 82.7	 5.832	 9.105	 -96.080
 83.3	 5.839	 9.111	 -96.303
 83.9	 5.845	 9.117	 -96.318
 84.5	 5.852	 9.122	 -96.712
 85.1	 5.858	 9.128	 -96.836
 85.7	 5.864	 9.133	 -98.150
 86.3	 5.871	 9.138	 -99.185
 87.0	 5.877	 9.144	 -97.889
 87.6	 5.884	 9.149	 -98.577
 88.3	 5.890	 9.155	 -98.614
 88.9	 5.896	 9.160	 -98.646
 89.5	 5.903	 9.166	 -98.666
 90.1	 5.909	 9.171	 -98.866
 90.7	 5.915	 9.176	 -98.857
 91.3	 5.922	 9.181	 -99.007
 92.0	 5.928	 9.187	 -99.052
 92.7	 5.934	 9.192	 -99.143
 93.3	 5.940	 9.197	 -99.146
 93.9	 5.946	 9.202	-100.460
 94.6	 5.952	 9.208	-101.280
 95.2	 5.958	 9.213	-100.519
 95.9	 5.964	 9.218	-100.461
 96.5	 5.970	 9.223	-100.870
 97.0	 5.975	 9.228	-101.066
 97.5	 5.982	 9.233	-100.979
 98.2	 5.988	 9.238	-102.213
 98.8	 5.993	 9.243	-102.134
 99.4	 5.999	 9.248	-102.907
 99.9	 6.005	 9.253	-102.848
100.5	 6.011	 9.257	-102.812
101.1	 6.017	 9.262	-102.975


==> ising/c256_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 1.014	 5.261	  -2.435
  1.0	 1.273	 5.529	  -4.423
  1.1	 1.462	 5.699	  -4.796
  1.1	 1.613	 5.823	  -6.561
  1.2	 1.739	 5.922	  -9.959
  1.3	 1.849	 6.006	  -9.277
  1.4	 1.954	 6.079	  -9.996
  1.5	 2.040	 6.144	 -10.772
  1.6	 2.118	 6.202	 -11.045
  1.8	 2.205	 6.255	 -13.043
  1.9	 2.284	 6.304	 -14.548
  2.1	 2.342	 6.350	 -15.234
  2.3	 2.397	 6.393	 -15.592
  2.4	 2.461	 6.434	 -16.662
  2.6	 2.510	 6.473	 -17.058
  2.8	 2.556	 6.509	 -18.928
  3.0	 2.600	 6.544	 -18.799
  3.1	 2.649	 6.578	 -19.218
  3.3	 2.689	 6.610	 -19.609
  3.5	 2.736	 6.640	 -20.031
  3.7	 2.775	 6.670	 -20.467
  3.9	 2.812	 6.697	 -20.917
  4.1	 2.853	 6.725	 -21.374
  4.2	 2.885	 6.751	 -21.836
  4.4	 2.915	 6.776	 -22.303
  4.5	 2.950	 6.800	 -22.772
  4.6	 2.978	 6.824	 -23.243
  4.7	 3.003	 6.846	 -23.717
  4.9	 3.030	 6.869	 -24.190
  5.0	 3.054	 6.890	 -24.666
  5.1	 3.084	 6.911	 -25.141
  5.2	 3.111	 6.932	 -25.616
  5.3	 3.136	 6.952	 -26.093
  5.4	 3.161	 6.972	 -26.569
  5.5	 3.182	 6.991	 -27.045
  5.7	 3.202	 7.009	 -27.521
  5.8	 3.222	 7.027	 -28.000
  5.9	 3.249	 7.046	 -28.475
  5.9	 3.275	 7.064	 -28.955
  6.0	 3.296	 7.081	 -29.429
  6.2	 3.318	 7.099	 -29.914
  6.2	 3.344	 7.116	 -30.388
  6.4	 3.365	 7.132	 -30.866
  6.5	 3.387	 7.149	 -31.455
  6.5	 3.405	 7.164	 -32.082
  6.6	 3.426	 7.180	 -32.569
  6.7	 3.443	 7.195	 -31.917
  6.7	 3.459	 7.210	 -31.801
  6.8	 3.477	 7.224	 -31.742
  6.9	 3.493	 7.237	 -31.728
  7.0	 3.506	 7.251	 -31.742
  7.0	 3.521	 7.264	 -31.757
  7.1	 3.535	 7.276	 -31.785
  7.1	 3.549	 7.289	 -31.780
  7.1	 3.561	 7.301	 -31.762
  7.2	 3.574	 7.313	 -31.780
  7.2	 3.588	 7.324	 -31.772
  7.3	 3.600	 7.336	 -31.775
  7.3	 3.611	 7.347	 -31.780
  7.4	 3.620	 7.358	 -31.812
  7.4	 3.630	 7.368	 -31.796
  7.4	 3.640	 7.378	 -31.785
  7.5	 3.650	 7.388	 -31.780
  7.5	 3.659	 7.398	 -31.780
  7.5	 3.670	 7.408	 -31.767
  7.6	 3.682	 7.417	 -31.742
  7.6	 3.693	 7.427	 -31.728
  7.6	 3.701	 7.436	 -31.695
  7.6	 3.711	 7.445	 -31.686
  7.7	 3.718	 7.453	 -31.678
  7.7	 3.729	 7.462	 -31.695
  7.7	 3.737	 7.471	 -31.703
  7.7	 3.744	 7.479	 -31.686
  7.8	 3.753	 7.487	 -31.695
  7.8	 3.762	 7.496	 -31.682
  7.8	 3.771	 7.504	 -31.682
  7.8	 3.778	 7.511	 -31.670
  7.8	 3.787	 7.519	 -31.666
  7.9	 3.793	 7.526	 -31.666
  7.9	 3.801	 7.534	 -31.662
  7.9	 3.808	 7.541	 -31.682
  7.9	 3.814	 7.548	 -31.695
  7.9	 3.821	 7.555	 -31.686
  7.9	 3.828	 7.562	 -31.678
  7.9	 3.835	 7.569	 -31.690
  7.9	 3.841	 7.576	 -31.666
  8.0	 3.848	 7.583	 -31.666
  8.0	 3.855	 7.590	 -31.666
  8.0	 3.860	 7.596	 -31.666
  8.0	 3.866	 7.602	 -31.666
  8.0	 3.872	 7.609	 -31.666
  8.0	 3.876	 7.615	 -31.666
  8.0	 3.883	 7.621	 -31.666
  8.1	 3.889	 7.627	 -31.666
  8.1	 3.896	 7.633	 -31.666
  8.1	 3.903	 7.639	 -31.666
  8.1	 3.909	 7.644	 -31.666
  8.1	 3.916	 7.650	 -31.666
  8.1	 3.922	 7.656	 -31.666
  8.1	 3.927	 7.662	 -31.666
  8.1	 3.931	 7.667	 -31.666
  8.1	 3.936	 7.672	 -31.666
  8.1	 3.941	 7.678	 -31.666
  8.2	 3.945	 7.683	 -31.666
  8.2	 3.950	 7.688	 -31.666
  8.2	 3.956	 7.694	 -31.666
  8.2	 3.962	 7.699	 -31.666
  8.2	 3.967	 7.704	 -31.666
  8.2	 3.972	 7.709	 -31.666
  8.2	 3.977	 7.714	 -31.666
  8.2	 3.981	 7.719	 -31.666
  8.2	 3.985	 7.724	 -31.666
  8.2	 3.990	 7.729	 -31.666
  8.2	 3.994	 7.733	 -31.666
  8.2	 3.998	 7.738	 -31.666
  8.3	 4.003	 7.743	 -31.666
  8.3	 4.007	 7.748	 -31.666
  8.3	 4.012	 7.752	 -31.666
  8.3	 4.017	 7.757	 -31.666
  8.3	 4.022	 7.762	 -31.666
  8.3	 4.027	 7.766	 -31.666
  8.3	 4.032	 7.771	 -31.666
  8.3	 4.035	 7.775	 -31.666


==> ising/c32_n129.dat <==
 rank	log10t	log10n	log10acc
  1.1	 0.906	 4.704	  -2.292
  1.2	 1.238	 5.012	  -5.896
  1.5	 1.434	 5.220	  -5.186
  1.8	 1.613	 5.379	  -7.706
  2.1	 1.749	 5.510	  -7.481
  2.5	 1.873	 5.623	  -9.079
  3.0	 2.008	 5.725	  -9.506
  3.4	 2.108	 5.815	 -10.801
  3.9	 2.216	 5.898	 -11.080
  4.5	 2.298	 5.973	 -11.478
  5.0	 2.360	 6.042	 -11.754
  5.6	 2.430	 6.106	 -13.199
  6.2	 2.495	 6.166	 -13.291
  6.8	 2.558	 6.222	 -13.693
  7.4	 2.605	 6.273	 -13.668
  8.1	 2.649	 6.321	 -15.009
  8.7	 2.709	 6.369	 -15.670
  9.4	 2.764	 6.415	 -16.636
 10.1	 2.816	 6.461	 -16.907
 10.8	 2.857	 6.502	 -16.883
 11.6	 2.897	 6.544	 -16.565
 12.3	 2.934	 6.581	 -16.917
 13.0	 2.971	 6.617	 -16.678
 13.8	 3.006	 6.653	 -18.088
 14.6	 3.039	 6.685	 -17.602
 15.5	 3.071	 6.717	 -17.520
 16.3	 3.108	 6.746	 -18.124
 17.2	 3.143	 6.776	 -18.900
 18.0	 3.177	 6.804	 -18.101
 18.9	 3.209	 6.832	 -18.578
 19.8	 3.235	 6.858	 -18.633
 20.7	 3.265	 6.885	 -19.047
 21.6	 3.289	 6.910	 -19.836
 22.5	 3.318	 6.933	 -19.812
 23.4	 3.340	 6.955	 -20.633
 24.3	 3.367	 6.979	 -20.672
 25.3	 3.393	 7.001	 -21.008
 26.2	 3.418	 7.023	 -21.742
 27.2	 3.438	 7.044	 -21.073
 28.1	 3.459	 7.066	 -21.455
 29.0	 3.479	 7.086	 -21.339
 30.0	 3.495	 7.105	 -21.135
 30.9	 3.518	 7.126	 -21.403
 31.9	 3.536	 7.145	 -22.221
 32.8	 3.557	 7.164	 -22.329
 33.8	 3.578	 7.185	 -22.506
 34.7	 3.596	 7.202	 -22.342
 35.7	 3.610	 7.219	 -22.432
 36.7	 3.630	 7.236	 -22.365
 37.6	 3.649	 7.253	 -23.353
 38.5	 3.668	 7.270	 -23.015
 39.5	 3.687	 7.286	 -23.378
 40.5	 3.705	 7.301	 -24.866
 41.4	 3.720	 7.316	 -23.903
 42.4	 3.735	 7.331	 -23.747
 43.3	 3.752	 7.347	 -24.676
 44.3	 3.769	 7.362	 -26.401
 45.3	 3.784	 7.377	 -24.799
 46.2	 3.798	 7.391	 -25.082
 47.2	 3.811	 7.404	 -26.369
 48.1	 3.827	 7.418	 -25.625
 49.1	 3.841	 7.431	 -25.441
 50.1	 3.856	 7.445	 -25.475
 51.0	 3.869	 7.458	 -25.857
 52.0	 3.884	 7.471	 -26.032
 53.0	 3.899	 7.484	 -26.532
 53.9	 3.911	 7.497	 -27.686
 54.9	 3.925	 7.510	 -27.396
 55.9	 3.937	 7.523	 -27.321
 56.8	 3.947	 7.534	 -26.772
 57.8	 3.961	 7.546	 -27.287
 58.7	 3.973	 7.558	 -27.048
 59.7	 3.984	 7.570	 -27.510
 60.7	 3.998	 7.582	 -27.785
 61.7	 4.011	 7.593	 -28.165
 62.6	 4.022	 7.605	 -29.159
 63.6	 4.033	 7.616	 -28.051
 64.6	 4.043	 7.627	 -29.157
 65.6	 4.054	 7.638	 -28.502
 66.5	 4.067	 7.649	 -29.449
 67.5	 4.079	 7.660	 -28.548
 68.5	 4.091	 7.670	 -28.226
 69.5	 4.103	 7.681	 -28.329
 70.5	 4.113	 7.691	 -28.530
 71.4	 4.123	 7.702	 -28.975
 72.4	 4.133	 7.712	 -29.959
 73.4	 4.143	 7.722	 -28.801
 74.3	 4.154	 7.732	 -28.783
 75.3	 4.165	 7.742	 -28.932
 76.3	 4.175	 7.752	 -29.069
 77.2	 4.186	 7.762	 -29.222
 78.2	 4.195	 7.772	 -30.830
 79.1	 4.206	 7.781	 -29.553
 80.1	 4.216	 7.791	 -29.423
 81.1	 4.227	 7.800	 -29.399
 82.1	 4.236	 7.810	 -29.437
 83.1	 4.246	 7.819	 -29.652
 84.1	 4.256	 7.828	 -29.296
 85.0	 4.266	 7.838	 -30.271
 86.0	 4.276	 7.847	 -30.638
 87.0	 4.286	 7.857	 -29.738
 88.0	 4.295	 7.866	 -30.067
 89.0	 4.305	 7.876	 -30.025
 89.9	 4.315	 7.886	 -31.302
 90.9	 4.324	 7.895	 -29.807
 91.9	 4.334	 7.905	 -29.706
 92.9	 4.343	 7.914	 -30.463
 93.8	 4.352	 7.924	 -30.470
 94.8	 4.361	 7.934	 -30.939
 95.8	 4.370	 7.944	 -29.342
 96.8	 4.379	 7.954	 -30.785
 97.7	 4.388	 7.963	 -29.577
 98.7	 4.397	 7.973	 -28.759
 99.6	 4.405	 7.983	 -28.757
100.6	 4.414	 7.992	 -28.772
101.5	 4.423	 8.001	 -28.747
102.5	 4.431	 8.011	 -28.762
103.5	 4.439	 8.020	 -28.975
104.5	 4.448	 8.030	 -28.886
105.4	 4.456	 8.039	 -29.075
106.4	 4.464	 8.049	 -28.959
107.3	 4.472	 8.058	 -28.839
108.3	 4.480	 8.068	 -29.023
109.3	 4.488	 8.077	 -30.375
110.2	 4.496	 8.086	 -29.889
111.2	 4.504	 8.095	 -28.854
112.2	 4.512	 8.104	 -28.690
113.1	 4.520	 8.113	 -29.067
114.1	 4.527	 8.122	 -29.151
115.0	 4.535	 8.130	 -29.246
116.0	 4.543	 8.139	 -29.188
117.0	 4.550	 8.147	 -29.416
117.9	 4.558	 8.155	 -28.983
118.9	 4.565	 8.163	 -28.910
119.8	 4.572	 8.171	 -28.604
120.8	 4.580	 8.180	 -28.747
121.8	 4.587	 8.187	 -28.721
122.8	 4.594	 8.195	 -28.777
123.7	 4.601	 8.204	 -29.863
124.7	 4.608	 8.211	 -29.172
125.6	 4.615	 8.219	 -29.273
126.5	 4.622	 8.227	 -28.812
127.4	 4.629	 8.234	 -28.833
128.4	 4.636	 8.242	 -28.721
129.3	 4.643	 8.248	 -28.876
130.2	 4.650	 8.256	 -28.854
131.1	 4.656	 8.263	 -29.294
132.1	 4.663	 8.270	 -29.216
133.0	 4.670	 8.277	 -29.030
134.0	 4.676	 8.284	 -29.191
134.9	 4.683	 8.291	 -29.072
135.9	 4.689	 8.297	 -28.917
136.8	 4.696	 8.304	 -29.082
137.8	 4.702	 8.311	 -28.606
138.7	 4.709	 8.318	 -28.650
139.7	 4.715	 8.324	 -28.830
140.5	 4.721	 8.331	 -28.870
141.4	 4.728	 8.338	 -28.917
142.2	 4.734	 8.344	 -28.921
143.1	 4.740	 8.350	 -28.550
143.9	 4.746	 8.357	 -28.529
144.8	 4.752	 8.363	 -28.606
145.8	 4.758	 8.369	 -29.227
146.7	 4.764	 8.375	 -28.883
147.6	 4.770	 8.381	 -28.879
148.5	 4.776	 8.388	 -28.921
149.5	 4.782	 8.394	 -28.845
150.4	 4.788	 8.400	 -29.114
151.3	 4.794	 8.406	 -29.242
152.1	 4.800	 8.412	 -29.642
153.0	 4.806	 8.418	 -29.420
153.9	 4.812	 8.424	 -29.457
154.8	 4.817	 8.429	 -29.246
155.7	 4.823	 8.435	 -29.148
156.6	 4.829	 8.441	 -29.036
157.5	 4.834	 8.446	 -28.991
158.4	 4.840	 8.452	 -29.007
159.3	 4.846	 8.457	 -28.688
160.2	 4.851	 8.463	 -28.724
161.1	 4.857	 8.468	 -28.738
162.0	 4.862	 8.474	 -28.738
163.0	 4.868	 8.479	 -28.712
163.9	 4.873	 8.485	 -28.708
164.9	 4.879	 8.490	 -28.836
165.8	 4.884	 8.495	 -28.790
166.6	 4.889	 8.500	 -28.921
167.5	 4.895	 8.506	 -29.405
168.4	 4.900	 8.511	 -29.043
169.3	 4.905	 8.516	 -29.173
170.2	 4.911	 8.522	 -29.047
171.1	 4.916	 8.527	 -29.569
172.0	 4.921	 8.531	 -30.148
172.9	 4.926	 8.536	 -31.270
173.8	 4.931	 8.541	 -29.644
174.7	 4.937	 8.546	 -30.648
175.6	 4.942	 8.551	 -29.656
176.5	 4.947	 8.556	 -29.548
177.2	 4.952	 8.561	 -29.194
178.1	 4.957	 8.565	 -29.144
179.0	 4.962	 8.569	 -28.818
179.9	 4.967	 8.574	 -30.616
180.7	 4.972	 8.579	 -30.099
181.6	 4.977	 8.583	 -29.848
182.5	 4.982	 8.588	 -29.470
183.4	 4.987	 8.593	 -29.991
184.2	 4.992	 8.597	 -29.167
185.1	 4.997	 8.602	 -29.447
186.0	 5.002	 8.606	 -29.113
186.9	 5.006	 8.611	 -29.322
187.7	 5.011	 8.616	 -29.283
188.6	 5.016	 8.620	 -29.391
189.4	 5.021	 8.624	 -29.106
190.2	 5.026	 8.629	 -29.721
191.0	 5.030	 8.633	 -30.108
191.9	 5.035	 8.638	 -29.564
192.9	 5.040	 8.642	 -30.452
193.7	 5.045	 8.647	 -28.717
194.6	 5.049	 8.651	 -28.517
195.6	 5.054	 8.655	 -29.793
196.6	 5.059	 8.659	 -28.917
197.4	 5.063	 8.663	 -29.003
198.3	 5.068	 8.668	 -29.246
199.2	 5.072	 8.672	 -29.818
200.1	 5.077	 8.676	 -28.721
201.0	 5.081	 8.680	 -29.272
201.9	 5.086	 8.684	 -29.548
202.9	 5.091	 8.688	 -29.602
203.8	 5.095	 8.692	 -29.389
204.8	 5.099	 8.696	 -29.190
205.6	 5.104	 8.700	 -28.721
206.6	 5.108	 8.704	 -29.237
207.4	 5.113	 8.708	 -28.996
208.4	 5.117	 8.712	 -29.286
209.2	 5.122	 8.716	 -28.943
210.1	 5.126	 8.720	 -29.345
211.0	 5.130	 8.724	 -29.394
211.9	 5.135	 8.728	 -29.010
212.7	 5.139	 8.731	 -29.175
213.6	 5.143	 8.735	 -30.450
214.5	 5.148	 8.739	 -30.812
215.3	 5.152	 8.743	 -30.466
216.0	 5.156	 8.747	 -29.695
216.9	 5.161	 8.751	 -28.971
217.7	 5.165	 8.754	 -28.879
218.5	 5.169	 8.758	 -29.618
219.4	 5.173	 8.762	 -30.255
220.2	 5.177	 8.765	 -29.402
221.0	 5.182	 8.769	 -28.907
221.9	 5.186	 8.772	 -30.067
222.7	 5.190	 8.776	 -29.277
223.6	 5.194	 8.780	 -28.674
224.4	 5.198	 8.783	 -28.821
225.3	 5.202	 8.787	 -28.735
226.2	 5.206	 8.790	 -28.664
227.0	 5.210	 8.794	 -28.644
227.9	 5.215	 8.797	 -28.695
228.6	 5.219	 8.801	 -28.642
229.5	 5.223	 8.804	 -28.650
230.3	 5.227	 8.808	 -29.272
231.2	 5.231	 8.812	 -28.644
232.1	 5.235	 8.815	 -28.764
232.9	 5.239	 8.818	 -28.742
233.7	 5.243	 8.822	 -28.775
234.6	 5.247	 8.825	 -27.386
235.5	 5.251	 8.828	 -28.879
236.4	 5.255	 8.832	 -29.011
237.3	 5.259	 8.835	 -29.413
238.3	 5.263	 8.838	 -29.821
239.2	 5.266	 8.842	 -29.553
240.0	 5.270	 8.845	 -28.614
241.0	 5.274	 8.848	 -29.656
241.8	 5.278	 8.852	 -27.883
242.8	 5.282	 8.855	 -27.873
243.6	 5.286	 8.858	 -28.682
244.5	 5.290	 8.861	 -28.914
245.4	 5.294	 8.864	 -27.839
246.3	 5.297	 8.867	 -28.717
247.2	 5.301	 8.871	 -28.678
248.1	 5.305	 8.874	 -28.609
248.9	 5.309	 8.877	 -28.636
249.7	 5.313	 8.880	 -28.646
250.6	 5.317	 8.883	 -28.157
251.4	 5.320	 8.886	 -28.629
252.2	 5.324	 8.889	 -28.670
253.0	 5.328	 8.892	 -29.145
253.8	 5.332	 8.896	 -29.225
254.6	 5.335	 8.899	 -29.148
255.5	 5.339	 8.902	 -29.177
256.3	 5.343	 8.905	 -28.975
257.2	 5.346	 8.908	 -29.463
258.1	 5.350	 8.911	 -29.215
259.1	 5.354	 8.914	 -29.272
259.9	 5.358	 8.917	 -28.754
260.8	 5.361	 8.920	 -28.268
261.6	 5.365	 8.923	 -28.000
262.5	 5.369	 8.926	 -27.991
263.5	 5.372	 8.929	 -28.493
264.4	 5.376	 8.932	 -28.678
265.2	 5.379	 8.935	 -28.323
266.1	 5.383	 8.938	 -28.186
267.0	 5.387	 8.941	 -28.788
267.9	 5.390	 8.944	 -28.000
268.7	 5.394	 8.947	 -28.166
269.6	 5.397	 8.950	 -28.033
270.4	 5.401	 8.953	 -28.224
271.3	 5.405	 8.956	 -28.276
272.2	 5.408	 8.959	 -28.279
273.2	 5.412	 8.962	 -28.295
273.9	 5.415	 8.964	 -28.351
274.9	 5.419	 8.967	 -28.323
275.7	 5.422	 8.970	 -28.290
276.7	 5.426	 8.973	 -28.277
277.6	 5.429	 8.976	 -28.298
278.5	 5.433	 8.979	 -28.230
279.4	 5.436	 8.981	 -28.262
280.2	 5.440	 8.984	 -28.069
281.0	 5.443	 8.987	 -28.317
281.8	 5.447	 8.990	 -28.446
282.7	 5.450	 8.993	 -28.951
283.5	 5.454	 8.995	 -28.910
284.3	 5.457	 8.998	 -28.014
285.0	 5.460	 9.001	 -28.416
286.0	 5.464	 9.003	 -27.907
286.8	 5.467	 9.006	 -27.903
287.7	 5.471	 9.009	 -28.396
288.6	 5.474	 9.011	 -28.040
289.5	 5.477	 9.014	 -27.963
290.4	 5.481	 9.017	 -27.385
291.3	 5.484	 9.019	 -27.866
292.1	 5.488	 9.022	 -27.857
293.0	 5.491	 9.025	 -27.714
293.8	 5.494	 9.027	 -28.025
294.7	 5.498	 9.030	 -27.289
295.4	 5.501	 9.033	 -27.275
296.4	 5.504	 9.035	 -27.387
297.3	 5.508	 9.038	 -27.355
298.2	 5.511	 9.041	 -27.394
299.2	 5.514	 9.043	 -27.235
300.0	 5.518	 9.046	 -27.536
301.0	 5.521	 9.048	 -27.542
301.9	 5.524	 9.051	 -27.509
302.9	 5.527	 9.053	 -27.506
303.8	 5.531	 9.056	 -27.498
304.7	 5.534	 9.058	 -28.740
305.6	 5.537	 9.061	 -28.156
306.5	 5.540	 9.063	 -27.839
307.4	 5.544	 9.066	 -27.804
308.3	 5.547	 9.068	 -27.730
309.1	 5.550	 9.070	 -27.764
310.0	 5.553	 9.073	 -27.770
311.0	 5.557	 9.076	 -27.745
311.8	 5.560	 9.078	 -27.470
312.7	 5.563	 9.080	 -28.070
313.6	 5.566	 9.083	 -28.043
314.5	 5.569	 9.085	 -28.086
315.3	 5.573	 9.088	 -28.120
316.2	 5.576	 9.090	 -28.142
317.1	 5.579	 9.093	 -27.807
318.0	 5.582	 9.095	 -28.527
318.8	 5.585	 9.098	 -28.408
319.7	 5.588	 9.100	 -28.569
320.6	 5.591	 9.102	 -27.654
321.4	 5.595	 9.105	 -27.672
322.4	 5.598	 9.107	 -27.712
323.3	 5.601	 9.110	 -27.735
324.2	 5.604	 9.112	 -27.839
325.1	 5.607	 9.114	 -27.886
326.0	 5.610	 9.117	 -28.023
326.8	 5.613	 9.119	 -28.355
327.7	 5.616	 9.121	 -28.442
328.5	 5.620	 9.124	 -27.824
329.3	 5.623	 9.126	 -27.730
330.2	 5.626	 9.128	 -28.045
331.2	 5.629	 9.131	 -27.799
332.1	 5.632	 9.133	 -28.783
333.0	 5.635	 9.135	 -27.271
333.9	 5.638	 9.138	 -27.256
334.9	 5.641	 9.140	 -27.249
335.8	 5.644	 9.142	 -28.433
336.7	 5.647	 9.145	 -27.947
337.5	 5.650	 9.147	 -28.686
338.4	 5.653	 9.149	 -28.141
339.3	 5.656	 9.151	 -27.757
340.1	 5.659	 9.153	 -27.780
341.1	 5.662	 9.156	 -27.770
342.0	 5.665	 9.158	 -27.767
342.9	 5.668	 9.160	 -28.903
343.9	 5.671	 9.162	 -28.253
344.8	 5.674	 9.165	 -28.215
345.6	 5.677	 9.167	 -27.936
346.4	 5.680	 9.169	 -27.876
347.3	 5.683	 9.171	 -28.137
348.0	 5.686	 9.174	 -27.900
349.0	 5.689	 9.176	 -28.138
349.8	 5.692	 9.178	 -28.185
350.7	 5.695	 9.180	 -28.382
351.6	 5.698	 9.182	 -28.520
352.5	 5.701	 9.184	 -29.281
353.3	 5.704	 9.186	 -28.316
354.2	 5.707	 9.188	 -28.366
355.1	 5.710	 9.191	 -28.879
356.0	 5.713	 9.193	 -27.932
356.8	 5.716	 9.195	 -27.870
357.7	 5.718	 9.197	 -27.910
358.6	 5.721	 9.199	 -28.519
359.5	 5.724	 9.201	 -28.585
360.4	 5.727	 9.203	 -27.943
361.3	 5.730	 9.206	 -27.928
362.2	 5.733	 9.208	 -27.793
363.1	 5.736	 9.210	 -27.801
364.1	 5.739	 9.212	 -27.907
365.0	 5.742	 9.214	 -27.812
365.8	 5.744	 9.216	 -28.027
366.7	 5.747	 9.218	 -28.239
367.6	 5.750	 9.220	 -28.754
368.4	 5.753	 9.222	 -29.635
369.4	 5.756	 9.225	 -28.051
370.1	 5.759	 9.227	 -28.264
371.1	 5.762	 9.229	 -28.258
371.9	 5.764	 9.231	 -28.474
372.8	 5.767	 9.233	 -28.461
373.7	 5.770	 9.235	 -28.095
374.6	 5.773	 9.237	 -29.936
375.5	 5.776	 9.239	 -29.917
376.4	 5.778	 9.241	 -28.879
377.3	 5.781	 9.243	 -29.682
378.1	 5.784	 9.245	 -28.249
379.0	 5.787	 9.247	 -29.138
379.9	 5.790	 9.249	 -27.842
380.9	 5.792	 9.251	 -27.757
381.7	 5.795	 9.253	 -29.896
382.6	 5.798	 9.255	 -28.410
383.4	 5.801	 9.257	 -28.093
384.4	 5.803	 9.259	 -28.100
385.2	 5.806	 9.261	 -29.426
386.1	 5.809	 9.263	 -28.211
387.0	 5.812	 9.265	 -28.163
387.8	 5.814	 9.267	 -27.745
388.7	 5.817	 9.269	 -28.048
389.5	 5.820	 9.271	 -28.001
390.5	 5.823	 9.273	 -28.303
391.3	 5.825	 9.275	 -28.320
392.3	 5.828	 9.277	 -28.223
393.1	 5.831	 9.279	 -28.545
393.9	 5.833	 9.281	 -29.025
394.8	 5.836	 9.283	 -28.080
395.8	 5.839	 9.285	 -28.116
396.7	 5.842	 9.287	 -28.073
397.7	 5.844	 9.289	 -28.094
398.6	 5.847	 9.291	 -28.073
399.5	 5.850	 9.293	 -28.013
400.5	 5.852	 9.295	 -28.141
401.3	 5.855	 9.296	 -28.959
402.2	 5.858	 9.298	 -28.666
403.1	 5.860	 9.300	 -29.267
403.9	 5.863	 9.302	 -29.229
404.8	 5.866	 9.304	 -28.670
405.6	 5.868	 9.306	 -27.095
406.4	 5.871	 9.308	 -27.827
407.3	 5.873	 9.310	 -27.788
408.3	 5.876	 9.312	 -27.783
409.0	 5.879	 9.314	 -27.903
409.8	 5.881	 9.316	 -27.629
410.7	 5.884	 9.318	 -28.503
411.6	 5.886	 9.319	 -27.860
412.5	 5.889	 9.321	 -28.074
413.5	 5.892	 9.323	 -27.991
414.2	 5.894	 9.325	 -27.947
415.1	 5.897	 9.326	 -28.438
416.0	 5.899	 9.328	 -27.939
416.9	 5.902	 9.330	 -27.788
417.8	 5.905	   nan	 -28.267
418.8	 5.907	   nan	 -28.259
419.7	 5.910	   nan	 -28.208
420.6	 5.912	   nan	 -27.900
421.5	 5.915	   nan	 -27.893
422.4	 5.918	   nan	 -27.991
423.3	 5.920	   nan	 -28.019
424.3	 5.923	   nan	 -27.924
425.1	 5.925	   nan	 -27.921
426.1	 5.928	   nan	 -27.921
426.9	 5.930	   nan	 -27.959
427.7	 5.933	   nan	 -27.896
428.6	 5.935	   nan	 -27.812
429.5	 5.938	   nan	 -27.883
430.4	 5.941	   nan	 -27.848
431.3	 5.943	   nan	 -28.192
432.3	 5.946	   nan	 -28.780
433.2	 5.948	   nan	 -28.306
434.1	 5.951	   nan	 -28.412
435.0	 5.953	   nan	 -28.256
436.0	 5.956	   nan	 -28.144
436.9	 5.958	   nan	 -27.991
437.7	 5.961	   nan	 -27.726
438.7	 5.963	   nan	 -27.979
439.5	 5.966	   nan	 -28.270
440.4	 5.968	   nan	 -28.093
441.4	 5.971	   nan	 -27.975
442.2	 5.973	   nan	 -28.125


==> ising/c32_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	-0.765	 4.399	  -2.288
  1.2	-0.447	 4.712	  -5.112
  1.5	-0.251	 4.922	  -5.264
  1.8	-0.054	 5.082	  -7.742
  2.1	 0.069	 5.212	  -7.432
  2.5	 0.179	 5.324	  -9.348
  3.0	 0.305	 5.423	  -9.699
  3.4	 0.405	 5.512	 -12.047
  3.9	 0.509	 5.596	 -11.112
  4.5	 0.600	 5.673	 -11.256
  5.0	 0.685	 5.741	 -12.932
  5.6	 0.774	 5.805	 -12.971
  6.2	 0.836	 5.866	 -13.104
  6.8	 0.903	 5.921	 -13.873
  7.4	 0.974	 5.976	 -14.357
  8.1	 1.041	 6.027	 -15.242
  8.7	 1.102	 6.072	 -15.650
  9.4	 1.154	 6.117	 -16.712
 10.1	 1.196	 6.158	 -18.854
 10.8	 1.248	 6.201	 -16.971
 11.6	 1.300	 6.241	 -17.058
 12.3	 1.349	 6.278	 -17.449
 13.1	 1.390	 6.314	 -17.420
 13.8	 1.435	 6.349	 -17.578
 14.6	 1.478	 6.382	 -17.533
 15.5	 1.520	 6.416	 -17.347
 16.3	 1.553	 6.445	 -18.003
 17.2	 1.583	 6.474	 -17.893
 18.0	 1.622	 6.503	 -18.326
 18.9	 1.657	 6.532	 -18.775
 19.8	 1.689	 6.560	 -19.087
 20.7	 1.720	 6.585	 -19.208
 21.6	 1.750	 6.609	 -19.077
 22.5	 1.783	 6.633	 -19.281
 23.4	 1.815	 6.658	 -20.607
 24.4	 1.847	 6.681	 -20.378
 25.3	 1.872	 6.702	 -20.556
 26.2	 1.902	 6.724	 -20.947
 27.2	 1.929	 6.745	 -20.833
 28.1	 1.955	 6.766	 -21.413
 29.0	 1.984	 6.786	 -21.286
 30.0	 2.009	 6.805	 -21.597
 30.9	 2.036	 6.826	 -21.815
 31.9	 2.057	 6.844	 -22.573
 32.8	 2.084	 6.863	 -23.804
 33.8	 2.110	 6.882	 -22.848
 34.7	 2.134	 6.901	 -23.064
 35.7	 2.159	 6.919	 -22.836
 36.6	 2.183	 6.937	 -23.226
 37.6	 2.207	 6.953	 -23.857
 38.6	 2.228	 6.969	 -23.307
 39.5	 2.250	 6.985	 -23.455
 40.4	 2.271	 7.001	 -23.627
 41.4	 2.289	 7.015	 -24.066
 42.4	 2.311	 7.031	 -24.227
 43.3	 2.328	 7.045	 -24.780
 44.3	 2.346	 7.059	 -24.893
 45.2	 2.367	 7.074	 -25.234
 46.2	 2.386	 7.088	 -25.252
 47.2	 2.403	 7.102	 -25.670
 48.1	 2.421	 7.115	 -25.646
 49.1	 2.441	 7.128	 -26.793
 50.0	 2.461	 7.142	 -26.879
 51.0	 2.481	 7.156	 -25.932
 52.0	 2.500	 7.170	 -26.140
 53.0	 2.519	 7.182	 -25.633
 53.9	 2.536	 7.195	 -25.900
 54.9	 2.553	 7.206	 -26.442
 55.8	 2.569	 7.218	 -26.595
 56.8	 2.587	 7.230	 -26.686
 57.7	 2.605	 7.242	 -27.277
 58.7	 2.621	 7.254	 -27.483
 59.7	 2.637	 7.266	 -27.075
 60.7	 2.653	 7.277	 -27.752
 61.6	 2.670	 7.288	 -27.357
 62.6	 2.686	 7.299	 -27.345
 63.6	 2.702	 7.311	 -29.458
 64.5	 2.717	 7.321	 -27.889
 65.5	 2.733	 7.331	 -28.391
 66.4	 2.748	 7.341	 -28.246
 67.4	 2.763	 7.352	 -28.796
 68.4	 2.776	 7.361	 -28.613
 69.3	 2.792	 7.372	 -28.521
 70.3	 2.805	 7.381	 -29.818
 71.3	 2.820	 7.392	 -28.635
 72.2	 2.834	 7.401	 -28.461
 73.2	 2.849	 7.411	 -29.272
 74.1	 2.862	 7.420	 -29.499
 75.1	 2.877	 7.430	 -29.876
 76.0	 2.890	 7.439	 -29.550
 77.0	 2.905	 7.449	 -29.684
 78.0	 2.918	 7.458	 -32.569
 78.9	 2.931	 7.467	 -29.857
 79.9	 2.944	 7.476	 -29.836
 80.9	 2.957	 7.485	 -30.108
 81.8	 2.971	 7.493	 -30.406
 82.8	 2.983	 7.502	 -30.590
 83.8	 2.996	 7.510	 -30.298
 84.7	 3.009	 7.519	 -30.488
 85.7	 3.022	 7.528	 -30.638
 86.6	 3.035	 7.536	 -30.979
 87.6	 3.048	 7.545	 -31.373
 88.6	 3.061	 7.554	 -31.201
 89.5	 3.073	 7.562	 -31.360
 90.5	 3.084	 7.569	 -32.714
 91.5	 3.097	 7.578	 -31.475
 92.4	 3.109	 7.586	 -31.815
 93.4	 3.121	 7.594	 -32.043
 94.3	 3.133	 7.602	 -32.124
 95.3	 3.145	 7.610	 -31.967
 96.3	 3.157	 7.617	 -32.016
 97.2	 3.169	 7.625	 -31.932
 98.2	 3.181	 7.632	 -32.210
 99.1	 3.192	 7.639	 -32.284
100.1	 3.204	 7.646	 -32.415
101.1	 3.216	 7.654	 -32.569
102.0	 3.226	 7.661	 -32.394
103.0	 3.237	 7.669	 -32.714
104.0	 3.248	 7.676	 -32.318
104.9	 3.259	 7.683	 -32.300
105.9	 3.269	 7.690	 -32.335
106.8	 3.280	 7.697	 -32.602


==> ising/c512_n257.dat <==
 rank	log10t	log10n	log10acc
  1.0	 3.152	 6.160	  -2.446
  1.0	 3.320	 6.423	  -4.411
  1.0	 3.484	 6.588	  -4.728
  1.1	 3.603	 6.709	  -6.583
  1.1	 3.710	 6.805	  -8.283
  1.1	 3.824	 6.885	  -9.975
  1.2	 3.908	 6.954	 -10.107
  1.3	 4.001	 7.015	 -11.644
  1.4	 4.071	 7.070	 -11.049
  1.4	 4.135	 7.119	 -13.583
  1.5	 4.224	 7.164	 -14.475
  1.6	 4.277	 7.206	 -15.228
  1.7	 4.327	 7.245	 -15.575
  1.9	 4.388	 7.282	 -16.611
  2.0	 4.444	 7.316	 -17.043
  2.1	 4.486	 7.349	 -18.740
  2.2	 4.532	 7.380	 -18.845
  2.3	 4.583	 7.410	 -19.287
  2.5	 4.619	 7.438	 -19.550
  2.6	 4.662	 7.465	 -20.035
  2.7	 4.695	 7.491	 -20.471
  2.8	 4.727	 7.516	 -20.917
  3.0	 4.766	 7.539	 -21.376
  3.1	 4.795	 7.562	 -21.839
  3.2	 4.824	 7.584	 -22.304
  3.2	 4.861	 7.606	 -22.772
  3.3	 4.891	 7.626	 -23.244
  3.4	 4.919	 7.646	 -23.717
  3.5	 4.942	 7.665	 -24.191
  3.6	 4.968	 7.684	 -24.666
  3.7	 4.992	 7.702	 -25.141
  3.7	 5.014	 7.720	 -25.616
  3.8	 5.040	 7.737	 -26.093
  3.9	 5.065	 7.754	 -26.569
  4.0	 5.084	 7.770	 -27.046
  4.1	 5.102	 7.786	 -27.523
  4.1	 5.125	 7.802	 -28.000
  4.2	 5.149	 7.817	 -28.476
  4.3	 5.167	 7.832	 -28.955
  4.3	 5.183	 7.847	 -29.431
  4.4	 5.199	 7.861	 -29.907
  4.5	 5.215	 7.875	 -30.384
  4.6	 5.230	 7.889	 -30.860
  4.7	 5.249	 7.902	 -31.338
  4.7	 5.263	 7.915	 -31.815
  4.8	 5.281	 7.928	 -32.292
  4.9	 5.295	 7.941	 -32.770
  5.0	 5.309	 7.953	 -33.246
  5.1	 5.322	 7.966	 -33.724
  5.1	 5.335	 7.978	 -34.201
  5.2	 5.348	 7.990	 -34.678
  5.3	 5.361	 8.002	 -35.155
  5.4	 5.376	 8.013	 -35.633
  5.5	 5.389	 8.025	 -36.110
  5.5	 5.400	 8.036	 -36.587
  5.6	 5.414	 8.047	 -37.063
  5.7	 5.426	 8.058	 -37.541
  5.8	 5.438	 8.069	 -38.017
  5.9	 5.449	 8.080	 -38.495
  5.9	 5.460	 8.090	 -38.971
  6.0	 5.471	 8.100	 -39.449
  6.1	 5.482	 8.111	 -39.928
  6.2	 5.492	 8.121	 -40.403
  6.2	 5.503	 8.131	 -40.879
  6.3	 5.512	 8.140	 -41.356
  6.4	 5.522	 8.150	 -41.830
  6.5	 5.533	 8.160	 -42.318
  6.5	 5.542	 8.169	 -42.812
  6.6	 5.554	 8.179	 -43.261
  6.8	 5.563	 8.188	 -43.724
  6.8	 5.573	 8.197	 -44.169
  6.9	 5.582	 8.206	 -44.706
  6.9	 5.591	 8.215	 -45.198
  7.0	 5.605	 8.224	 -45.573
  7.1	 5.616	 8.233	 -45.924
  7.2	 5.629	 8.241	 -46.231
  7.3	 5.638	 8.250	 -47.830
  7.3	 5.647	 8.258	 -47.391
  7.4	 5.656	 8.266	 -47.228
  7.4	 5.664	 8.275	 -48.475
  7.5	 5.672	 8.283	 -48.069
  7.6	 5.680	 8.291	 -48.674
  7.6	 5.687	 8.299	 -48.783
  7.7	 5.698	 8.307	 -48.821
  7.8	 5.705	 8.314	 -49.363
  7.8	 5.712	 8.322	 -49.866
  7.9	 5.720	 8.330	 -50.085
  8.0	 5.727	 8.337	 -50.524
  8.0	 5.735	 8.345	 -50.561
  8.1	 5.744	 8.352	 -50.542
  8.2	 5.753	 8.359	 -50.532
  8.2	 5.764	 8.367	 -50.939
  8.3	 5.773	 8.374	 -50.932
  8.4	 5.780	 8.381	 -51.750
  8.5	 5.787	 8.388	 -52.367
  8.5	 5.794	 8.395	 -52.372
  8.6	 5.802	 8.402	 -52.428
  8.7	 5.809	 8.409	 -53.804
  8.7	 5.816	 8.416	 -53.541
  8.8	 5.823	 8.423	 -53.440
  8.9	 5.830	 8.430	 -55.495
  9.0	 5.837	 8.436	 -54.812
  9.0	 5.845	 8.443	 -55.014
  9.1	 5.852	 8.450	 -54.810
  9.2	 5.858	 8.456	 -55.074
  9.2	 5.864	 8.463	 -54.996
  9.3	 5.871	 8.469	 -54.991
  9.4	 5.878	 8.475	 -57.071
  9.5	 5.884	 8.482	 -57.538
  9.5	 5.890	 8.488	 -57.590
  9.6	 5.897	 8.494	 -57.396
  9.7	 5.904	 8.500	 -57.879
  9.7	 5.910	 8.507	 -59.080
  9.8	 5.916	 8.513	 -59.402
  9.9	 5.922	 8.519	 -58.947
  9.9	 5.929	 8.525	 -58.341
 10.0	 5.936	 8.531	 -58.387
 10.1	 5.943	 8.537	 -59.412
 10.2	 5.950	 8.543	 -59.434
 10.2	 5.956	 8.549	 -59.300
 10.3	 5.962	 8.555	 -59.216
 10.4	 5.968	 8.560	 -59.082
 10.4	 5.974	 8.566	 -59.082
 10.5	 5.980	 8.572	 -61.728
 10.6	 5.986	 8.578	 -61.595
 10.6	 5.992	 8.583	 -62.747
 10.7	 5.997	 8.589	 -62.668
 10.8	 6.003	 8.595	 -63.642
 10.9	 6.008	 8.600	 -62.533
 10.9	 6.013	 8.606	 -63.028
 11.0	 6.018	 8.611	 -63.032
 11.1	 6.023	 8.617	 -63.119
 11.2	 6.028	 8.622	 -64.215
 11.2	 6.035	 8.627	 -64.228
 11.3	 6.039	 8.633	 -64.010
 11.4	 6.045	 8.638	 -64.057
 11.5	 6.053	 8.643	 -65.439
 11.5	 6.059	 8.649	 -66.117
 11.6	 6.064	 8.654	 -65.650
 11.7	 6.073	 8.659	 -66.682
 11.7	 6.080	 8.664	 -66.282
 11.8	 6.088	 8.669	 -66.099
 11.9	 6.093	 8.674	 -66.348
 12.0	 6.098	 8.680	 -66.545
 12.0	 6.104	 8.685	 -66.545
 12.1	 6.109	 8.690	 -68.554
 12.2	 6.113	 8.695	 -69.014
 12.2	 6.117	 8.700	 -68.349
 12.3	 6.122	 8.705	 -68.340
 12.4	 6.126	 8.710	 -68.370
 12.5	 6.132	 8.714	 -68.301
 12.5	 6.137	 8.719	 -70.036
 12.6	 6.143	 8.724	 -70.189
 12.7	 6.147	 8.729	 -70.157
 12.7	 6.152	 8.734	 -70.520
 12.8	 6.157	 8.739	 -70.274
 12.9	 6.162	 8.743	 -70.314
 13.0	 6.167	 8.748	 -70.450
 13.1	 6.171	 8.753	 -70.975
 13.1	 6.175	 8.758	 -71.296
 13.2	 6.180	 8.762	 -71.600
 13.3	 6.185	 8.767	 -72.408
 13.4	 6.188	 8.772	 -72.271
 13.5	 6.193	 8.776	 -72.236
 13.5	 6.197	 8.781	 -72.857
 13.6	 6.201	 8.785	 -73.524
 13.7	 6.205	 8.790	 -73.780
 13.8	 6.209	 8.794	 -73.866
 13.8	 6.214	 8.799	 -74.063
 13.9	 6.218	 8.803	 -74.412
 14.0	 6.223	 8.808	 -74.287
 14.1	 6.227	 8.812	 -75.001
 14.1	 6.231	 8.817	 -75.542
 14.2	 6.235	 8.821	 -76.556
 14.3	 6.238	 8.825	 -77.433
 14.4	 6.242	 8.830	 -76.682
 14.4	 6.247	 8.834	 -76.127
 14.5	 6.250	 8.839	 -77.426
 14.6	 6.255	 8.843	 -76.489
 14.6	 6.259	 8.847	 -77.130
 14.8	 6.263	 8.851	 -76.708
 14.8	 6.268	 8.856	 -76.678
 14.9	 6.272	 8.860	 -77.028
 15.0	 6.277	 8.864	 -78.213
 15.1	 6.281	 8.868	 -78.588
 15.2	 6.286	 8.873	 -78.943
 15.2	 6.290	 8.877	 -79.182
 15.3	 6.294	 8.881	 -78.876
 15.4	 6.298	 8.885	 -78.991
 15.5	 6.301	 8.889	 -81.215
 15.5	 6.306	 8.893	 -78.115
 15.6	 6.310	 8.897	 -78.117
 15.7	 6.315	 8.901	 -78.963
 15.8	 6.319	 8.906	 -79.754
 15.9	 6.323	 8.910	 -80.767
 15.9	 6.326	 8.914	 -80.611
 16.0	 6.330	 8.918	 -80.886
 16.1	 6.334	 8.922	 -81.185
 16.2	 6.338	 8.926	 -81.480
 16.3	 6.342	 8.930	 -81.917
 16.3	 6.345	 8.934	 -82.093
 16.4	 6.349	 8.938	 -82.215
 16.5	 6.353	 8.942	 -82.292
 16.5	 6.356	 8.945	 -82.292
 16.6	 6.359	 8.949	 -82.292
 16.7	 6.362	 8.953	 -82.292
 16.7	 6.365	 8.957	 -82.292
 16.8	 6.369	 8.961	 -82.292
 16.8	 6.372	 8.964	 -82.292
 16.9	 6.375	 8.968	 -82.292
 16.9	 6.378	 8.972	 -82.292
 17.0	 6.382	 8.975	 -82.292
 17.0	 6.384	 8.979	 -82.292
 17.1	 6.387	 8.982	 -82.292
 17.1	 6.391	 8.986	 -82.292
 17.1	 6.394	 8.990	 -82.292
 17.2	 6.397	 8.993	 -82.292
 17.3	 6.401	 8.996	 -82.292
 17.3	 6.404	 9.000	 -82.292
 17.3	 6.407	 9.003	 -82.292
 17.3	 6.410	 9.007	 -82.292
 17.4	 6.413	 9.010	 -82.292
 17.4	 6.416	 9.013	 -82.292
 17.4	 6.419	 9.017	 -82.292
 17.5	 6.421	 9.020	 -82.292
 17.5	 6.424	 9.023	 -82.385
 17.5	 6.427	 9.026	 -82.385
 17.5	 6.430	 9.030	 -82.385
 17.6	 6.432	 9.033	 -82.425
 17.6	 6.435	 9.036	 -82.425
 17.7	 6.438	 9.039	 -83.793
 17.7	 6.441	 9.043	 -84.344
 17.8	 6.444	 9.046	 -85.229
 17.8	 6.448	 9.049	 -86.312
 17.9	 6.451	 9.053	 -88.390
 18.0	 6.454	 9.056	 -88.654
 18.1	 6.459	 9.060	 -89.754
 18.2	 6.462	 9.063	 -91.311
 18.3	 6.466	 9.067	 -91.790
 18.4	 6.469	 9.070	 -92.600
 18.5	 6.472	 9.074	 -92.600
 18.6	 6.475	 9.077	 -92.600
 18.7	 6.478	 9.080	 -92.600
 18.8	 6.481	 9.084	 -92.600
 18.9	 6.484	 9.087	 -92.600
 19.0	 6.487	 9.091	 -92.600
 19.1	 6.490	 9.094	 -92.600
 19.1	 6.493	 9.097	 -92.600
 19.2	 6.496	 9.100	 -92.600
 19.3	 6.500	 9.104	 -92.600
 19.4	 6.503	 9.107	 -94.134
 19.5	 6.506	 9.110	 -94.364
 19.6	 6.509	 9.114	 -94.376
 19.7	 6.512	 9.117	 -97.069
 19.8	 6.515	 9.120	 -96.396
 20.0	 6.519	 9.124	 -96.514
 20.1	 6.523	 9.127	 -97.095
 20.2	 6.527	 9.130	 -98.399
 20.4	 6.530	 9.134	 -98.231
 20.5	 6.533	 9.137	 -98.230
 20.7	 6.537	 9.140	 -98.230
 20.8	 6.540	 9.144	-100.728
 20.9	 6.543	 9.147	-100.719
 21.0	 6.546	 9.150	-102.575
 21.1	 6.549	 9.153	-101.883
 21.2	 6.552	 9.157	-101.801
 21.4	 6.555	 9.160	-102.040
 21.5	 6.559	 9.163	-102.171
 21.5	 6.561	 9.166	-102.475
 21.7	 6.565	 9.169	-102.562
 21.8	 6.568	 9.173	-102.562
 21.9	 6.570	 9.176	-102.521
 22.0	 6.573	 9.179	-102.616
 22.0	 6.576	 9.182	-104.495
 22.1	 6.578	 9.185	-104.740
 22.2	 6.581	 9.188	-104.611
 22.3	 6.585	 9.192	-104.674
 22.4	 6.588	 9.195	-104.674
 22.5	 6.592	 9.198	-105.523
 22.6	 6.595	 9.201	-105.523
 22.7	 6.598	 9.204	-105.523
 22.8	 6.602	 9.207	-106.316
 22.9	 6.605	 9.211	-106.316
 23.0	 6.608	 9.214	-106.316
 23.1	 6.610	 9.217	-106.363
 23.2	 6.613	 9.220	-106.476
 23.3	 6.616	 9.223	-106.600
 23.4	 6.619	 9.226	-107.134
 23.4	 6.622	 9.229	-107.772
 23.5	 6.625	 9.232	-107.772
 23.6	 6.628	 9.235	-108.879
 23.7	 6.630	 9.238	-109.618
 23.9	 6.633	 9.241	-109.352
 23.9	 6.636	 9.245	-112.636
 24.0	 6.639	 9.248	-111.099
 24.0	 6.642	 9.251	-109.545
 24.2	 6.644	 9.254	-110.347
 24.3	 6.647	 9.256	-111.474


==> ising/c512_n257_r200.dat <==
 rank	log10t	log10n	log10acc
  1.1	 2.652	 6.120	  -2.472
  1.1	 2.982	 6.404	  -4.298
  1.3	 3.193	 6.579	  -5.298
  1.4	 3.345	 6.706	  -7.312
  1.5	 3.466	 6.807	  -7.775
  1.6	 3.572	 6.891	  -9.397
  1.8	 3.665	 6.964	 -10.542
  1.9	 3.747	 7.028	 -11.387
  2.1	 3.821	 7.085	 -11.011
  2.3	 3.888	 7.137	 -13.796
  2.4	 3.948	 7.184	 -15.086
  2.6	 4.006	 7.228	 -16.008
  2.8	 4.060	 7.270	 -16.101
  3.0	 4.112	 7.309	 -17.742
  3.1	 4.160	 7.346	 -17.606
  3.3	 4.206	 7.380	 -18.951
  3.6	 4.248	 7.413	 -19.650
  3.7	 4.289	 7.444	 -20.175
  4.0	 4.328	 7.474	 -20.824
  4.2	 4.366	 7.503	 -22.296
  4.4	 4.401	 7.531	 -22.752
  4.6	 4.434	 7.558	 -24.932
  4.9	 4.467	 7.584	 -25.600
  5.2	 4.499	 7.609	 -26.098
  5.4	 4.530	 7.633	 -27.234
  5.6	 4.560	 7.657	 -28.207
  5.9	 4.588	 7.680	 -28.863
  6.1	 4.616	 7.703	 -29.054
  6.3	 4.642	 7.724	 -30.516
  6.6	 4.669	 7.746	 -31.623
  6.9	 4.694	 7.766	 -32.578
  7.2	 4.719	 7.787	 -33.119
  7.4	 4.744	 7.807	 -35.048
  7.6	 4.767	 7.826	 -35.059
  7.9	 4.790	 7.845	 -34.676
  8.2	 4.812	 7.864	 -36.148
  8.5	 4.835	 7.882	 -36.604
  8.7	 4.856	 7.900	 -36.724
  9.0	 4.877	 7.918	 -39.187
  9.2	 4.898	 7.935	 -39.719
  9.5	 4.918	 7.952	 -42.444
  9.8	 4.938	 7.969	 -41.172
 10.0	 4.956	 7.985	 -42.398
 10.3	 4.975	 8.002	 -43.138
 10.7	 4.993	 8.018	 -45.426
 10.9	 5.011	 8.033	 -44.688
 11.2	 5.029	 8.049	 -44.714
 11.4	 5.046	 8.064	 -44.914
 11.7	 5.063	 8.079	 -46.279
 12.0	 5.080	 8.093	 -46.366
 12.3	 5.097	 8.108	 -48.924
 12.5	 5.114	 8.123	 -50.724
 12.9	 5.130	 8.137	 -51.142
 13.2	 5.146	 8.151	 -51.382
 13.4	 5.162	 8.165	 -51.453
 13.7	 5.177	 8.179	 -52.793
 14.1	 5.192	 8.192	 -56.625
 14.4	 5.208	 8.206	 -54.365
 14.6	 5.222	 8.219	 -54.489
 14.9	 5.236	 8.232	 -57.567
 15.2	 5.250	 8.245	 -57.042
 15.5	 5.264	 8.257	 -56.686
 15.8	 5.278	 8.270	 -58.578
 16.0	 5.292	 8.282	 -58.613
 16.3	 5.305	 8.295	 -58.879
 16.7	 5.318	 8.307	 -60.160
 17.0	 5.332	 8.319	 -61.425
 17.3	 5.345	 8.331	 -61.742
 17.7	 5.358	 8.342	 -62.889
 17.9	 5.370	 8.354	 -64.023
 18.2	 5.383	 8.366	 -64.077
 18.5	 5.395	 8.377	 -65.287
 18.8	 5.407	 8.388	 -66.213
 19.1	 5.419	 8.399	 -66.069
 19.4	 5.430	 8.410	 -68.697
 19.8	 5.442	 8.421	 -67.573
 19.9	 5.453	 8.432	 -69.079
 20.3	 5.464	 8.443	 -69.323
 20.6	 5.476	 8.453	 -69.706
 21.0	 5.487	 8.464	 -71.770
 21.2	 5.497	 8.474	 -72.042
 21.6	 5.508	 8.484	 -73.021
 21.9	 5.519	 8.494	 -72.967
 22.2	 5.530	 8.504	 -73.759
 22.6	 5.540	 8.515	 -73.845
 23.0	 5.551	 8.525	 -75.237
 23.2	 5.561	 8.534	 -75.538
 23.6	 5.571	 8.544	 -76.171
 23.9	 5.581	 8.554	 -77.418
 24.1	 5.591	 8.563	 -78.910
 24.4	 5.601	 8.573	 -78.921
 24.8	 5.611	 8.582	 -81.057
 25.1	 5.620	 8.592	 -81.115
 25.4	 5.630	 8.601	 -81.854
 25.9	 5.640	 8.610	 -81.684
 26.2	 5.649	 8.619	 -84.071
 26.5	 5.658	 8.628	 -83.860
 26.9	 5.668	 8.637	 -84.033
 27.2	 5.677	 8.646	 -84.470
 27.6	 5.686	 8.655	 -86.144
 28.0	 5.696	 8.664	 -87.510
 28.3	 5.705	 8.673	 -87.775
 28.6	 5.714	 8.681	 -89.128
 29.0	 5.723	 8.690	 -89.346
 29.4	 5.732	 8.699	 -89.712
 29.8	 5.741	 8.707	 -91.438
 30.2	 5.749	 8.716	 -92.606
 30.6	 5.758	 8.724	 -93.412
 31.0	 5.767	 8.733	 -94.714
 31.4	 5.776	 8.741	 -95.564
 31.8	 5.785	 8.749	 -96.754
 32.2	 5.793	 8.758	 -97.320
 32.6	 5.802	 8.766	 -97.747
 33.1	 5.811	 8.775	 -99.046
 33.6	 5.820	 8.783	 -99.863
 34.2	 5.828	 8.791	-100.754
 34.7	 5.837	 8.800	-101.991
 35.2	 5.846	 8.808	-103.174
 35.7	 5.854	 8.816	-103.458
 36.2	 5.863	 8.825	-104.015
 36.7	 5.871	 8.833	-104.939
 37.1	 5.880	 8.841	-104.848
 37.6	 5.888	 8.849	-104.674


==> ising/c512_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 1.629	 5.535	  -2.452
  1.0	 1.934	 5.808	  -5.069
  1.1	 2.157	 5.977	  -6.047
  1.1	 2.321	 6.101	  -7.029
  1.2	 2.458	 6.198	  -7.804
  1.3	 2.572	 6.279	  -8.664
  1.4	 2.663	 6.348	 -10.167
  1.5	 2.738	 6.409	 -10.848
  1.6	 2.822	 6.464	 -11.842
  1.7	 2.891	 6.514	 -13.536
  1.8	 2.967	 6.560	 -14.380
  1.9	 3.025	 6.602	 -14.733
  2.0	 3.084	 6.642	 -15.777
  2.2	 3.136	 6.679	 -16.383
  2.3	 3.188	 6.714	 -16.943
  2.5	 3.234	 6.747	 -17.511
  2.6	 3.281	 6.778	 -18.633
  2.7	 3.330	 6.808	 -19.469
  2.9	 3.372	 6.837	 -19.801
  3.0	 3.406	 6.865	 -20.388
  3.2	 3.445	 6.892	 -20.860
  3.3	 3.479	 6.917	 -22.000
  3.5	 3.515	 6.942	 -22.845
  3.6	 3.546	 6.966	 -23.298
  3.8	 3.580	 6.990	 -24.676
  4.0	 3.609	 7.013	 -25.754
  4.1	 3.640	 7.035	 -25.967
  4.2	 3.670	 7.057	 -26.324
  4.3	 3.702	 7.079	 -26.618
  4.5	 3.727	 7.099	 -27.046
  4.6	 3.753	 7.119	 -27.353
  4.7	 3.779	 7.139	 -27.701
  4.8	 3.803	 7.158	 -27.818
  4.9	 3.827	 7.177	 -28.027
  5.0	 3.851	 7.195	 -28.225
  5.1	 3.870	 7.213	 -28.305
  5.1	 3.890	 7.230	 -28.627
  5.2	 3.907	 7.247	 -29.018
  5.3	 3.925	 7.263	 -29.471
  5.3	 3.942	 7.279	 -29.903
  5.4	 3.958	 7.294	 -30.373
  5.4	 3.973	 7.309	 -30.947
  5.4	 3.988	 7.324	 -31.354
  5.5	 4.008	 7.338	 -31.530
  5.5	 4.027	 7.352	 -31.588
  5.5	 4.040	 7.366	 -31.592
  5.5	 4.053	 7.379	 -31.562
  5.6	 4.070	 7.392	 -31.570
  5.6	 4.082	 7.405	 -31.646
  5.6	 4.095	 7.417	 -31.747
  5.7	 4.107	 7.429	 -31.757
  5.7	 4.119	 7.441	 -31.757
  5.7	 4.128	 7.452	 -31.767
  5.7	 4.138	 7.463	 -31.783
  5.8	 4.148	 7.474	 -31.745
  5.8	 4.158	 7.485	 -31.740
  5.8	 4.168	 7.496	 -31.757
  5.8	 4.180	 7.506	 -31.759
  5.8	 4.193	 7.516	 -31.764
  5.9	 4.202	 7.526	 -31.759
  5.9	 4.212	 7.536	 -31.759
  5.9	 4.220	 7.545	 -31.738
  5.9	 4.229	 7.554	 -31.714
  6.0	 4.241	 7.563	 -31.697
  6.0	 4.250	 7.572	 -31.714
  6.0	 4.260	 7.581	 -31.733
  6.0	 4.268	 7.590	 -31.733
  6.0	 4.276	 7.598	 -31.733
  6.1	 4.287	 7.607	 -31.738
  6.1	 4.297	 7.615	 -31.697
  6.1	 4.304	 7.623	 -31.686
  6.1	 4.312	 7.631	 -31.646
  6.1	 4.318	 7.639	 -31.656
  6.1	 4.327	 7.647	 -31.650
  6.1	 4.334	 7.654	 -31.666
  6.1	 4.342	 7.661	 -31.646
  6.2	 4.349	 7.668	 -31.652
  6.2	 4.358	 7.676	 -31.656
  6.2	 4.364	 7.683	 -31.660
  6.2	 4.370	 7.690	 -31.656
  6.2	 4.377	 7.696	 -31.646
  6.2	 4.384	 7.703	 -31.646
  6.2	 4.390	 7.710	 -31.646
  6.2	 4.396	 7.717	 -31.636
  6.2	 4.401	 7.723	 -31.640
  6.2	 4.407	 7.729	 -31.640
  6.2	 4.414	 7.735	 -31.640
  6.2	 4.420	 7.742	 -31.640
  6.2	 4.425	 7.748	 -31.640
  6.3	 4.431	 7.754	 -31.640
  6.3	 4.437	 7.760	 -31.640
  6.3	 4.444	 7.765	 -31.640
  6.3	 4.449	 7.771	 -31.640
  6.3	 4.456	 7.777	 -31.640
  6.3	 4.462	 7.783	 -31.640
  6.3	 4.468	 7.789	 -31.640
  6.3	 4.472	 7.794	 -31.640
  6.3	 4.476	 7.799	 -31.640
  6.3	 4.482	 7.805	 -31.640
  6.3	 4.487	 7.810	 -31.640
  6.3	 4.492	 7.815	 -31.640
  6.3	 4.496	 7.820	 -31.640
  6.3	 4.501	 7.825	 -31.640
  6.3	 4.504	 7.830	 -31.640
  6.3	 4.509	 7.835	 -31.640
  6.3	 4.514	 7.840	 -31.640
  6.3	 4.519	 7.845	 -31.640
  6.3	 4.524	 7.850	 -31.640
  6.3	 4.528	 7.855	 -31.640
  6.3	 4.532	 7.860	 -31.640
  6.3	 4.537	 7.864	 -31.640
  6.3	 4.541	 7.869	 -31.640


==> ising/c64_n129.dat <==
 rank	log10t	log10n	log10acc
  1.1	 1.935	 4.971	  -2.373
  1.3	 2.231	 5.269	  -5.335
  1.5	 2.440	 5.461	  -5.376
  1.8	 2.601	 5.604	  -6.719
  2.2	 2.738	 5.722	  -7.253
  2.5	 2.847	 5.824	  -8.209
  2.9	 2.948	 5.913	  -9.703
  3.3	 3.032	 5.995	 -10.237
  3.6	 3.113	 6.069	 -11.506
  4.1	 3.182	 6.140	 -13.364
  4.5	 3.256	 6.202	 -14.592
  4.9	 3.319	 6.262	 -15.580
  5.3	 3.377	 6.321	 -14.804
  5.8	 3.426	 6.376	 -15.408
  6.3	 3.477	 6.428	 -16.740
  6.8	 3.521	 6.478	 -16.146
  7.3	 3.572	 6.526	 -16.600
  7.8	 3.611	 6.572	 -19.099
  8.4	 3.653	 6.615	 -19.234
  8.9	 3.689	 6.657	 -19.437
  9.2	 3.726	 6.695	 -20.943
  9.5	 3.762	 6.731	 -22.312
  9.9	 3.794	 6.765	 -22.123
 10.1	 3.825	 6.797	 -21.695
 10.3	 3.853	 6.827	 -22.183
 10.7	 3.884	 6.856	 -22.308
 11.1	 3.916	 6.884	 -22.701
 11.5	 3.939	 6.911	 -20.688
 11.9	 3.967	 6.939	 -22.128
 12.3	 3.995	 6.966	 -24.421
 12.9	 4.019	 6.992	 -23.686
 13.5	 4.040	 7.018	 -24.873
 14.2	 4.063	 7.042	 -24.745
 14.9	 4.086	 7.068	 -26.411
 15.7	 4.106	 7.094	 -25.842
 16.5	 4.129	 7.120	 -25.559
 17.3	 4.151	 7.145	 -24.793
 18.2	 4.176	 7.170	 -24.572
 19.1	 4.202	 7.196	 -23.854
 19.9	 4.228	 7.221	 -24.509
 20.7	 4.257	 7.245	 -23.399
 21.5	 4.282	 7.269	 -23.917
 22.3	 4.304	 7.294	 -23.580
 23.1	 4.323	 7.319	 -23.827
 23.9	 4.344	 7.343	 -23.593
 24.7	 4.365	 7.368	 -23.703
 25.5	 4.387	 7.391	 -23.509
 26.3	 4.408	 7.416	 -23.496
 27.1	 4.429	 7.440	 -24.967
 27.9	 4.454	 7.464	 -23.399
 28.7	 4.474	 7.487	 -24.380
 29.5	 4.493	 7.509	 -22.983
 30.4	 4.512	 7.530	 -22.983
 31.3	 4.531	 7.552	 -23.431
 32.2	 4.553	 7.573	 -23.283
 33.1	 4.572	 7.593	 -23.234
 34.0	 4.589	 7.613	 -23.265
 34.9	 4.606	 7.632	 -23.273
 35.8	 4.624	 7.651	 -23.237
 36.7	 4.641	 7.670	 -22.680
 37.6	 4.657	 7.688	 -22.943
 38.4	 4.675	 7.706	 -23.112
 39.2	 4.692	 7.723	 -23.162
 40.1	 4.706	 7.739	 -22.656
 41.0	 4.720	 7.755	 -23.095
 41.8	 4.736	 7.771	 -23.136
 42.7	 4.751	 7.786	 -23.331
 43.6	 4.765	 7.801	 -23.306
 44.4	 4.780	 7.816	 -23.256
 45.1	 4.794	 7.831	 -22.959
 46.0	 4.809	 7.846	 -24.413
 46.8	 4.822	 7.860	 -22.775
 47.6	 4.837	 7.873	 -22.780
 48.5	 4.850	 7.887	 -22.991
 49.4	 4.863	 7.900	 -22.996
 50.2	 4.877	 7.913	 -22.775
 51.1	 4.888	 7.926	 -23.527
 51.9	 4.900	 7.939	 -23.939
 52.8	 4.914	 7.952	 -23.582
 53.7	 4.928	 7.964	 -23.627
 54.5	 4.941	 7.977	 -23.854
 55.4	 4.953	 7.989	 -23.907
 56.2	 4.964	 8.001	 -24.384
 56.9	 4.975	 8.012	 -23.272
 57.7	 4.987	 8.024	 -23.206
 58.5	 4.999	 8.035	 -23.055
 59.3	 5.012	 8.046	 -23.351
 60.1	 5.022	 8.057	 -22.780
 60.9	 5.033	 8.067	 -23.839
 61.8	 5.045	 8.077	 -23.416
 62.6	 5.055	 8.087	 -23.218
 63.5	 5.065	 8.097	 -23.460
 64.4	 5.076	 8.106	 -23.457
 65.2	 5.086	 8.116	 -22.772
 66.0	 5.095	 8.126	 -23.220
 66.7	 5.105	 8.135	 -24.102
 67.5	 5.114	 8.144	 -23.226
 68.3	 5.126	 8.154	 -23.257
 69.1	 5.134	 8.163	 -23.234
 69.9	 5.143	 8.172	 -23.243
 70.7	 5.152	 8.182	 -23.249
 71.5	 5.160	 8.190	 -23.228
 72.2	 5.168	 8.199	 -23.281
 72.9	 5.177	 8.207	 -23.163
 73.7	 5.185	 8.216	 -23.394
 74.5	 5.193	 8.224	 -23.340
 75.2	 5.203	 8.232	 -23.712
 76.0	 5.213	 8.240	 -23.710
 76.8	 5.222	 8.249	 -23.714
 77.6	 5.232	 8.258	 -23.854
 78.3	 5.242	 8.266	 -24.045
 79.0	 5.250	 8.274	 -24.378
 79.7	 5.258	 8.282	 -23.967
 80.4	 5.267	 8.289	 -24.434
 81.2	 5.277	 8.297	 -24.506
 82.0	 5.286	 8.305	 -24.312
 82.6	 5.295	 8.313	 -23.979
 83.4	 5.305	 8.320	 -23.959
 84.2	 5.314	 8.328	 -23.932
 84.9	 5.322	 8.335	 -23.983
 85.6	 5.330	 8.342	 -24.249
 86.2	 5.337	 8.349	 -24.519
 86.9	 5.343	 8.356	 -23.469
 87.7	 5.350	 8.363	 -23.470
 88.5	 5.358	 8.370	 -23.400
 89.1	 5.367	 8.377	 -24.391
 89.8	 5.375	 8.384	 -24.498
 90.4	 5.382	 8.391	 -24.631
 91.1	 5.389	 8.398	 -25.215
 91.9	 5.395	 8.405	 -24.262
 92.6	 5.402	 8.411	 -23.857
 93.3	 5.408	 8.418	 -23.261
 93.9	 5.416	 8.424	 -23.178
 94.6	 5.424	 8.431	 -23.179
 95.3	 5.430	 8.437	 -23.197
 96.0	 5.436	 8.444	 -23.199
 96.6	 5.444	 8.450	 -23.195
 97.4	 5.450	 8.456	 -23.196
 98.0	 5.458	 8.462	 -23.202
 98.7	 5.465	 8.468	 -23.203
 99.5	 5.472	 8.474	 -22.530
100.1	 5.479	 8.480	 -22.429
100.8	 5.487	 8.486	 -22.491
101.5	 5.494	 8.492	 -22.475
102.1	 5.501	 8.497	 -22.535
102.8	 5.507	 8.503	 -22.535
103.4	 5.513	 8.509	 -22.535
104.0	 5.519	 8.514	 -22.536
104.6	 5.526	 8.520	 -22.533
105.3	 5.532	 8.526	 -22.535
105.8	 5.538	 8.531	 -22.533
106.5	 5.545	 8.537	 -22.535
107.0	 5.551	 8.542	 -22.529
107.6	 5.558	 8.548	 -22.465
108.3	 5.564	 8.553	 -22.173
108.9	 5.570	 8.558	 -22.236
109.6	 5.575	 8.564	 -22.064
110.2	 5.580	 8.569	 -22.062
110.9	 5.586	 8.575	 -22.063
111.5	 5.592	 8.580	 -22.060
112.2	 5.598	 8.585	 -22.061
112.9	 5.604	 8.590	 -22.055
113.6	 5.609	 8.595	 -22.055
114.1	 5.615	 8.600	 -22.029
114.8	 5.620	 8.606	 -22.056
115.4	 5.626	 8.611	 -22.054
116.1	 5.630	 8.616	 -22.060
116.7	 5.636	 8.620	 -22.057
117.3	 5.642	 8.625	 -22.084
117.9	 5.648	 8.630	 -22.085
118.6	 5.654	 8.635	 -22.068
119.2	 5.659	 8.640	 -22.052
119.9	 5.664	 8.645	 -22.054
120.6	 5.670	 8.650	 -22.055
121.2	 5.676	 8.654	 -22.055
121.8	 5.681	 8.659	 -22.159
122.5	 5.687	 8.664	 -22.159
123.0	 5.693	 8.669	 -22.117
123.6	 5.698	 8.673	 -22.116
124.1	 5.703	 8.678	 -22.108
124.7	 5.709	 8.683	 -22.117
125.2	 5.714	 8.687	 -22.117
125.8	 5.719	 8.692	 -22.037
126.4	 5.724	 8.696	 -22.040
127.0	 5.730	 8.701	 -22.040
127.6	 5.735	 8.705	 -22.039
128.3	 5.740	 8.710	 -22.039
128.8	 5.745	 8.714	 -22.038
129.4	 5.750	 8.718	 -22.038
129.9	 5.755	 8.723	 -22.034
130.5	 5.760	 8.727	 -22.034
131.2	 5.765	 8.732	 -21.963
131.8	 5.770	 8.736	 -22.035
132.5	 5.775	 8.740	 -21.996
133.1	 5.780	 8.745	 -22.346
133.8	 5.784	 8.749	 -22.353
134.5	 5.788	 8.753	 -22.348
135.1	 5.793	 8.757	 -22.358
135.7	 5.796	 8.761	 -22.349
136.3	 5.801	 8.765	 -22.350
137.0	 5.806	 8.769	 -22.349
137.6	 5.811	 8.774	 -22.349
138.2	 5.815	 8.778	 -22.332
138.9	 5.820	 8.782	 -22.343
139.6	 5.824	 8.785	 -22.354
140.2	 5.828	 8.789	 -22.358
140.9	 5.831	 8.793	 -22.354
141.5	 5.836	 8.797	 -22.354
142.2	 5.841	 8.801	 -22.354
142.8	 5.845	 8.805	 -22.330
143.4	 5.849	 8.809	 -22.914
144.1	 5.854	 8.813	 -22.991
144.7	 5.858	 8.817	 -22.996
145.2	 5.862	 8.821	 -23.050
145.9	 5.867	 8.824	 -23.111
146.5	 5.871	 8.828	 -23.112
147.1	 5.875	 8.832	 -23.110
147.8	 5.879	 8.836	 -23.093
148.4	 5.883	 8.840	 -23.044
148.9	 5.887	 8.844	 -22.542
149.6	 5.891	 8.847	 -23.080
150.1	 5.895	 8.851	 -23.349
150.7	 5.898	 8.855	 -23.181
151.3	 5.902	 8.859	 -22.757
151.9	 5.905	 8.863	 -22.775
152.6	 5.910	 8.866	 -22.777
153.3	 5.914	 8.870	 -23.089
153.8	 5.917	 8.873	 -23.199
154.4	 5.921	 8.877	 -23.089
155.0	 5.925	 8.881	 -23.090
155.5	 5.930	 8.884	 -23.092
156.1	 5.934	 8.888	 -23.067
156.7	 5.938	 8.892	 -23.095
157.3	 5.942	 8.895	 -23.169
158.0	 5.946	 8.899	 -23.071
158.6	 5.950	 8.902	 -23.091
159.2	 5.953	 8.906	 -23.071
159.7	 5.957	 8.909	 -22.996
160.4	 5.961	 8.913	 -23.237
160.9	 5.965	 8.916	 -23.570
161.6	 5.968	 8.919	 -23.971
162.2	 5.972	 8.923	 -22.979
162.9	 5.976	 8.926	 -23.285
163.5	 5.979	 8.929	 -23.263
164.2	 5.983	 8.933	 -23.280
164.9	 5.987	 8.936	 -23.074
165.6	 5.990	 8.939	 -23.735
166.2	 5.993	 8.942	 -22.082
166.9	 5.996	 8.946	 -24.466
167.5	 6.000	 8.949	 -22.143
168.1	 6.003	 8.952	 -23.726
168.7	 6.007	 8.956	 -23.491
169.4	 6.011	 8.959	 -23.772
170.1	 6.014	 8.962	 -23.421
170.8	 6.018	 8.965	 -23.433
171.4	 6.021	 8.968	 -23.312
172.1	 6.024	 8.971	 -23.676
172.6	 6.027	 8.974	 -23.674
173.2	 6.030	 8.978	 -23.478
173.7	 6.034	 8.981	 -24.068
174.3	 6.037	 8.984	 -23.470
174.8	 6.041	 8.987	 -23.489
175.5	 6.044	 8.990	 -23.701
175.9	 6.047	 8.993	 -23.963
176.5	 6.050	 8.996	 -23.375
177.1	 6.054	 8.999	 -23.398
177.8	 6.057	 9.002	 -23.382
178.4	 6.060	 9.005	 -23.039
178.9	 6.063	 9.008	 -22.907
179.5	 6.066	 9.011	 -22.903
180.1	 6.069	 9.014	 -22.917
180.6	 6.073	 9.017	 -22.959
181.2	 6.075	 9.020	 -22.851
181.6	 6.078	 9.023	 -22.879
182.2	 6.081	 9.026	 -23.201
182.7	 6.084	 9.029	 -23.564
183.3	 6.087	 9.032	 -22.936
183.8	 6.091	 9.035	 -22.932
184.4	 6.093	 9.038	 -22.932
184.9	 6.097	 9.041	 -23.446
185.5	 6.100	 9.044	 -23.439
186.0	 6.103	 9.047	 -23.337
186.6	 6.105	 9.049	 -23.229
187.1	 6.108	 9.052	 -23.356
187.7	 6.111	 9.055	 -23.434
188.3	 6.114	 9.058	 -23.446
188.9	 6.117	 9.061	 -22.807
189.5	 6.120	 9.063	 -21.148
190.2	 6.123	 9.066	 -21.593
190.8	 6.126	 9.069	 -21.453
191.5	 6.129	 9.072	 -21.504
192.2	 6.132	 9.075	 -21.523
192.7	 6.135	 9.077	 -21.561
193.2	 6.137	 9.080	 -21.556
193.8	 6.140	 9.083	 -21.564
194.4	 6.143	 9.086	 -21.564
195.0	 6.145	 9.088	 -21.724
195.5	 6.148	 9.091	 -21.804
196.1	 6.151	 9.094	 -21.796
196.7	 6.154	 9.096	 -21.818
197.3	 6.157	 9.099	 -21.824
197.8	 6.159	 9.102	 -21.810
198.5	 6.162	 9.104	 -21.738
199.0	 6.165	 9.107	 -21.562
199.6	 6.168	 9.110	 -21.502
200.2	 6.171	 9.113	 -21.503
200.9	 6.173	 9.115	 -21.519
201.4	 6.176	 9.118	 -21.656
202.0	 6.179	 9.121	 -21.635
202.5	 6.182	 9.123	 -22.093
203.1	 6.185	 9.126	 -22.064
203.6	 6.187	 9.128	 -22.041
204.1	 6.190	 9.131	 -22.147
204.7	 6.193	 9.134	 -22.115
205.3	 6.196	 9.136	 -22.120
205.8	 6.198	 9.139	 -22.156
206.5	 6.201	 9.141	 -22.190
207.0	 6.204	 9.144	 -22.149
207.5	 6.206	 9.146	 -23.205
208.0	 6.209	 9.148	 -23.996
208.6	 6.211	 9.151	 -24.136
209.1	 6.214	 9.153	 -22.821
209.6	 6.217	 9.156	 -22.149
210.2	 6.219	 9.158	 -22.156
210.7	 6.222	 9.161	 -22.177
211.3	 6.225	 9.163	 -22.211
211.8	 6.227	 9.166	 -22.209
212.4	 6.230	 9.168	 -22.278
212.9	 6.233	 9.171	 -22.258
213.4	 6.235	 9.173	 -22.289
213.9	 6.238	 9.176	 -22.220
214.5	 6.241	 9.178	 -22.235
215.0	 6.244	 9.180	 -22.324
215.5	 6.246	 9.183	 -22.349
216.0	 6.249	 9.185	 -22.364
216.5	 6.252	 9.188	 -22.199
217.0	 6.254	 9.190	 -20.538
217.5	 6.257	 9.192	 -20.873
218.1	 6.259	 9.195	 -20.955
218.6	 6.262	 9.197	 -20.863
219.1	 6.264	 9.199	 -21.248
219.7	 6.267	 9.202	 -20.801
220.2	 6.270	 9.204	 -20.772
220.8	 6.272	 9.206	 -20.790
221.5	 6.275	 9.209	 -22.712
222.0	 6.277	 9.211	 -22.742
222.6	 6.280	 9.213	 -22.783
223.1	 6.282	 9.216	 -22.654
223.7	 6.285	 9.218	 -22.578
224.2	 6.287	 9.220	 -22.752
224.8	 6.290	 9.223	 -21.157
225.3	 6.292	 9.225	 -22.107
225.9	 6.294	 9.227	 -22.469
226.4	 6.297	 9.229	 -22.234
227.0	 6.299	 9.232	 -22.352
227.5	 6.302	 9.234	 -22.340
228.1	 6.304	 9.236	 -22.305
228.5	 6.307	 9.238	 -24.703
229.1	 6.309	 9.240	 -20.087
229.6	 6.312	 9.243	 -20.148
230.2	 6.314	 9.245	 -20.159
230.8	 6.317	 9.247	 -20.253
231.3	 6.319	 9.249	 -20.156
231.9	 6.321	 9.251	 -20.178
232.5	 6.324	 9.253	 -20.175
232.9	 6.326	 9.256	 -20.180
233.5	 6.329	 9.258	 -20.181
234.0	 6.331	 9.260	 -20.180
234.6	 6.333	 9.262	 -22.857
235.2	 6.336	 9.264	 -22.914
235.7	 6.338	 9.266	 -22.936
236.2	 6.340	 9.268	 -23.876
236.8	 6.343	 9.270	 -23.335
237.2	 6.345	 9.272	 -22.983
237.8	 6.347	 9.274	 -23.184
238.3	 6.350	 9.276	 -22.693
238.8	 6.352	 9.278	 -22.672
239.4	 6.354	 9.280	 -22.730
240.0	 6.357	 9.283	 -22.699
240.5	 6.359	 9.285	 -23.236
241.0	 6.361	 9.287	 -22.620
241.5	 6.364	 9.289	 -22.652
242.1	 6.366	 9.291	 -22.708
242.5	 6.368	 9.293	 -22.547
243.1	 6.370	 9.295	 -22.575
243.6	 6.373	 9.297	 -22.541
244.2	 6.375	 9.299	 -22.542
244.7	 6.377	 9.301	 -23.462
245.3	 6.380	 9.303	 -22.907
245.8	 6.382	 9.305	 -22.767
246.3	 6.384	 9.307	 -23.236
246.9	 6.387	 9.309	 -22.866
247.5	 6.389	 9.311	 -22.857
248.0	 6.391	 9.313	 -23.089
248.6	 6.393	 9.315	 -22.827
249.1	 6.395	 9.317	 -23.050
249.7	 6.398	 9.319	 -23.048
250.2	 6.400	 9.321	 -23.008
250.8	 6.402	 9.323	 -23.219
251.3	 6.404	 9.325	 -22.821
251.9	 6.406	 9.327	 -22.996
252.4	 6.409	 9.328	 -22.848
252.9	 6.411	 9.330	 -22.866
253.4	 6.413	   nan	 -22.777


==> ising/c64_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	-0.105	 4.665	  -2.309
  1.3	 0.219	 4.967	  -4.770
  1.5	 0.436	 5.160	  -5.004
  1.8	 0.595	 5.305	  -6.971
  2.2	 0.732	 5.423	  -8.017
  2.5	 0.843	 5.524	  -9.607
  2.9	 0.946	 5.615	 -11.095
  3.3	 1.031	 5.696	 -12.322
  3.7	 1.116	 5.771	 -12.303
  4.1	 1.181	 5.839	 -14.383
  4.5	 1.247	 5.902	 -14.764
  4.9	 1.311	 5.963	 -14.762
  5.3	 1.375	 6.023	 -14.251
  5.8	 1.440	 6.078	 -14.370
  6.2	 1.492	 6.131	 -16.818
  6.7	 1.550	 6.182	 -17.067
  7.3	 1.599	 6.229	 -16.886
  7.8	 1.643	 6.275	 -17.243
  8.4	 1.701	 6.320	 -16.094
  8.9	 1.740	 6.362	 -19.597
  9.4	 1.778	 6.401	 -20.660
  9.8	 1.815	 6.439	 -21.646
 10.1	 1.846	 6.473	 -21.646
 10.4	 1.878	 6.505	 -22.105
 10.6	 1.904	 6.535	 -22.061
 11.0	 1.935	 6.564	 -22.178
 11.4	 1.964	 6.591	 -23.724
 11.8	 1.991	 6.619	 -23.305
 12.2	 2.023	 6.646	 -23.604
 12.6	 2.045	 6.672	 -24.150
 13.2	 2.075	 6.698	 -24.356
 13.7	 2.100	 6.724	 -24.735
 14.4	 2.124	 6.749	 -25.052
 15.1	 2.151	 6.773	 -26.225
 15.9	 2.177	 6.798	 -26.364
 16.8	 2.203	 6.823	 -28.034
 17.6	 2.230	 6.847	 -27.699
 18.5	 2.254	 6.869	 -28.347
 19.3	 2.281	 6.892	 -28.255
 20.2	 2.304	 6.914	 -28.839
 21.1	 2.325	 6.936	 -29.848
 21.9	 2.349	 6.959	 -29.719
 22.7	 2.370	 6.980	 -30.287
 23.5	 2.394	 7.001	 -30.307
 24.3	 2.417	 7.022	 -30.292
 25.1	 2.438	 7.042	 -30.488
 25.9	 2.458	 7.062	 -31.283
 26.7	 2.478	 7.082	 -30.572
 27.5	 2.498	 7.101	 -31.623
 28.3	 2.518	 7.120	 -31.420
 29.0	 2.536	 7.138	 -31.424
 29.9	 2.557	 7.157	 -31.562
 30.7	 2.577	 7.174	 -32.284
 31.6	 2.596	 7.192	 -31.506
 32.6	 2.615	 7.209	 -31.625
 33.5	 2.633	 7.226	 -31.757
 34.5	 2.650	 7.242	 -32.000
 35.4	 2.670	 7.259	 -32.554
 36.4	 2.687	 7.275	 -33.415
 37.3	 2.704	 7.290	 -32.171
 38.3	 2.722	 7.306	 -32.210
 39.3	 2.738	 7.321	 -32.284
 40.2	 2.756	 7.336	 -32.335
 41.2	 2.775	 7.351	 -32.268
 42.1	 2.793	 7.365	 -32.335
 43.1	 2.809	 7.379	 -32.437
 44.0	 2.825	 7.392	 -32.394
 44.9	 2.841	 7.405	 -32.394
 45.6	 2.854	 7.417	 -32.394
 46.3	 2.870	 7.430	 -32.394


==> ising/c6_n129.dat <==
 rank	log10t	log10n	log10acc
  1.5	-1.917	 3.875	  -2.344
  2.3	-1.557	 4.181	  -2.777
  3.3	-1.362	 4.363	  -4.049
  4.3	-1.182	 4.515	  -4.536
  5.3	-1.045	 4.632	  -6.365
  6.3	-0.904	 4.734	  -5.975
  7.3	-0.781	 4.830	  -6.738
  8.3	-0.655	 4.921	  -7.164
  9.3	-0.566	 4.992	  -7.839
 10.3	-0.482	 5.058	  -8.052
 11.3	-0.390	 5.124	  -8.666
 12.3	-0.305	 5.184	  -8.646
 13.3	-0.217	 5.253	  -8.726
 14.3	-0.153	 5.297	 -11.799
 15.3	-0.083	 5.346	  -9.575
 16.2	-0.018	 5.395	 -10.613
 16.8	 0.043	 5.438	 -10.352
 17.6	 0.106	 5.481	  -9.883
 18.4	 0.158	 5.515	 -10.951
 19.1	 0.204	 5.548	 -11.311
 19.7	 0.258	 5.583	 -11.616
 20.5	 0.309	 5.619	 -12.578
 21.3	 0.353	 5.648	 -13.595
 22.2	 0.396	 5.678	 -12.652
 22.8	 0.438	 5.708	 -15.119
 23.4	 0.473	 5.734	 -13.903
 24.2	 0.521	 5.766	 -14.133
 24.9	 0.557	 5.793	 -14.142
 25.7	 0.594	 5.820	 -14.117
 26.3	 0.635	 5.846	 -14.235
 26.9	 0.665	 5.868	 -15.003
 27.5	 0.696	 5.889	 -15.201
 28.1	 0.732	 5.912	 -15.558
 29.0	 0.764	 5.934	 -15.595
 29.6	 0.796	 5.956	 -15.208
 30.6	 0.828	 5.980	 -15.075
 31.2	 0.855	 5.998	 -15.513
 32.0	 0.884	 6.015	 -15.553
 32.6	 0.913	 6.036	 -15.866
 33.5	 0.938	 6.053	 -16.444
 34.1	 0.963	 6.070	 -17.427
 34.9	 0.990	 6.088	 -17.129
 35.7	 1.017	 6.106	 -16.854
 36.3	 1.041	 6.122	 -17.103
 37.1	 1.066	 6.139	 -17.556
 37.7	 1.091	 6.156	 -18.162
 38.3	 1.115	 6.171	 -18.197
 39.2	 1.139	 6.188	 -18.465
 39.8	 1.166	 6.205	 -19.159
 40.4	 1.188	 6.219	 -20.070
 41.2	 1.210	 6.232	 -19.267
 41.8	 1.232	 6.248	 -19.203
 42.4	 1.253	 6.261	 -19.963
 43.2	 1.278	 6.276	 -19.827
 43.8	 1.298	 6.288	 -19.932
 44.6	 1.318	 6.302	 -20.259
 45.2	 1.339	 6.316	 -20.433
 45.8	 1.360	 6.329	 -20.053
 46.4	 1.379	 6.341	 -20.041
 47.0	 1.398	 6.354	 -20.059
 48.1	 1.417	 6.365	 -19.936
 48.7	 1.435	 6.376	 -20.123
 49.3	 1.453	 6.388	 -20.243
 49.9	 1.471	 6.399	 -20.830
 50.7	 1.491	 6.412	 -20.759
 51.3	 1.510	 6.425	 -21.366
 52.1	 1.529	 6.438	 -21.394
 52.7	 1.547	 6.449	 -21.599
 53.5	 1.565	 6.461	 -21.516
 54.1	 1.585	 6.472	 -22.914
 54.7	 1.602	 6.482	 -22.321
 55.3	 1.619	 6.492	 -22.288
 56.2	 1.639	 6.507	 -23.328
 56.8	 1.655	 6.517	 -22.461
 57.4	 1.670	 6.527	 -22.386
 58.0	 1.687	 6.538	 -22.682
 58.6	 1.706	 6.551	 -23.642
 59.1	 1.722	 6.560	 -24.002
 59.7	 1.736	 6.569	 -23.772
 60.6	 1.751	 6.579	 -24.336
 61.4	 1.765	 6.587	 -23.375
 62.0	 1.780	 6.597	 -23.629
 62.6	 1.796	 6.609	 -23.572
 63.2	 1.811	 6.616	 -24.074
 63.8	 1.823	 6.624	 -24.489
 64.4	 1.840	 6.633	 -25.951
 65.0	 1.853	 6.640	 -25.759
 65.6	 1.866	 6.647	 -25.893
 66.6	 1.881	 6.657	 -25.462
 67.2	 1.894	 6.665	 -26.064
 67.8	 1.909	 6.676	 -25.458
 68.6	 1.922	 6.684	 -25.623
 69.2	 1.934	 6.692	 -25.226
 70.0	 1.947	 6.699	 -25.562
 70.6	 1.962	 6.709	 -26.044
 71.2	 1.974	 6.716	 -25.662
 71.8	 1.986	 6.723	 -25.654
 72.4	 2.001	 6.731	 -25.730
 73.2	 2.013	 6.739	 -25.903
 73.8	 2.026	 6.746	 -26.096
 74.6	 2.038	 6.754	 -26.701
 75.2	 2.052	 6.762	 -26.359
 75.8	 2.065	 6.771	 -27.166
 76.4	 2.077	 6.778	 -28.261
 77.0	 2.088	 6.785	 -27.038
 77.6	 2.100	 6.793	 -27.192
 78.4	 2.113	 6.802	 -27.545
 79.0	 2.124	 6.809	 -28.219
 79.6	 2.136	 6.816	 -27.672
 80.2	 2.149	 6.825	 -27.582
 81.0	 2.161	 6.834	 -27.437
 81.6	 2.172	 6.840	 -28.000
 82.2	 2.184	 6.849	 -27.650
 83.0	 2.194	 6.855	 -27.987
 83.6	 2.205	 6.862	 -28.194
 84.2	 2.216	 6.868	 -28.332
 84.8	 2.226	 6.874	 -28.735
 85.4	 2.239	 6.884	 -28.688
 86.0	 2.249	 6.892	 -28.383
 86.6	 2.259	 6.898	 -28.567
 87.2	 2.271	 6.906	 -29.273
 87.8	 2.281	 6.912	 -29.287
 88.4	 2.291	 6.919	 -29.496
 88.9	 2.302	 6.925	 -30.246
 89.5	 2.312	 6.931	 -30.020
 90.1	 2.324	 6.939	 -29.583
 90.7	 2.334	 6.946	 -29.848
 91.3	 2.343	 6.952	 -29.860
 91.9	 2.354	 6.959	 -29.827
 92.5	 2.363	 6.964	 -30.907
 93.1	 2.373	 6.969	 -30.538
 93.7	 2.382	 6.975	 -30.578
 94.2	 2.391	 6.980	 -30.385
 94.8	 2.400	 6.985	 -31.344
 95.4	 2.410	 6.990	 -31.366
 96.0	 2.419	 6.996	 -31.693
 96.6	 2.429	 7.002	 -32.253
 97.2	 2.438	 7.007	 -31.910
 97.8	 2.447	 7.013	 -31.351
 98.4	 2.456	 7.018	 -31.509
 98.9	 2.464	 7.023	 -31.656
 99.5	 2.473	 7.029	 -31.648
100.1	 2.482	 7.034	 -31.532
100.7	 2.490	 7.038	 -31.593
101.3	 2.499	 7.044	 -31.660
101.9	 2.507	 7.049	 -31.903
102.5	 2.515	 7.054	 -32.260
103.1	 2.525	 7.060	 -32.284
103.6	 2.534	 7.066	 -32.425
104.2	 2.542	 7.071	 -32.511
104.8	 2.550	 7.076	 -32.554
105.4	 2.558	 7.081	 -32.674
106.0	 2.567	 7.086	 -32.656
106.6	 2.575	 7.092	 -32.326
107.2	 2.582	 7.096	 -32.485
107.7	 2.590	 7.102	 -32.602
108.3	 2.598	 7.107	 -32.238
108.9	 2.606	 7.112	 -32.554
109.5	 2.614	 7.116	 -32.394
110.1	 2.622	 7.120	 -32.425
110.7	 2.629	 7.126	 -32.284
111.3	 2.637	 7.131	 -32.326
111.8	 2.645	 7.137	 -32.354
112.4	 2.653	 7.141	 -32.354
113.0	 2.661	 7.147	 -32.354
113.6	 2.669	 7.150	 -32.335
114.2	 2.678	 7.157	 -32.364
114.8	 2.686	 7.161	 -32.383
115.4	 2.694	 7.166	 -32.383


==> ising/c8_n129.dat <==
 rank	log10t	log10n	log10acc
  1.4	-1.658	 4.036	  -2.268
  2.0	-1.337	 4.335	  -3.177
  2.7	-1.109	 4.541	  -4.754
  3.6	-0.930	 4.694	  -4.893
  4.5	-0.778	 4.821	  -6.059
  5.5	-0.629	 4.938	  -6.305
  6.5	-0.530	 5.029	  -7.257
  7.5	-0.408	 5.117	  -7.379
  8.5	-0.322	 5.190	  -7.128
  9.5	-0.207	 5.276	  -7.105
 10.5	-0.115	 5.341	  -8.602
 11.5	-0.030	 5.413	  -8.893
 12.5	 0.040	 5.466	  -9.410
 13.4	 0.108	 5.518	  -9.024
 14.3	 0.171	 5.567	 -10.103
 15.3	 0.230	 5.611	 -10.147
 16.2	 0.282	 5.650	 -11.493
 17.2	 0.337	 5.688	 -10.836
 18.1	 0.395	 5.731	 -10.979
 19.0	 0.454	 5.771	 -11.143
 19.8	 0.502	 5.805	 -11.529
 20.7	 0.550	 5.838	 -12.646
 21.6	 0.598	 5.872	 -12.030
 22.5	 0.645	 5.906	 -12.066
 23.2	 0.689	 5.939	 -11.991
 24.0	 0.736	 5.975	 -12.196
 24.8	 0.777	 6.004	 -13.447
 25.7	 0.812	 6.031	 -13.943
 26.5	 0.851	 6.056	 -13.638
 27.3	 0.885	 6.082	 -13.955
 28.0	 0.931	 6.112	 -13.924
 28.9	 0.962	 6.133	 -14.218
 29.8	 0.997	 6.155	 -14.585
 30.6	 1.031	 6.179	 -15.127
 31.6	 1.061	 6.197	 -17.542
 32.5	 1.090	 6.215	 -15.324
 33.3	 1.126	 6.236	 -15.481
 34.1	 1.157	 6.254	 -15.408
 34.9	 1.184	 6.272	 -15.554
 35.8	 1.211	 6.290	 -16.123
 36.5	 1.237	 6.309	 -16.223
 37.4	 1.266	 6.329	 -16.256
 38.3	 1.291	 6.348	 -16.180
 39.1	 1.322	 6.367	 -16.521
 39.9	 1.346	 6.383	 -16.492
 40.8	 1.376	 6.400	 -16.644
 41.7	 1.399	 6.417	 -17.397
 42.5	 1.425	 6.435	 -17.264
 43.2	 1.451	 6.452	 -17.438
 44.0	 1.475	 6.468	 -17.575
 44.9	 1.499	 6.482	 -17.917
 45.7	 1.526	 6.497	 -18.260
 46.5	 1.552	 6.513	 -18.863
 47.4	 1.574	 6.528	 -19.205
 48.2	 1.599	 6.543	 -19.151
 49.0	 1.621	 6.558	 -19.231
 49.8	 1.642	 6.570	 -19.256
 50.7	 1.666	 6.585	 -19.629
 51.5	 1.689	 6.600	 -19.533
 52.3	 1.712	 6.614	 -19.807
 53.1	 1.736	 6.628	 -19.893
 53.8	 1.753	 6.640	 -20.045
 54.6	 1.770	 6.653	 -21.073
 55.4	 1.788	 6.665	 -20.071
 56.3	 1.805	 6.677	 -20.164
 57.1	 1.821	 6.688	 -20.676
 57.8	 1.840	 6.702	 -22.084
 58.7	 1.857	 6.714	 -21.272
 59.5	 1.875	 6.726	 -21.597
 60.4	 1.895	 6.740	 -22.388
 61.2	 1.911	 6.750	 -21.939
 62.1	 1.928	 6.762	 -21.928
 62.9	 1.946	 6.773	 -21.595
 63.6	 1.965	 6.785	 -21.640
 64.5	 1.982	 6.796	 -22.320
 65.3	 1.998	 6.805	 -23.417
 66.1	 2.013	 6.815	 -22.181
 67.0	 2.027	 6.823	 -23.268
 67.9	 2.045	 6.835	 -22.896
 68.7	 2.059	 6.844	 -22.839
 69.4	 2.075	 6.853	 -22.801
 70.2	 2.091	 6.863	 -23.520
 71.1	 2.105	 6.871	 -23.320
 71.9	 2.118	 6.880	 -23.449
 72.7	 2.135	 6.889	 -23.178
 73.5	 2.149	 6.898	 -23.678
 74.3	 2.165	 6.908	 -25.295
 75.1	 2.178	 6.917	 -24.593
 75.9	 2.193	 6.926	 -24.033
 76.7	 2.207	 6.934	 -24.000
 77.6	 2.220	 6.943	 -24.511
 78.4	 2.234	 6.952	 -24.695
 79.1	 2.251	 6.964	 -25.790
 79.9	 2.264	 6.973	 -25.276
 80.8	 2.277	 6.981	 -24.947
 81.6	 2.290	 6.990	 -26.195
 82.4	 2.302	 6.997	 -25.793
 83.1	 2.316	 7.005	 -24.910
 84.0	 2.331	 7.014	 -24.991
 84.9	 2.343	 7.022	 -25.276
 85.7	 2.359	 7.031	 -25.860
 86.5	 2.373	 7.040	 -25.770
 87.4	 2.384	 7.048	 -25.733
 88.2	 2.395	 7.055	 -26.384
 88.9	 2.406	 7.061	 -28.845
 89.7	 2.419	 7.069	 -26.752
 90.5	 2.431	 7.076	 -26.870
 91.3	 2.443	 7.084	 -26.060
 92.2	 2.455	 7.091	 -26.485
 92.9	 2.467	 7.098	 -27.854
 93.7	 2.477	 7.105	 -27.754
 94.5	 2.488	 7.111	 -27.333
 95.3	 2.498	 7.117	 -27.002
 96.2	 2.510	 7.124	 -27.133
 96.9	 2.522	 7.131	 -27.514
 97.8	 2.535	 7.139	 -27.857
 98.6	 2.545	 7.146	 -28.190
 99.4	 2.556	 7.153	 -28.183
100.2	 2.570	 7.162	 -29.321
101.1	 2.581	 7.169	 -28.100
101.8	 2.591	 7.175	 -28.967
102.6	 2.603	 7.182	 -28.638
103.4	 2.614	 7.189	 -29.112
104.2	 2.626	 7.196	 -28.932
105.0	 2.636	 7.202	 -29.112
105.7	 2.647	 7.208	 -30.140
106.5	 2.656	 7.214	 -29.652
107.3	 2.668	 7.221	 -29.799
108.1	 2.681	 7.228	 -29.191
108.8	 2.690	 7.235	 -29.499
109.6	 2.700	 7.240	 -29.845
110.4	 2.709	 7.246	 -29.386
111.2	 2.721	 7.255	 -30.772
111.9	 2.730	 7.260	 -30.259
112.7	 2.739	 7.266	 -30.140
113.5	 2.749	 7.273	 -30.398
114.3	 2.759	 7.280	 -29.783
115.1	 2.768	 7.286	 -30.228
115.8	 2.778	 7.291	 -30.375
116.6	 2.787	 7.297	 -32.178
117.4	 2.797	 7.302	 -30.848
118.2	 2.806	 7.309	 -31.168
118.9	 2.817	 7.316	 -30.638
119.7	 2.825	 7.321	 -30.854
120.5	 2.834	 7.326	 -32.072
121.3	 2.843	 7.332	 -31.514
122.0	 2.852	 7.337	 -32.511
122.8	 2.860	 7.342	 -31.967
123.6	 2.869	 7.348	 -31.724
124.4	 2.877	 7.353	 -31.346
125.1	 2.886	 7.357	 -32.114
125.9	 2.894	 7.363	 -32.171
126.7	 2.903	 7.369	 -32.238
127.5	 2.913	 7.374	 -32.326
128.3	 2.922	 7.380	 -32.569
129.0	 2.929	 7.385	 -32.460
129.8	 2.938	 7.390	 -32.130
130.6	 2.947	 7.396	 -32.000
131.4	 2.956	 7.401	 -31.876
132.1	 2.966	 7.407	 -31.914
132.9	 2.975	 7.412	 -33.714
133.7	 2.984	 7.418	 -32.197
134.5	 2.992	 7.423	 -32.197
135.2	 2.999	 7.428	 -32.284
136.0	 3.007	 7.434	 -32.472
136.8	 3.015	 7.439	 -32.373
137.6	 3.023	 7.445	 -32.403
138.3	 3.031	 7.451	 -32.472
139.1	 3.039	 7.456	 -32.344
139.9	 3.047	 7.460	 -32.300
140.7	 3.056	 7.466	 -32.460
141.4	 3.063	 7.471	 -32.344
142.2	 3.071	 7.476	 -32.354
143.0	 3.080	 7.481	 -32.344
143.8	 3.087	 7.486	 -32.344
144.5	 3.095	 7.490	 -32.318
145.3	 3.102	 7.495	 -32.300
146.1	 3.109	 7.499	 -32.276
146.9	 3.116	 7.503	 -32.326
147.6	 3.125	 7.508	 -32.344
148.4	 3.133	 7.513	 -32.344


==> ising/d1024_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 5.196	 5.920	   0.000
  1.0	 5.514	 6.239	   0.829
  1.0	 5.727	 6.456	  -0.914
  1.1	 5.929	 6.663	  -1.928
  1.1	 6.060	 6.794	  -2.292
  1.2	 6.166	 6.904	  -2.955
  1.2	 6.280	 7.008	  -4.491
  1.3	 6.367	 7.100	  -4.676
  1.4	 6.442	 7.179	  -5.082
  1.5	 6.520	 7.259	  -5.562
  1.6	 6.592	 7.341	  -5.582
  1.7	 6.655	 7.402	  -6.646
  1.8	 6.715	 7.458	  -6.658
  1.9	 6.770	 7.509	  -6.686
  2.1	 6.821	 7.559	  -6.719
  2.2	 6.871	 7.606	  -8.554
  2.3	 6.913	 7.650	  -7.939
  2.5	 6.961	 7.693	  -8.124
  2.7	 7.002	 7.734	  -8.394
  2.8	 7.038	 7.771	  -9.439
  3.0	 7.078	 7.809	  -9.107
  3.2	 7.117	 7.845	  -8.955
  3.3	 7.159	 7.880	 -10.282
  3.5	 7.192	 7.914	 -10.140
  3.7	 7.221	 7.946	  -9.870
  3.9	 7.252	 7.976	 -10.592
  4.1	 7.285	 8.007	 -10.967
  4.3	 7.313	 8.038	 -10.996
  4.5	 7.343	 8.067	 -11.000
  4.7	 7.372	 8.095	 -11.115
  4.9	 7.399	 8.122	 -11.188
  5.2	 7.425	 8.148	 -11.790
  5.4	 7.450	 8.173	 -13.474
  5.6	 7.473	 8.198	 -11.780
  5.8	 7.498	 8.223	 -12.449
  6.1	 7.523	 8.246	 -13.372
  6.3	 7.545	 8.269	 -12.701
  6.5	 7.568	 8.291	 -12.783
  6.8	 7.591	 8.312	 -13.309
  7.0	 7.611	 8.333	 -15.339
  7.3	 7.629	 8.353	 -12.917
  7.5	 7.652	 8.373	 -12.991
  7.8	 7.672	 8.393	 -13.465
  8.0	 7.692	 8.413	 -14.112
  8.3	 7.713	 8.431	 -14.445
  8.5	 7.732	 8.450	 -14.111
  8.8	 7.751	 8.468	 -14.270
  9.1	 7.769	 8.486	 -14.312
  9.3	 7.787	 8.503	 -15.511
  9.6	 7.804	 8.520	 -14.719
  9.9	 7.820	 8.536	 -14.917
 10.2	 7.837	 8.552	 -15.209
 10.4	 7.855	 8.569	 -14.793
 10.7	 7.872	 8.585	 -14.936
 11.0	 7.887	 8.600	 -15.199
 11.3	 7.905	 8.615	 -15.117
 11.6	 7.920	 8.630	 -15.190
 11.9	 7.934	 8.645	 -15.413
 12.2	 7.948	 8.659	 -16.602
 12.5	 7.965	 8.673	 -15.914
 12.8	 7.979	 8.688	 -16.343
 13.1	 7.993	 8.702	 -16.192
 13.4	 8.006	 8.715	 -15.407
 13.7	 8.019	 8.729	 -15.361
 14.0	 8.034	 8.742	 -15.500
 14.3	 8.047	 8.755	 -15.772
 14.6	 8.060	 8.768	 -16.096
 15.0	 8.072	 8.780	 -16.335
 15.3	 8.084	 8.793	 -16.270
 15.6	 8.095	 8.805	 -16.267
 15.9	 8.108	 8.817	 -16.307
 16.3	 8.119	 8.829	 -16.320
 16.6	 8.131	 8.841	 -16.551
 16.9	 8.143	 8.852	 -16.745
 17.3	 8.154	 8.864	 -16.896
 17.6	 8.166	 8.875	 -17.400
 17.9	 8.177	 8.886	 -17.151
 18.3	 8.188	 8.897	 -17.600
 18.6	 8.199	 8.909	 -18.296
 19.0	 8.209	 8.919	 -17.830
 19.3	 8.220	 8.930	 -17.446
 19.7	 8.230	 8.941	 -17.467
 20.0	 8.241	 8.951	 -17.466
 20.4	 8.251	 8.962	 -17.590
 20.7	 8.261	 8.972	 -17.928
 21.1	 8.271	 8.982	 -17.975
 21.4	 8.281	 8.992	 -17.854
 21.8	 8.290	 9.002	 -17.854
 22.2	 8.301	 9.011	 -18.119
 22.5	 8.310	 9.021	 -18.572
 22.9	 8.320	 9.031	 -18.173
 23.3	 8.329	 9.040	 -18.053
 23.6	 8.337	 9.049	 -18.311


==> ising/d128_n129.dat <==
 rank	log10t	log10n	log10acc
  1.1	 2.812	 5.302	  -0.017
  1.2	 3.107	 5.627	  -0.556
  1.5	 3.308	 5.844	  -1.854
  1.8	 3.524	 6.063	  -2.854
  2.1	 3.655	 6.198	  -3.036
  2.5	 3.771	 6.309	  -3.996
  2.9	 3.862	 6.407	  -5.943
  3.4	 3.939	 6.493	  -5.735
  3.9	 4.014	 6.571	  -5.745
  4.4	 4.093	 6.649	  -6.332
  4.9	 4.169	 6.727	  -6.496
  5.5	 4.229	 6.789	  -7.429
  6.1	 4.281	 6.841	  -7.182
  6.7	 4.327	 6.891	  -8.790
  7.3	 4.388	 6.951	  -7.640
  7.9	 4.434	 6.998	  -8.650
  8.6	 4.484	 7.040	  -8.640
  9.3	 4.533	 7.087	  -9.228
 10.0	 4.574	 7.128	  -9.509
 10.7	 4.611	 7.167	 -10.394
 11.4	 4.645	 7.203	  -9.364
 12.1	 4.679	 7.237	  -9.384
 12.9	 4.717	 7.273	 -11.166
 13.7	 4.752	 7.307	 -11.126
 14.5	 4.785	 7.338	 -11.270
 15.3	 4.813	 7.367	 -10.721
 16.1	 4.843	 7.398	 -11.987
 16.9	 4.871	 7.428	 -12.072
 17.8	 4.901	 7.457	 -12.040
 18.6	 4.933	 7.485	 -12.165
 19.5	 4.959	 7.512	 -12.071
 20.4	 4.986	 7.538	 -12.466
 21.3	 5.012	 7.563	 -14.072
 22.2	 5.038	 7.588	 -14.028
 23.1	 5.065	 7.614	 -12.474
 24.0	 5.087	 7.638	 -12.967
 24.9	 5.111	 7.662	 -13.886
 25.9	 5.133	 7.684	 -15.236
 26.8	 5.156	 7.705	 -14.367
 27.8	 5.177	 7.726	 -14.492
 28.7	 5.197	 7.747	 -14.049
 29.6	 5.215	 7.765	 -13.745
 30.6	 5.236	 7.786	 -14.498
 31.5	 5.255	 7.805	 -15.003
 32.5	 5.275	 7.825	 -14.587
 33.5	 5.292	 7.842	 -15.087
 34.4	 5.311	 7.860	 -14.876
 35.4	 5.328	 7.877	 -14.479
 36.3	 5.344	 7.894	 -15.149
 37.3	 5.360	 7.911	 -16.126
 38.3	 5.376	 7.928	 -16.096
 39.2	 5.392	 7.944	 -15.921
 40.2	 5.409	 7.960	 -15.340
 41.2	 5.425	 7.976	 -15.386
 42.1	 5.443	 7.992	 -15.695
 43.1	 5.458	 8.008	 -15.893
 44.1	 5.473	 8.023	 -15.780
 45.1	 5.488	 8.038	 -16.018
 46.0	 5.504	 8.053	 -16.492
 47.0	 5.517	 8.067	 -16.728
 48.0	 5.531	 8.081	 -18.220
 48.9	 5.544	 8.095	 -16.418
 49.9	 5.558	 8.109	 -16.388
 50.9	 5.572	 8.122	 -16.193
 51.9	 5.585	 8.135	 -16.379
 52.9	 5.597	 8.148	 -16.851
 53.8	 5.610	 8.161	 -17.587
 54.8	 5.621	 8.174	 -17.128
 55.8	 5.634	 8.186	 -17.388
 56.8	 5.648	 8.199	 -16.939
 57.8	 5.661	 8.212	 -17.971
 58.7	 5.674	 8.224	 -17.139
 59.7	 5.685	 8.236	 -17.476
 60.7	 5.698	 8.248	 -17.274
 61.7	 5.709	 8.259	 -18.521
 62.7	 5.720	 8.271	 -17.842
 63.7	 5.733	 8.283	 -17.588
 64.6	 5.744	 8.294	 -18.111
 65.6	 5.755	 8.305	 -18.917
 66.6	 5.766	 8.316	 -18.354
 67.6	 5.777	 8.327	 -18.171
 68.6	 5.789	 8.337	 -18.420
 69.5	 5.799	 8.347	 -18.622
 70.5	 5.809	 8.358	 -19.008
 71.5	 5.819	 8.368	 -19.625
 72.5	 5.829	 8.378	 -19.476
 73.5	 5.839	 8.388	 -18.772
 74.5	 5.848	 8.398	 -19.222
 75.5	 5.858	 8.407	 -18.975
 76.4	 5.867	 8.417	 -19.092
 77.4	 5.876	 8.427	 -19.249
 78.4	 5.886	 8.436	 -19.256
 79.4	 5.896	 8.445	 -19.460
 80.4	 5.905	 8.454	 -19.215
 81.4	 5.914	 8.463	 -19.491
 82.4	 5.924	 8.472	 -19.210
 83.4	 5.933	 8.481	 -19.314
 84.3	 5.942	 8.490	 -19.151
 85.3	 5.950	 8.499	 -19.173
 86.3	 5.959	 8.507	 -19.252
 87.3	 5.967	 8.516	 -19.674
 88.3	 5.978	 8.525	 -19.678
 89.3	 5.986	 8.533	 -19.470
 90.3	 5.994	 8.542	 -19.710
 91.3	 6.002	 8.550	 -20.975
 92.2	 6.011	 8.558	 -20.321
 93.2	 6.018	 8.566	 -20.452
 94.2	 6.026	 8.574	 -20.135
 95.2	 6.033	 8.581	 -20.096
 96.2	 6.041	 8.589	 -20.656
 97.2	 6.049	 8.597	 -20.480
 98.2	 6.056	 8.605	 -20.354
 99.2	 6.064	 8.612	 -20.399
100.1	 6.072	 8.620	 -20.439
101.1	 6.080	 8.628	 -21.037
102.1	 6.088	 8.635	 -21.205
103.1	 6.095	 8.642	 -20.893
104.1	 6.103	 8.650	 -20.810
105.1	 6.110	 8.657	 -20.703
106.1	 6.117	 8.664	 -20.585
107.1	 6.125	 8.671	 -20.936
108.1	 6.132	 8.678	 -20.818
109.0	 6.139	 8.686	 -20.883
110.0	 6.146	 8.693	 -20.738
111.0	 6.153	 8.700	 -21.564
112.0	 6.159	 8.707	 -21.526
113.0	 6.166	 8.714	 -21.119
114.0	 6.174	 8.721	 -21.740
115.0	 6.180	 8.728	 -22.458
116.0	 6.187	 8.734	 -22.824
117.0	 6.194	 8.741	 -21.437
117.9	 6.201	 8.748	 -22.354
118.9	 6.207	 8.754	 -23.008
119.9	 6.213	 8.761	 -21.967
120.9	 6.220	 8.767	 -21.772
121.9	 6.226	 8.773	 -22.082
122.9	 6.233	 8.779	 -22.098
123.9	 6.239	 8.786	 -21.833
124.9	 6.245	 8.792	 -22.536
125.9	 6.251	 8.798	 -22.079
126.9	 6.258	 8.804	 -21.759
127.8	 6.264	 8.810	 -22.480
128.8	 6.271	 8.816	 -22.772
129.8	 6.276	 8.822	 -22.258
130.8	 6.283	 8.828	 -22.259
131.8	 6.288	 8.834	 -22.395
132.8	 6.294	 8.840	 -22.750
133.8	 6.301	 8.846	 -22.194
134.8	 6.307	 8.851	 -22.386
135.8	 6.313	 8.857	 -22.095
136.8	 6.318	 8.863	 -22.081
137.7	 6.324	 8.869	 -22.550
138.7	 6.330	 8.874	 -22.883
139.7	 6.336	 8.880	 -22.380
140.7	 6.341	 8.886	 -23.298
141.7	 6.346	 8.892	 -22.767
142.7	 6.352	 8.897	 -24.472
143.7	 6.358	 8.903	 -23.203
144.7	 6.363	 8.908	 -22.804
145.7	 6.369	 8.914	 -23.073
146.7	 6.374	 8.919	 -23.444
147.6	 6.379	 8.924	 -23.883
148.6	 6.384	 8.930	 -22.975
149.6	 6.390	 8.935	 -24.164
150.6	 6.396	 8.940	 -23.351
151.6	 6.401	 8.945	 -22.857
152.6	 6.406	 8.950	 -22.955
153.6	 6.411	 8.955	 -23.495
154.6	 6.416	 8.961	 -23.116
155.6	 6.421	 8.966	 -23.042
156.6	 6.427	 8.971	 -23.483
157.6	 6.431	 8.975	 -23.383
158.6	 6.436	 8.980	 -23.873
159.5	 6.441	 8.985	 -24.011
160.5	 6.446	 8.990	 -23.618
161.5	 6.451	 8.995	 -23.670
162.5	 6.456	 9.000	 -23.764
163.5	 6.460	 9.004	 -24.777
164.5	 6.465	 9.009	 -23.607
165.5	 6.470	 9.014	 -25.697
166.5	 6.475	 9.019	 -24.475
167.5	 6.480	 9.024	 -23.550
168.4	 6.484	 9.029	 -24.799
169.4	 6.489	 9.034	 -23.907
170.4	 6.494	 9.038	 -24.149
171.4	 6.498	 9.043	 -23.804
172.4	 6.503	 9.048	 -23.754
173.4	 6.508	 9.052	 -23.785
174.4	 6.512	 9.057	 -24.453
175.4	 6.517	 9.061	 -24.860
176.4	 6.522	 9.066	 -24.051
177.4	 6.527	 9.071	 -24.175
178.3	 6.531	 9.075	 -24.592
179.3	 6.536	 9.080	 -24.921
180.3	 6.541	 9.084	 -24.246
181.3	 6.545	 9.089	 -25.329
182.3	 6.550	 9.093	 -24.165
183.3	 6.554	 9.098	 -25.559
184.3	 6.559	 9.102	 -25.005
185.3	 6.564	 9.107	 -24.602
186.3	 6.568	 9.111	 -25.084
187.2	 6.573	 9.115	 -24.742
188.2	 6.577	 9.120	 -24.456
189.2	 6.582	 9.124	 -24.550
190.2	 6.586	 9.128	 -24.764
191.2	 6.590	 9.132	 -25.208
192.2	 6.595	 9.136	 -25.007
193.2	 6.599	 9.140	 -24.712
194.2	 6.603	 9.145	 -25.250
195.1	 6.607	 9.149	 -25.129
196.1	 6.612	 9.153	 -25.466
197.1	 6.616	 9.157	 -25.693
198.1	 6.620	 9.161	 -25.062
199.1	 6.624	 9.166	 -24.967
200.1	 6.628	 9.170	 -25.533
201.1	 6.632	 9.174	 -25.198
202.1	 6.637	 9.177	 -25.274
203.0	 6.641	 9.182	 -25.599
204.0	 6.645	 9.186	 -25.260
205.0	 6.649	 9.190	 -26.225
206.0	 6.653	 9.194	 -25.670
207.0	 6.657	 9.198	 -27.561
208.0	 6.661	 9.202	 -25.680
209.0	 6.664	 9.206	 -25.529
210.0	 6.668	 9.209	 -26.144
211.0	 6.673	 9.213	 -26.138
211.9	 6.676	 9.217	 -25.455
212.9	 6.680	 9.221	 -25.413
213.9	 6.684	 9.225	 -25.636
214.9	 6.688	 9.229	 -25.783
215.9	 6.692	 9.233	 -25.842
216.9	 6.696	 9.237	 -25.759
217.9	 6.700	 9.240	 -25.536
218.8	 6.704	 9.244	 -26.631
219.8	 6.707	 9.248	 -25.378
220.8	 6.711	 9.251	 -25.680
221.8	 6.715	 9.255	 -26.137
222.8	 6.719	 9.259	 -25.788
223.8	 6.722	 9.262	 -25.991
224.8	 6.726	 9.266	 -26.025
225.8	 6.730	 9.270	 -26.102
226.8	 6.733	 9.273	 -28.099
227.8	 6.737	 9.277	 -26.225
228.8	 6.741	 9.281	 -25.783
229.8	 6.744	 9.284	 -26.167
230.8	 6.748	 9.288	 -26.110
231.7	 6.751	 9.291	 -26.451
232.7	 6.755	 9.295	 -26.166
233.7	 6.758	 9.298	 -25.983
234.7	 6.762	 9.301	 -26.432
235.7	 6.765	 9.305	 -26.910
236.7	 6.769	 9.308	 -26.440
237.7	 6.772	 9.312	 -26.041
238.7	 6.775	 9.315	 -26.575
239.7	 6.779	 9.318	 -26.169
240.7	 6.783	 9.322	 -26.491
241.7	 6.786	 9.325	 -26.187
242.7	 6.789	 9.328	 -26.664
243.7	 6.793	 9.332	 -26.056
244.6	 6.796	 9.335	 -26.035
245.6	 6.800	 9.339	 -26.463
246.6	 6.803	 9.342	 -26.187
247.6	 6.807	 9.345	 -26.462
248.6	 6.810	 9.349	 -26.757
249.6	 6.814	 9.352	 -26.526
250.6	 6.817	 9.356	 -27.450
251.6	 6.821	 9.359	 -27.365
252.6	 6.824	 9.362	 -27.072
253.6	 6.827	 9.365	 -27.311
254.6	 6.831	 9.369	 -29.202
255.5	 6.834	 9.372	 -27.578
256.5	 6.837	 9.375	 -28.050
257.5	 6.840	 9.378	 -26.573
258.5	 6.844	 9.382	 -26.471
259.5	 6.847	 9.385	 -26.724
260.5	 6.850	 9.388	 -27.431
261.5	 6.853	 9.391	 -26.896
262.5	 6.856	 9.394	 -27.314
263.5	 6.859	 9.397	 -26.785
264.5	 6.862	 9.400	 -28.145
265.4	 6.865	 9.403	 -27.666
266.4	 6.869	 9.407	 -27.007
267.4	 6.872	 9.410	 -26.870
268.4	 6.874	 9.413	 -26.695
269.4	 6.878	 9.416	 -28.116
270.4	 6.881	 9.419	 -27.693
271.4	 6.883	 9.422	 -27.416
272.4	 6.887	 9.425	 -27.277
273.3	 6.890	 9.428	 -26.807
274.3	 6.893	 9.431	 -27.453
275.3	 6.896	 9.434	 -27.492
276.3	 6.899	 9.437	 -27.499
277.3	 6.903	 9.440	 -27.697
278.3	 6.906	 9.443	 -28.047
279.3	 6.909	 9.445	 -27.431
280.3	 6.912	 9.448	 -27.116
281.2	 6.915	 9.451	 -27.593
282.2	 6.918	 9.454	 -27.382
283.2	 6.921	 9.457	 -27.287
284.2	 6.924	 9.460	 -27.903
285.2	 6.927	 9.463	 -27.678
286.2	 6.930	 9.466	 -28.609
287.2	 6.933	 9.469	 -28.079
288.2	 6.936	 9.471	 -28.821
289.1	 6.938	 9.474	 -27.780
290.1	 6.941	 9.477	 -28.203
291.1	 6.944	 9.480	 -29.297
292.1	 6.947	 9.483	 -28.228
293.1	 6.950	 9.485	 -28.541
294.1	 6.953	 9.488	 -27.469
295.1	 6.956	 9.491	 -27.996
296.1	 6.959	 9.494	 -27.991
297.0	 6.962	 9.497	 -28.109
298.0	 6.964	 9.499	 -29.762
299.0	 6.967	 9.502	 -28.447
300.0	 6.970	 9.505	 -28.742
301.0	 6.973	 9.508	 -30.724
302.0	 6.975	 9.510	 -27.917
303.0	 6.978	 9.513	 -28.487
304.0	 6.981	 9.516	 -28.068
304.9	 6.984	 9.518	 -28.475
305.9	 6.987	 9.521	 -28.398
306.9	 6.990	 9.524	 -28.180
307.9	 6.992	 9.527	 -28.029
308.9	 6.995	 9.529	 -28.267
309.9	 6.998	 9.532	 -28.889
310.9	 7.001	 9.535	 -28.509
311.9	 7.003	 9.537	 -27.903
312.8	 7.006	 9.540	 -27.979
313.8	 7.009	 9.543	 -29.203
314.8	 7.012	 9.545	 -28.896
315.8	 7.015	 9.548	 -28.374
316.8	 7.017	 9.551	 -28.544
317.8	 7.020	 9.553	 -28.389
318.8	 7.023	 9.556	 -28.262
319.8	 7.025	 9.558	 -29.396
320.7	 7.028	 9.561	 -28.712
321.7	 7.031	 9.563	 -28.256
322.7	 7.033	 9.566	 -28.130
323.7	 7.036	 9.568	 -28.262
324.7	 7.038	 9.571	 -28.243
325.7	 7.041	 9.573	 -28.320
326.7	 7.043	 9.576	 -29.050
327.7	 7.046	 9.579	 -28.374
328.7	 7.048	 9.581	 -29.309
329.6	 7.051	 9.584	 -28.297
330.6	 7.054	 9.586	 -28.260
331.6	 7.056	 9.589	 -28.851
332.6	 7.059	 9.591	 -28.928
333.6	 7.061	 9.594	 -28.796
334.6	 7.063	 9.596	 -28.810
335.6	 7.066	 9.599	 -29.590
336.6	 7.069	 9.601	 -28.793
337.5	 7.071	 9.603	 -29.220
338.5	 7.073	 9.606	 -29.018
339.5	 7.076	 9.608	 -28.783
340.5	 7.078	 9.611	 -30.326
341.5	 7.081	 9.613	 -29.048
342.5	 7.083	 9.616	 -28.770
343.5	 7.086	 9.618	 -29.026
344.5	 7.088	 9.620	 -29.604
345.4	 7.091	 9.623	 -29.553
346.4	 7.093	 9.625	 -30.081
347.4	 7.096	 9.628	 -28.821
348.4	 7.098	 9.630	 -29.308
349.4	 7.101	 9.632	 -30.393
350.4	 7.103	 9.635	 -30.514
351.4	 7.106	 9.637	 -29.726
352.4	 7.108	 9.639	 -29.577
353.4	 7.110	 9.642	 -29.360
354.3	 7.113	 9.644	 -30.076
355.3	 7.115	 9.646	 -29.799
356.3	 7.118	 9.649	 -30.192
357.3	 7.120	 9.651	 -29.607
358.3	 7.122	 9.653	 -29.324
359.3	 7.125	 9.656	 -29.870
360.3	 7.127	 9.658	 -29.724
361.3	 7.130	 9.660	 -29.264
362.2	 7.132	 9.663	 -29.979
363.2	 7.135	 9.665	 -29.790
364.2	 7.137	 9.667	 -29.719
365.2	 7.139	 9.670	 -30.064
366.2	 7.142	 9.672	 -29.623
367.2	 7.144	 9.674	 -29.328
368.2	 7.146	 9.676	 -29.516
369.2	 7.148	 9.679	 -29.364
370.1	 7.151	 9.681	 -29.539
371.1	 7.153	 9.683	 -30.519
372.1	 7.155	 9.685	 -29.883
373.1	 7.158	 9.688	 -29.772
374.1	 7.160	 9.690	 -29.893
375.1	 7.163	 9.692	 -30.154
376.1	 7.165	 9.694	 -29.796
377.1	 7.167	 9.697	 -29.886
378.0	 7.169	 9.699	 -29.600
379.0	 7.172	 9.701	 -30.963
380.0	 7.174	 9.703	 -29.529
381.0	 7.176	 9.705	 -29.857
382.0	 7.178	 9.708	 -30.947
383.0	 7.181	 9.710	 -30.253
384.0	 7.183	 9.712	 -29.382
385.0	 7.185	 9.714	 -30.363
386.0	 7.188	 9.716	 -30.124
386.9	 7.190	 9.718	 -30.504
387.9	 7.192	 9.721	 -29.678
388.9	 7.194	 9.723	 -30.529
389.9	 7.196	 9.725	 -30.234
390.9	 7.198	 9.727	 -30.562
391.9	 7.201	 9.729	 -30.126
392.9	 7.203	 9.731	 -29.830
393.9	 7.205	 9.733	 -29.812
394.8	 7.207	 9.735	 -29.833
395.8	 7.209	 9.738	 -30.479
396.8	 7.212	 9.740	 -30.595
397.8	 7.214	 9.742	 -31.258
398.8	 7.216	 9.744	 -30.247
399.8	 7.219	 9.746	 -30.158
400.8	 7.221	 9.748	 -30.282
401.8	 7.223	 9.750	 -30.078
402.7	 7.225	 9.752	 -30.145
403.7	 7.227	 9.755	 -30.674
404.7	 7.229	 9.757	 -30.170
405.7	 7.232	 9.759	 -31.175
406.7	 7.234	 9.761	 -30.951
407.7	 7.236	 9.763	 -30.495
408.7	 7.238	 9.765	 -30.726
409.7	 7.241	 9.767	 -30.284
410.6	 7.243	 9.769	 -30.600
411.6	 7.245	 9.771	 -31.221
412.6	 7.247	 9.773	 -30.446
413.6	 7.249	 9.775	 -30.618
414.6	 7.251	 9.777	 -31.066
415.6	 7.253	 9.779	 -30.730
416.6	 7.255	 9.781	 -31.207
417.6	 7.257	 9.783	 -31.286
418.5	 7.259	 9.785	 -30.403
419.5	 7.261	 9.787	 -31.119
420.5	 7.264	 9.789	 -32.344
421.5	 7.266	 9.791	 -30.924
422.5	 7.267	 9.793	 -31.201
423.5	 7.270	 9.795	 -30.708
424.5	 7.272	 9.797	 -31.509
425.5	 7.274	 9.799	 -31.153
426.4	 7.276	 9.801	 -30.442
427.4	 7.278	 9.803	 -30.842
428.4	 7.280	 9.805	 -30.544
429.4	 7.282	 9.807	 -30.684
430.4	 7.284	 9.809	 -30.703
431.4	 7.286	 9.811	 -31.153
432.4	 7.288	 9.813	 -31.188
433.4	 7.290	 9.815	 -30.955
434.3	 7.292	 9.817	 -31.147
435.3	 7.294	 9.819	 -30.676
436.3	 7.296	 9.820	 -31.112
437.3	 7.298	 9.822	 -31.286
438.3	 7.300	 9.824	 -30.903
439.3	 7.302	 9.826	 -30.785
440.3	 7.304	 9.828	 -30.979
441.3	 7.306	 9.830	 -32.108
442.2	 7.308	 9.832	 -32.569
443.2	 7.310	 9.834	 -31.105
444.2	 7.312	 9.836	 -31.932
445.2	 7.314	 9.838	 -30.987
446.2	 7.315	 9.839	 -31.488
447.2	 7.317	 9.841	 -31.484
448.2	 7.319	 9.843	 -32.000
449.2	 7.321	 9.845	 -31.092
450.1	 7.323	 9.847	 -31.335
451.1	 7.325	 9.849	 -31.034
452.1	 7.327	 9.850	 -32.554
453.1	 7.329	 9.852	 -32.224
454.1	 7.331	 9.854	 -31.154
455.1	 7.332	 9.856	 -30.752
456.1	 7.334	 9.858	 -31.133
457.1	 7.336	 9.860	 -31.686
458.0	 7.338	 9.861	 -31.368
459.0	 7.340	 9.863	 -32.147
460.0	 7.341	 9.865	 -31.230
461.0	 7.343	 9.867	 -31.159
462.0	 7.345	 9.869	 -32.016
463.0	 7.347	 9.870	 -31.517
464.0	 7.349	 9.872	 -31.387
465.0	 7.351	 9.874	 -31.558
466.0	 7.353	 9.876	 -32.135
466.9	 7.355	 9.878	 -31.063
467.9	 7.357	 9.879	 -31.089
468.9	 7.359	 9.881	 -31.889
469.9	 7.360	 9.883	 -32.812
470.9	 7.362	 9.885	 -31.287
471.9	 7.364	 9.886	 -31.437
472.9	 7.366	 9.888	 -31.491
473.9	 7.368	 9.890	 -32.524
474.8	 7.370	 9.892	 -31.318
475.8	 7.371	 9.893	 -31.712
476.8	 7.373	 9.895	 -32.159
477.8	 7.375	 9.897	 -31.538
478.8	 7.377	 9.899	 -31.796
479.8	 7.379	 9.900	 -31.674
480.8	 7.381	 9.902	 -32.812
481.7	 7.382	 9.904	 -33.114
482.7	 7.384	 9.906	 -31.582
483.7	 7.386	 9.907	 -31.738
484.7	 7.388	 9.909	 -31.470
485.7	 7.390	 9.911	 -31.435
486.7	 7.391	 9.912	 -31.500
487.7	 7.393	 9.914	 -32.034
488.6	 7.395	 9.916	 -31.682
489.6	 7.397	 9.918	 -31.870
490.6	 7.398	 9.919	 -31.485
491.6	 7.400	 9.921	 -31.971
492.6	 7.402	 9.923	 -32.373
493.6	 7.404	 9.924	 -31.827
494.6	 7.406	 9.926	 -32.030
495.5	 7.407	 9.928	 -32.460
496.5	 7.409	 9.929	 -31.457
497.5	 7.411	 9.931	 -32.197
498.5	 7.413	 9.933	 -31.569
499.5	 7.415	 9.934	 -31.532
500.5	 7.416	 9.936	 -32.318
501.5	 7.418	 9.938	 -32.053
502.5	 7.420	 9.939	 -31.886
503.4	 7.421	 9.941	 -32.253
504.4	 7.423	 9.943	 -32.554
505.4	 7.425	 9.944	 -31.975
506.4	 7.427	 9.946	 -32.383
507.4	 7.428	 9.948	 -31.695
508.4	 7.430	 9.949	 -31.873
509.3	 7.432	 9.951	 -31.695
510.3	 7.434	 9.953	 -31.943
511.3	 7.435	 9.954	 -32.524
512.3	 7.437	 9.956	 -31.752
513.3	 7.439	 9.957	 -32.812
514.3	 7.440	 9.959	 -32.246
515.3	 7.442	 9.961	 -32.602
516.3	 7.444	 9.962	 -32.812
517.2	 7.446	 9.964	 -32.217
518.2	 7.447	 9.965	 -33.062
519.2	 7.449	 9.967	 -32.812
520.2	 7.451	 9.969	 -32.072
521.2	 7.452	 9.970	 -32.043
522.2	 7.454	 9.972	 -31.991
523.1	 7.456	 9.973	 -31.943
524.1	 7.457	 9.975	 -32.354
525.1	 7.459	 9.977	 -32.656
526.1	 7.461	 9.978	 -32.012
527.1	 7.462	 9.980	 -31.818
528.1	 7.464	 9.981	 -32.292
529.1	 7.466	 9.983	 -33.238
530.0	 7.467	 9.984	 -33.016
531.0	 7.469	 9.986	 -31.851
532.0	 7.471	 9.987	 -31.699
533.0	 7.472	 9.989	 -31.593
534.0	 7.474	 9.990	 -31.967
535.0	 7.475	 9.992	 -32.224
535.9	 7.477	 9.994	 -34.016
536.9	 7.479	 9.995	 -32.300
537.9	 7.480	 9.997	 -32.394
538.9	 7.482	 9.998	 -32.034
539.9	 7.483	10.000	 -32.197
540.9	 7.485	10.001	 -31.670
541.8	 7.487	10.002	 -32.034
542.8	 7.488	10.004	 -31.959
543.8	 7.490	10.005	 -32.785
544.8	 7.492	10.007	 -32.072
545.8	 7.493	10.008	 -32.903
546.8	 7.495	10.010	 -32.171
547.8	 7.496	10.011	 -32.903
548.7	 7.498	10.013	 -31.830
549.7	 7.499	10.014	 -32.210
550.7	 7.501	10.016	 -32.335
551.7	 7.503	10.017	 -31.951
552.7	 7.504	10.018	 -32.025
553.6	 7.506	10.020	 -32.000
554.6	 7.508	10.021	 -33.714
555.6	 7.509	10.023	 -32.373
556.6	 7.511	10.024	 -32.284
557.6	 7.512	10.025	 -32.171
558.6	 7.514	10.027	 -31.979
559.6	 7.515	10.028	 -32.936
560.5	 7.517	10.030	 -31.943
561.5	 7.519	10.031	 -32.171
562.5	 7.520	10.032	 -32.276
563.5	 7.522	10.034	 -32.062
564.5	 7.523	10.035	 -31.896
565.4	 7.525	10.037	 -32.354
566.4	 7.526	10.038	 -32.936
567.4	 7.528	10.040	 -32.135
568.4	 7.529	10.041	 -32.354
569.4	 7.531	10.042	 -34.016
570.4	 7.532	10.044	 -33.539
571.4	 7.534	10.045	 -32.326
572.3	 7.535	10.046	 -32.936
573.3	 7.537	10.048	 -32.197
574.3	 7.538	10.049	 -32.238
575.3	 7.540	10.050	 -32.975
576.3	 7.541	10.052	 -32.394
577.3	 7.543	10.053	 -31.987
578.2	 7.544	10.055	 -32.246
579.2	 7.546	10.056	 -32.394
580.2	 7.547	10.057	 -32.569
581.2	 7.549	10.059	 -33.238
582.2	 7.550	10.060	 -32.159
583.1	 7.552	10.061	 -32.318
584.1	 7.553	10.063	 -32.460
585.1	 7.555	10.064	 -32.224
586.0	 7.556	10.065	 -32.190
587.0	 7.558	10.067	 -32.197
588.0	 7.559	10.068	 -32.165
589.0	 7.561	10.069	 -32.141
590.0	 7.562	10.071	 -32.124
590.9	 7.564	10.072	 -32.108
591.9	 7.565	10.073	 -32.602
592.9	 7.566	10.075	 -32.246
593.9	 7.568	10.076	 -32.460
594.8	 7.569	10.077	 -31.876
595.8	 7.570	10.078	 -32.300
596.8	 7.572	10.080	 -33.415
597.8	 7.573	10.081	 -31.830
598.8	 7.575	10.082	 -32.636
599.7	 7.576	10.084	 -31.967
600.7	 7.578	10.085	 -32.498
601.7	 7.579	10.086	 -32.569
602.7	 7.581	10.088	 -31.857
603.7	 7.582	10.089	 -31.932
604.6	 7.583	10.090	 -32.437
605.6	 7.585	10.091	 -32.203
606.6	 7.586	10.093	 -32.016
607.6	 7.588	10.094	 -33.714
608.6	 7.589	10.095	 -31.618
609.5	 7.590	10.097	 -32.062
610.5	 7.592	10.098	 -32.870
611.5	 7.593	10.099	 -32.636
612.5	 7.595	10.100	 -31.959
613.5	 7.596	10.102	 -32.602
614.4	 7.597	10.103	 -32.870
615.4	 7.599	10.104	 -32.636
616.4	 7.600	10.106	 -31.785
617.4	 7.601	10.107	 -32.762
618.3	 7.603	10.108	 -31.943
619.3	 7.604	10.109	 -31.900
620.3	 7.606	10.111	 -32.636
621.3	 7.607	10.112	 -32.130
622.3	 7.608	10.113	 -32.975
623.3	 7.610	10.114	 -33.016
624.3	 7.611	10.116	 -33.114
625.2	 7.612	10.117	 -32.437
626.2	 7.614	10.118	 -31.936
627.2	 7.615	10.119	 -31.967
628.2	 7.617	10.121	 -31.740
629.2	 7.618	10.122	 -31.889
630.1	 7.619	10.123	 -32.437
631.1	 7.621	10.124	 -33.016
632.1	 7.622	10.126	 -32.936
633.1	 7.623	10.127	 -31.903
634.1	 7.625	10.128	 -32.870
635.1	 7.626	10.129	 -33.238
636.0	 7.627	10.130	 -32.602
637.0	 7.629	10.132	 -31.971
638.0	 7.630	10.133	 -33.114
639.0	 7.631	10.134	 -32.472
640.0	 7.633	10.135	 -32.936
641.0	 7.634	10.136	 -33.415
642.0	 7.636	10.138	 -32.903
642.9	 7.637	10.139	 -32.082
643.9	 7.638	10.140	 -32.043
644.9	 7.640	10.141	 -32.217
645.9	 7.641	10.143	 -31.876
646.9	 7.642	10.144	 -31.678
647.9	 7.643	10.145	 -31.979
648.9	 7.645	10.146	 -32.253
649.8	 7.646	10.147	 -32.210
650.8	 7.647	10.149	 -32.072
651.8	 7.649	10.150	 -31.975
652.8	 7.650	10.151	 -31.959
653.8	 7.651	10.152	 -32.034
654.8	 7.653	10.153	 -32.053
655.8	 7.654	10.155	 -32.171
656.8	 7.655	10.156	 -32.569
657.7	 7.656	10.157	 -32.674
658.7	 7.658	10.158	 -32.030
659.7	 7.659	10.159	 -32.511
660.7	 7.660	10.160	 -32.812
661.7	 7.662	10.162	 -32.394
662.7	 7.663	10.163	 -32.870
663.7	 7.664	10.164	 -32.762
664.7	 7.666	10.165	 -32.460
665.7	 7.667	10.166	 -32.276
666.6	 7.668	10.168	 -32.016
667.6	 7.670	10.169	 -33.171
668.6	 7.671	10.170	 -31.879
669.6	 7.672	10.171	 -32.318
670.6	 7.673	10.172	 -32.437
671.6	 7.675	10.173	 -32.511
672.6	 7.676	10.175	 -31.983
673.6	 7.677	10.176	 -32.067
674.5	 7.679	10.177	 -32.511
675.5	 7.680	10.178	 -32.460
676.5	 7.681	10.179	 -31.991
677.5	 7.682	10.181	 -32.082
678.5	 7.684	10.182	 -32.025
679.5	 7.685	10.183	 -33.016
680.5	 7.686	10.184	 -31.879
681.5	 7.687	10.185	 -32.762
682.5	 7.689	10.186	 -32.394
683.4	 7.690	10.187	 -31.772
684.4	 7.691	10.189	 -31.775
685.4	 7.692	10.190	 -32.292
686.4	 7.694	10.191	 -33.415
687.4	 7.695	10.192	 -32.072
688.4	 7.696	10.193	 -32.449
689.4	 7.698	10.194	 -31.991
690.4	 7.699	10.195	 -31.870
691.4	 7.700	10.197	 -32.147
692.3	 7.701	10.198	 -31.824
693.3	 7.702	10.199	 -31.801
694.3	 7.703	10.200	 -31.910
695.3	 7.705	10.201	 -31.959
696.3	 7.706	10.202	 -32.785
697.3	 7.707	10.203	 -32.870
698.3	 7.708	10.204	 -32.102
699.3	 7.710	10.205	 -32.043
700.3	 7.711	10.207	 -31.991
701.2	 7.712	10.208	 -31.772
702.2	 7.714	10.209	 -32.224
703.2	 7.715	10.210	 -32.485
704.2	 7.716	10.211	 -32.224
705.2	 7.717	10.212	 -32.224
706.2	 7.718	10.213	 -33.714
707.2	 7.720	10.214	 -32.253
708.2	 7.721	10.216	 -32.197
709.1	 7.722	10.217	 -32.539
710.1	 7.723	10.218	 -32.197
711.1	 7.724	10.219	 -33.714
712.1	 7.726	10.220	 -32.936
713.1	 7.727	10.221	 -32.053
714.1	 7.728	10.222	 -32.008
715.1	 7.729	10.223	 -32.135
716.1	 7.730	10.225	 -32.695
717.1	 7.732	10.226	 -32.354
718.1	 7.733	10.227	 -31.815
719.0	 7.734	10.228	 -31.903
720.0	 7.735	10.229	 -33.714
721.0	 7.737	10.230	 -31.807
722.0	 7.738	10.231	 -32.231
723.0	 7.739	10.232	 -33.016
724.0	 7.740	10.233	 -31.936
725.0	 7.742	10.234	 -31.951
726.0	 7.743	10.235	 -32.231
727.0	 7.744	10.237	 -32.197
727.9	 7.745	10.238	 -32.224
728.9	 7.746	10.239	 -31.951
729.9	 7.748	10.240	 -32.124
730.9	 7.749	10.241	 -32.511
731.9	 7.750	10.242	 -32.210
732.9	 7.751	10.243	 -33.114
733.9	 7.752	10.244	 -32.284
734.9	 7.753	10.245	 -33.714
735.9	 7.755	10.246	 -32.253
736.9	 7.756	10.247	 -32.021
737.8	 7.757	10.249	 -32.260
738.8	 7.758	10.250	 -31.975
739.8	 7.760	10.251	 -32.000
740.8	 7.761	10.252	 -32.569
741.8	 7.762	10.253	 -31.896
742.8	 7.763	10.254	 -33.714
743.8	 7.764	10.255	 -32.485
744.8	 7.765	10.256	 -31.676
745.8	 7.767	10.257	 -32.511
746.7	 7.768	10.258	    -inf
747.7	 7.769	10.259	 -32.184
748.7	 7.770	10.260	 -32.159
749.7	 7.771	10.262	 -32.203
750.7	 7.773	10.263	 -31.777
751.7	 7.774	10.264	 -31.572
752.7	 7.775	10.265	 -32.190
753.7	 7.776	10.266	 -31.796
754.7	 7.777	10.267	 -31.664
755.6	 7.778	10.268	 -32.785
756.6	 7.779	10.269	 -32.008
757.6	 7.781	10.270	 -32.102
758.6	 7.782	10.271	 -31.951
759.6	 7.783	10.272	 -32.870
760.6	 7.784	10.273	 -32.354
761.6	 7.785	10.274	 -32.253
762.6	 7.786	10.275	 -32.539
763.6	 7.787	10.276	 -31.947
764.5	 7.788	10.277	 -31.889
765.5	 7.789	10.278	 -31.903
766.5	 7.790	10.279	 -31.991
767.5	 7.792	10.280	 -31.873
768.5	 7.793	10.281	 -31.951
769.5	 7.794	10.282	 -31.921
770.5	 7.795	10.283	 -31.924
771.5	 7.796	10.284	 -32.135
772.5	 7.797	10.285	 -32.738
773.5	 7.798	10.286	 -32.171
774.4	 7.799	10.287	 -31.854
775.4	 7.801	10.288	 -32.511
776.4	 7.802	10.289	 -32.025
777.4	 7.803	10.290	 -31.863
778.4	 7.804	10.291	 -32.008
779.4	 7.805	10.292	 -33.238
780.4	 7.806	10.293	 -32.569
781.4	 7.807	10.294	 -32.674
782.4	 7.809	10.295	 -31.914
783.3	 7.810	10.297	 -31.975
784.3	 7.811	10.298	 -32.569
785.3	 7.812	10.299	 -31.967
786.3	 7.813	10.300	 -32.870
787.3	 7.814	10.301	 -31.903
788.3	 7.815	10.302	 -31.548
789.3	 7.816	10.303	 -32.097
790.3	 7.817	10.304	 -32.072
791.3	 7.818	10.305	 -31.588
792.3	 7.819	10.306	 -31.991
793.3	 7.821	10.307	 -31.959
794.2	 7.822	10.308	 -32.602
795.2	 7.823	10.309	 -31.851
796.2	 7.824	10.310	 -32.276
797.2	 7.825	10.311	 -32.335
798.2	 7.826	10.312	 -31.967
799.2	 7.827	10.313	 -32.695
800.2	 7.829	10.314	 -32.108
801.2	 7.830	10.315	 -32.135
802.2	 7.831	10.316	 -32.253
803.2	 7.832	10.317	 -32.268
804.1	 7.833	10.318	 -31.924
805.1	 7.834	10.319	 -32.246
806.1	 7.835	10.320	 -32.636
807.1	 7.837	10.321	 -32.178
808.1	 7.838	10.322	 -31.656
809.1	 7.839	10.323	 -31.870
810.1	 7.840	10.324	 -32.108
811.1	 7.841	10.325	 -32.364
812.1	 7.842	10.326	 -31.873
813.1	 7.843	10.327	 -32.092
814.1	 7.844	10.328	 -32.114
815.1	 7.846	10.329	 -32.394
816.0	 7.847	10.330	 -31.762
817.0	 7.848	10.331	 -31.717
818.0	 7.849	10.332	 -32.097
819.0	 7.850	10.333	 -31.883
820.0	 7.851	10.334	 -31.706
821.0	 7.852	10.335	 -31.801
822.0	 7.853	10.335	 -33.114
823.0	 7.854	10.336	 -31.810
824.0	 7.855	10.337	 -32.335
825.0	 7.856	10.338	 -32.936
826.0	 7.857	10.339	 -31.599
827.0	 7.858	10.340	 -31.830
827.9	 7.859	10.341	 -33.415
828.9	 7.861	10.342	 -32.344
829.9	 7.862	10.343	 -32.437
830.9	 7.863	10.344	 -32.762
831.9	 7.864	10.345	 -32.936
832.9	 7.865	10.346	 -31.830
833.9	 7.866	10.347	 -31.569
834.9	 7.867	10.348	 -32.153
835.9	 7.868	10.349	 -31.845
836.9	 7.869	10.350	 -32.870
837.9	 7.870	10.351	 -32.067
838.9	 7.871	10.352	 -32.936
839.8	 7.872	10.353	 -31.714
840.8	 7.873	10.354	 -32.184
841.8	 7.874	10.355	 -32.762
842.8	 7.876	10.356	 -31.708
843.8	 7.877	10.357	 -31.701
844.8	 7.878	10.358	 -31.611
845.8	 7.879	10.359	 -31.876
846.8	 7.880	10.360	 -32.344
847.8	 7.881	10.361	 -32.224
848.8	 7.882	10.361	 -32.147
849.8	 7.883	10.362	 -32.043
850.8	 7.884	10.363	 -32.415
851.7	 7.885	10.364	 -32.039
852.7	 7.886	10.365	 -32.498


==> ising/d128_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 2.423	 5.031	  -0.011
  1.1	 2.717	 5.341	  -0.542
  1.1	 2.941	 5.554	  -1.845
  1.2	 3.159	 5.759	  -2.842
  1.4	 3.287	 5.889	  -3.205
  1.5	 3.416	 5.998	  -3.863
  1.7	 3.543	 6.101	  -5.401
  1.9	 3.637	 6.193	  -5.577
  2.1	 3.722	 6.270	  -5.983
  2.3	 3.811	 6.349	  -6.491
  2.6	 3.891	 6.432	  -6.521
  2.9	 3.963	 6.492	  -7.745
  3.1	 4.021	 6.547	  -7.701
  3.4	 4.083	 6.597	  -7.590
  3.7	 4.133	 6.647	  -7.636
  4.0	 4.180	 6.693	  -8.845
  4.3	 4.232	 6.738	  -8.793
  4.6	 4.282	 6.782	  -9.016
  5.0	 4.328	 6.822	  -9.213
  5.3	 4.365	 6.860	 -10.433
  5.7	 4.408	 6.898	  -9.767
  6.0	 4.448	 6.934	 -10.018
  6.4	 4.486	 6.969	 -12.726
  6.8	 4.522	 7.003	 -11.799
  7.2	 4.557	 7.035	 -10.613
  7.5	 4.586	 7.064	 -11.148
  7.9	 4.618	 7.095	 -11.833
  8.3	 4.650	 7.125	 -11.951
  8.8	 4.680	 7.154	 -11.947
  9.2	 4.709	 7.182	 -11.889
  9.6	 4.737	 7.209	 -12.206
 10.1	 4.765	 7.235	 -12.708
 10.5	 4.791	 7.260	 -13.173
 11.0	 4.817	 7.285	 -12.638
 11.4	 4.842	 7.309	 -13.213
 11.9	 4.866	 7.333	 -13.107
 12.4	 4.889	 7.356	 -15.652
 12.8	 4.912	 7.379	 -13.322
 13.3	 4.934	 7.400	 -14.072
 13.8	 4.956	 7.421	 -14.379
 14.3	 4.977	 7.441	 -13.726
 14.8	 4.997	 7.461	 -15.184
 15.3	 5.018	 7.481	 -14.245
 15.8	 5.037	 7.500	 -16.250
 16.4	 5.056	 7.519	 -14.437
 16.9	 5.075	 7.537	 -15.400
 17.4	 5.094	 7.555	 -14.804
 17.9	 5.112	 7.573	 -15.337
 18.5	 5.129	 7.590	 -15.415
 19.0	 5.147	 7.607	 -15.939
 19.6	 5.164	 7.623	 -15.600
 20.2	 5.180	 7.640	 -15.824
 20.7	 5.196	 7.657	 -15.728
 21.3	 5.212	 7.672	 -15.652
 21.9	 5.228	 7.688	 -16.226
 22.4	 5.244	 7.703	 -15.577
 23.0	 5.259	 7.718	 -15.870
 23.6	 5.274	 7.733	 -17.367
 24.2	 5.288	 7.747	 -16.122
 24.8	 5.303	 7.761	 -16.264
 25.4	 5.317	 7.774	 -16.233
 26.0	 5.331	 7.789	 -16.357
 26.6	 5.344	 7.802	 -16.597
 27.3	 5.358	 7.816	 -16.572
 27.9	 5.371	 7.829	 -16.618
 28.5	 5.384	 7.843	 -16.824
 29.2	 5.397	 7.855	 -18.021
 29.8	 5.410	 7.868	 -17.213
 30.4	 5.422	 7.879	 -17.367
 31.1	 5.435	 7.892	 -16.955
 31.8	 5.447	 7.904	 -17.148
 32.4	 5.459	 7.915	 -17.182
 33.1	 5.471	 7.927	 -17.457
 33.7	 5.482	 7.939	 -17.514
 34.4	 5.494	 7.950	 -18.289
 35.1	 5.505	 7.962	 -19.089
 35.8	 5.516	 7.973	 -18.889
 36.5	 5.528	 7.984	 -18.466
 37.1	 5.539	 7.995	 -18.138
 37.8	 5.549	 8.006	 -18.469
 38.5	 5.560	 8.017	 -17.810
 39.2	 5.571	 8.027	 -18.921
 39.9	 5.581	 8.038	 -18.373
 40.7	 5.591	 8.048	 -18.726
 41.4	 5.601	 8.059	 -20.398
 42.1	 5.611	 8.069	 -18.658
 42.8	 5.621	 8.079	 -19.526
 43.5	 5.631	 8.089	 -19.015
 44.3	 5.641	 8.098	 -19.070
 45.0	 5.651	 8.108	 -18.532
 45.8	 5.660	 8.117	 -19.074
 46.5	 5.669	 8.127	 -19.318
 47.2	 5.679	 8.136	 -20.369
 48.0	 5.688	 8.146	 -19.080
 48.8	 5.697	 8.155	 -19.527
 49.5	 5.706	 8.164	 -19.708
 50.3	 5.715	 8.173	 -19.623
 51.0	 5.724	 8.181	 -19.383
 51.8	 5.733	 8.190	 -19.415
 52.6	 5.741	 8.199	 -19.752
 53.4	 5.750	 8.208	 -19.451
 54.2	 5.758	 8.216	 -21.652
 55.0	 5.767	 8.224	 -19.724
 55.7	 5.775	 8.232	 -20.246
 56.5	 5.783	 8.241	 -19.921
 57.3	 5.792	 8.249	 -20.372
 58.1	 5.800	 8.256	 -21.377
 58.9	 5.808	 8.264	 -21.168
 59.8	 5.816	 8.272	 -20.646
 60.6	 5.823	 8.280	 -20.592
 61.4	 5.831	 8.287	 -20.431
 62.2	 5.839	 8.295	 -20.527
 63.0	 5.847	 8.303	 -20.780
 63.9	 5.854	 8.311	 -21.678
 64.7	 5.862	 8.318	 -20.484
 65.5	 5.869	 8.326	 -20.633
 66.4	 5.877	 8.333	 -20.166
 67.2	 5.884	 8.340	 -20.996
 68.1	 5.891	 8.347	 -20.996
 68.9	 5.899	 8.355	 -20.799
 69.8	 5.906	 8.362	 -20.573
 70.6	 5.913	 8.369	 -21.000
 71.5	 5.920	 8.376	 -21.369
 72.3	 5.927	 8.383	 -20.896
 73.2	 5.934	 8.390	 -21.141
 74.1	 5.941	 8.397	 -21.636
 75.0	 5.948	 8.404	 -21.177
 75.8	 5.955	 8.410	 -21.328
 76.7	 5.961	 8.417	 -21.333
 77.6	 5.968	 8.424	 -22.173
 78.5	 5.975	 8.430	 -22.466
 79.4	 5.981	 8.437	 -21.642
 80.3	 5.988	 8.443	 -21.870
 81.1	 5.994	 8.450	 -21.633
 82.0	 6.001	 8.456	 -22.019
 82.9	 6.007	 8.463	 -21.622
 83.8	 6.013	 8.469	 -22.290
 84.7	 6.020	 8.475	 -21.703
 85.6	 6.026	 8.482	 -22.504
 86.6	 6.032	 8.488	 -23.513
 87.5	 6.038	 8.494	 -21.812
 88.4	 6.044	 8.500	 -22.726
 89.3	 6.051	 8.506	 -22.339
 90.2	 6.057	 8.512	 -22.057
 91.1	 6.063	 8.518	 -22.842
 92.0	 6.069	 8.524	 -22.160
 92.9	 6.074	 8.530	 -22.264
 93.9	 6.080	 8.536	 -22.347
 94.8	 6.086	 8.542	 -22.857
 95.7	 6.092	 8.548	 -22.156
 96.6	 6.098	 8.553	 -22.550
 97.5	 6.103	 8.559	 -22.311
 98.5	 6.109	 8.564	 -22.427
 99.4	 6.115	 8.570	 -22.224
100.3	 6.120	 8.576	 -22.503
101.3	 6.126	 8.581	 -23.476
102.2	 6.132	 8.587	 -22.955
103.1	 6.137	 8.592	 -22.788
104.1	 6.143	 8.598	 -23.186
105.0	 6.148	 8.603	 -23.209
105.9	 6.153	 8.608	 -23.520
106.9	 6.159	 8.614	 -23.735
107.8	 6.164	 8.619	 -23.719
108.7	 6.170	 8.625	 -22.975
109.7	 6.175	 8.630	 -23.462
110.6	 6.180	 8.635	 -23.364
111.6	 6.185	 8.640	 -23.146
112.5	 6.190	 8.645	 -23.157
113.4	 6.196	 8.650	 -23.346
114.4	 6.201	 8.656	 -23.215
115.3	 6.206	 8.661	 -23.128
116.3	 6.211	 8.666	 -23.701
117.2	 6.216	 8.671	 -23.302
118.2	 6.221	 8.676	 -24.184
119.1	 6.226	 8.681	 -24.108
120.1	 6.231	 8.686	 -23.996
121.0	 6.236	 8.691	 -23.507
122.0	 6.241	 8.695	 -23.757
122.9	 6.246	 8.700	 -24.115
123.9	 6.251	 8.705	 -24.042
124.8	 6.255	 8.710	 -24.145
125.8	 6.260	 8.714	 -24.833
126.7	 6.265	 8.719	 -23.848
127.7	 6.270	 8.724	 -23.654
128.6	 6.274	 8.729	 -23.750
129.6	 6.279	 8.733	 -24.618
130.5	 6.284	 8.738	 -23.830
131.5	 6.289	 8.742	 -24.733
132.4	 6.293	 8.747	 -24.295
133.4	 6.298	 8.752	 -24.192
134.3	 6.302	 8.756	 -24.547
135.3	 6.307	 8.761	 -23.967
136.3	 6.311	 8.766	 -25.060
137.2	 6.316	 8.770	 -24.983
138.2	 6.320	 8.775	 -24.750
139.1	 6.325	 8.779	 -24.876
140.1	 6.329	 8.783	 -24.640
141.0	 6.334	 8.788	 -24.140
142.0	 6.338	 8.792	 -25.947
142.9	 6.343	 8.796	 -25.132
143.9	 6.347	 8.801	 -24.359
144.9	 6.351	 8.805	 -24.378
145.8	 6.356	 8.809	 -24.354
146.8	 6.360	 8.814	 -24.342
147.7	 6.364	 8.818	 -24.424
148.7	 6.368	 8.822	 -25.058
149.6	 6.373	 8.826	 -24.572
150.6	 6.377	 8.830	 -25.021
151.6	 6.381	 8.835	 -25.166
152.5	 6.385	 8.839	 -25.289
153.5	 6.389	 8.843	 -24.979
154.5	 6.394	 8.847	 -25.005
155.4	 6.398	 8.851	 -25.087
156.4	 6.402	 8.855	 -25.547
157.4	 6.406	 8.859	 -25.492
158.3	 6.410	 8.863	 -24.848
159.3	 6.414	 8.867	 -25.427
160.3	 6.418	 8.871	 -25.484
161.2	 6.422	 8.875	 -26.963
162.2	 6.426	 8.879	 -25.863
163.2	 6.430	 8.883	 -25.767
164.1	 6.434	 8.887	 -25.701
165.1	 6.438	 8.891	 -25.559
166.0	 6.442	 8.895	 -25.413
167.0	 6.446	 8.899	 -26.175
168.0	 6.450	 8.902	 -25.575
168.9	 6.454	 8.906	 -25.182
169.9	 6.457	 8.910	 -25.873
170.9	 6.461	 8.914	 -25.565
171.8	 6.465	 8.917	 -26.470
172.8	 6.469	 8.921	 -25.851
173.8	 6.473	 8.925	 -25.752
174.8	 6.476	 8.929	 -26.742
175.7	 6.480	 8.932	 -27.153
176.7	 6.484	 8.936	 -27.054
177.7	 6.488	 8.940	 -25.810
178.7	 6.491	 8.944	 -25.896
179.6	 6.495	 8.947	 -26.506
180.6	 6.499	 8.951	 -26.394
181.6	 6.503	 8.954	 -26.095
182.6	 6.506	 8.958	 -25.903
183.5	 6.510	 8.961	 -25.432
184.5	 6.513	 8.965	 -26.262
185.5	 6.517	 8.968	 -25.493
186.5	 6.521	 8.972	 -26.189
187.4	 6.524	 8.975	 -26.165
188.4	 6.528	 8.979	 -25.570
189.4	 6.531	 8.982	 -27.282
190.4	 6.535	 8.986	 -25.842
191.3	 6.538	 8.990	 -26.536
192.3	 6.542	 8.993	 -26.582
193.3	 6.545	 8.996	 -26.461
194.3	 6.549	 9.000	 -26.476
195.3	 6.552	 9.003	 -26.500
196.2	 6.556	 9.007	 -26.714
197.2	 6.559	 9.010	 -27.991
198.2	 6.563	 9.013	 -26.474
199.1	 6.566	 9.017	 -26.386
200.1	 6.570	 9.020	 -26.234
201.1	 6.573	 9.023	 -26.513
202.1	 6.576	 9.027	 -26.329
203.1	 6.580	 9.030	 -26.349
204.0	 6.583	 9.034	 -26.569
205.0	 6.587	 9.037	 -26.607
206.0	 6.590	 9.040	 -26.475
207.0	 6.593	 9.043	 -26.975
207.9	 6.597	 9.046	 -26.609
208.9	 6.600	 9.050	 -27.623
209.9	 6.603	 9.053	 -26.455
210.9	 6.606	 9.056	 -26.799
211.9	 6.610	 9.060	 -26.928
212.8	 6.613	 9.063	 -26.914
213.8	 6.616	 9.066	 -27.606
214.8	 6.619	 9.069	 -27.254
215.8	 6.623	 9.072	 -27.122
216.8	 6.626	 9.075	 -26.622
217.7	 6.629	 9.078	 -26.656
218.7	 6.632	 9.081	 -26.943
219.7	 6.635	 9.084	 -27.165
220.7	 6.639	 9.087	 -26.983
221.7	 6.642	 9.091	 -26.714
222.6	 6.645	 9.094	 -27.316
223.6	 6.648	 9.097	 -27.587
224.6	 6.651	 9.100	 -27.740
225.6	 6.654	 9.103	 -27.339
226.6	 6.657	 9.106	 -26.996
227.5	 6.660	 9.109	 -28.636
228.5	 6.664	 9.112	 -27.767
229.5	 6.667	 9.115	 -27.193
230.5	 6.670	 9.118	 -27.440
231.5	 6.673	 9.121	 -27.002
232.4	 6.676	 9.124	 -27.567
233.4	 6.679	 9.127	 -27.604
234.4	 6.682	 9.130	 -27.742
235.4	 6.685	 9.133	 -27.380
236.4	 6.688	 9.136	 -27.298
237.4	 6.691	 9.139	 -27.328
238.3	 6.694	 9.142	 -29.034
239.3	 6.697	 9.144	 -27.947
240.3	 6.700	 9.147	 -27.780
241.3	 6.703	 9.150	 -27.312
242.3	 6.706	 9.153	 -27.745
243.2	 6.709	 9.156	 -27.759
244.2	 6.712	 9.159	 -27.623
245.2	 6.715	 9.162	 -28.648
246.2	 6.717	 9.165	 -27.690
247.2	 6.720	 9.168	 -29.724
248.1	 6.723	 9.171	 -27.943
249.1	 6.726	 9.173	 -27.799
250.1	 6.729	 9.176	 -27.680
251.1	 6.732	 9.179	 -30.285
252.1	 6.735	 9.182	 -27.747
253.0	 6.738	 9.184	 -27.712
254.0	 6.740	 9.187	 -27.947
255.0	 6.743	 9.190	 -29.425
256.0	 6.746	 9.193	 -29.313
257.0	 6.749	 9.195	 -28.562
257.9	 6.752	 9.198	 -28.325
258.9	 6.754	 9.201	 -27.821
259.9	 6.757	 9.204	 -28.164
260.9	 6.760	 9.206	 -29.395
261.9	 6.763	 9.209	 -28.511
262.8	 6.766	 9.212	 -28.627
263.8	 6.768	 9.214	 -27.896
264.8	 6.771	 9.217	 -28.144
265.8	 6.774	 9.220	 -28.821
266.8	 6.777	 9.222	 -27.975
267.8	 6.779	 9.225	 -27.955
268.7	 6.782	 9.228	 -28.585
269.7	 6.785	 9.230	 -28.703
270.7	 6.787	 9.233	 -28.642
271.7	 6.790	 9.235	 -28.125
272.7	 6.793	 9.238	 -27.896
273.7	 6.796	 9.241	 -28.863
274.6	 6.798	 9.243	 -28.220
275.6	 6.801	 9.246	 -29.302
276.6	 6.804	 9.249	 -28.642
277.6	 6.806	 9.251	 -28.272
278.6	 6.809	 9.254	 -28.113
279.5	 6.811	 9.256	 -28.218
280.5	 6.814	 9.259	 -28.772
281.5	 6.817	 9.262	 -29.261
282.5	 6.819	 9.264	 -28.266
283.5	 6.822	 9.266	 -29.106
284.5	 6.825	 9.269	 -29.157
285.4	 6.827	 9.271	 -28.971
286.4	 6.830	 9.274	 -29.670
287.4	 6.832	 9.276	 -28.360
288.4	 6.835	 9.279	 -28.783
289.4	 6.837	 9.281	 -29.362
290.4	 6.840	 9.284	 -28.483
291.3	 6.843	 9.286	 -28.939
292.3	 6.845	 9.289	 -30.186
293.3	 6.848	 9.291	 -31.395
294.3	 6.850	 9.293	 -28.821
295.3	 6.853	 9.296	 -29.521
296.2	 6.855	 9.298	 -28.921
297.2	 6.858	 9.301	 -30.062
298.2	 6.860	 9.303	 -28.971
299.2	 6.863	 9.305	 -29.738
300.2	 6.865	 9.308	 -29.233
301.2	 6.868	 9.310	 -29.457
302.2	 6.870	 9.313	 -29.728
303.1	 6.873	 9.315	 -30.124
304.1	 6.875	 9.317	 -29.907
305.1	 6.878	 9.320	 -29.499
306.1	 6.880	 9.322	 -29.256
307.1	 6.883	 9.325	 -29.521
308.1	 6.885	 9.327	 -29.446
309.0	 6.887	 9.329	 -30.260
310.0	 6.890	 9.331	 -29.492
311.0	 6.892	   nan	 -30.343
312.0	 6.895	   nan	 -29.020
313.0	 6.897	   nan	 -29.504
314.0	 6.900	   nan	 -29.592
314.9	 6.902	   nan	 -29.178
315.9	 6.904	   nan	 -29.272
316.9	 6.907	   nan	 -30.167
317.9	 6.909	   nan	 -29.391
318.9	 6.911	   nan	 -29.235
319.8	 6.914	   nan	 -29.299
320.8	 6.916	   nan	 -29.412
321.8	 6.919	   nan	 -29.577
322.8	 6.921	   nan	 -29.277
323.8	 6.923	   nan	 -29.536
324.8	 6.926	   nan	 -29.509
325.7	 6.928	   nan	 -30.020
326.7	 6.930	   nan	 -29.928
327.7	 6.933	   nan	 -29.693
328.7	 6.935	   nan	 -30.054
329.7	 6.937	   nan	 -29.359
330.7	 6.940	   nan	 -29.975
331.6	 6.942	   nan	 -29.451
332.6	 6.944	   nan	 -29.693
333.6	 6.946	   nan	 -29.788
334.6	 6.949	   nan	 -30.246
335.6	 6.951	   nan	 -29.530
336.6	 6.953	   nan	 -30.851
337.5	 6.956	   nan	 -29.983
338.5	 6.958	   nan	 -29.496
339.5	 6.960	   nan	 -29.896
340.5	 6.962	   nan	 -30.163
341.5	 6.965	   nan	 -30.318
342.5	 6.967	   nan	 -30.355
343.4	 6.969	   nan	 -30.558
344.4	 6.971	   nan	 -30.258
345.4	 6.974	   nan	 -29.656
346.4	 6.976	   nan	 -30.509
347.4	 6.978	   nan	 -30.553
348.4	 6.980	   nan	 -30.071


==> ising/d16_n129.dat <==
 rank	log10t	log10n	log10acc
  1.2	 0.706	 4.395	  -0.450
  1.5	 0.980	 4.691	  -1.614
  1.9	 1.187	 4.904	  -2.932
  2.4	 1.333	 5.088	  -3.785
  3.0	 1.452	 5.220	  -4.054
  3.6	 1.540	 5.339	  -4.857
  4.3	 1.636	 5.430	  -6.510
  5.0	 1.719	 5.513	  -7.090
  5.8	 1.786	 5.591	  -6.738
  6.6	 1.851	 5.670	  -7.415
  7.4	 1.924	 5.751	  -7.541
  8.3	 2.008	 5.805	  -8.565
  9.2	 2.047	 5.862	  -8.399
 10.1	 2.085	 5.916	  -9.228
 11.0	 2.128	 5.970	  -8.622
 11.9	 2.162	 6.017	  -9.312
 12.8	 2.197	 6.058	  -9.660
 13.8	 2.234	 6.105	 -10.086
 14.7	 2.265	 6.148	 -10.780
 15.6	 2.292	 6.186	 -10.654
 16.5	 2.319	 6.222	 -10.762
 17.5	 2.344	 6.254	 -10.564
 18.4	 2.377	 6.289	 -12.889
 19.4	 2.405	 6.321	 -13.169
 20.3	 2.432	 6.352	 -12.735
 21.2	 2.494	 6.384	 -11.629
 22.1	 2.558	 6.417	 -13.040
 23.1	 2.593	 6.447	 -13.629
 24.1	 2.613	 6.475	 -12.889
 25.0	 2.633	 6.501	 -13.093
 25.9	 2.655	 6.527	 -12.967
 26.8	 2.677	 6.556	 -13.380
 27.8	 2.696	 6.578	 -13.943
 28.7	 2.714	 6.602	 -14.854
 29.6	 2.733	 6.628	 -14.595
 30.6	 2.754	 6.655	 -14.783
 31.5	 2.804	 6.676	 -14.562
 32.4	 2.819	 6.695	 -14.127
 33.3	 2.836	 6.718	 -14.604
 34.3	 2.852	 6.737	 -14.503
 35.2	 2.869	 6.757	 -16.457
 36.1	 2.886	 6.776	 -14.788
 37.1	 2.902	 6.794	 -15.257
 38.0	 2.917	 6.813	 -14.870
 38.9	 2.954	 6.830	 -15.000
 39.8	 2.973	 6.848	 -14.921
 40.8	 2.986	 6.865	 -16.311
 41.7	 3.006	 6.882	 -15.423
 42.6	 3.037	 6.899	 -15.590
 43.5	 3.052	 6.915	 -15.991
 44.4	 3.066	 6.931	 -16.036
 45.4	 3.089	 6.948	 -13.845
 46.3	 3.101	 6.964	 -13.607
 47.3	 3.131	 6.978	 -15.164
 48.2	 3.152	 6.993	 -14.118
 49.1	 3.165	 7.010	 -14.379
 50.0	 3.176	 7.025	 -15.062
 50.9	 3.189	 7.039	 -14.824
 51.9	 3.201	 7.054	 -15.228
 52.8	 3.212	 7.069	 -15.144
 53.7	 3.228	 7.082	 -15.629
 54.7	 3.244	 7.095	 -16.184
 55.6	 3.254	 7.107	 -15.873
 56.5	 3.264	 7.120	 -16.496
 57.4	 3.275	 7.133	 -15.967
 58.4	 3.284	 7.146	 -15.827
 59.3	 3.296	 7.158	 -17.022
 60.2	 3.306	 7.171	 -15.536
 61.1	 3.317	 7.184	 -16.955
 62.0	 3.327	 7.195	 -19.015
 63.0	 3.336	 7.206	 -16.359
 63.9	 3.347	 7.218	 -17.338
 64.8	 3.357	 7.230	 -16.775
 65.8	 3.368	 7.241	 -17.100
 66.7	 3.379	 7.253	 -17.668
 67.6	 3.389	 7.265	 -17.971
 68.6	 3.400	 7.275	 -16.664
 69.5	 3.416	 7.284	 -17.900
 70.4	 3.430	 7.295	 -18.103
 71.3	 3.440	 7.305	 -18.382
 72.2	 3.454	 7.316	 -17.565
 73.2	 3.470	 7.326	 -18.582
 74.1	 3.479	 7.336	 -18.013
 75.0	 3.491	 7.346	 -18.025
 75.9	 3.506	 7.356	 -17.666
 76.9	 3.518	 7.365	 -18.198
 77.8	 3.532	 7.374	 -18.073
 78.7	 3.541	 7.385	 -18.606
 79.7	 3.550	 7.395	 -18.274
 80.6	 3.562	 7.404	 -18.848
 81.5	 3.574	 7.413	 -18.463
 82.4	 3.584	 7.423	 -17.750
 83.3	 3.593	 7.432	 -18.475
 84.3	 3.605	 7.441	 -18.730
 85.2	 3.613	 7.451	 -19.642
 86.1	 3.622	 7.460	 -18.951
 87.0	 3.629	 7.467	 -18.793
 88.0	 3.637	 7.476	 -19.023
 88.9	 3.646	 7.486	 -19.710
 89.8	 3.655	 7.494	 -19.298
 90.7	 3.665	 7.502	 -20.921
 91.7	 3.674	 7.511	 -19.688
 92.6	 3.681	 7.519	 -19.688
 93.5	 3.692	 7.527	 -19.660
 94.5	 3.699	 7.534	 -20.326
 95.4	 3.707	 7.543	 -20.032
 96.3	 3.715	 7.551	 -19.001
 97.2	 3.723	 7.558	 -20.089
 98.1	 3.730	 7.566	 -20.553
 99.1	 3.738	 7.573	 -20.860
100.0	 3.746	 7.581	 -21.305
100.9	 3.757	 7.588	 -20.274
101.8	 3.764	 7.596	 -20.391
102.8	 3.770	 7.603	 -19.833
103.7	 3.779	 7.610	 -21.241
104.6	 3.787	 7.618	 -20.595
105.5	 3.798	 7.626	 -20.602
106.5	 3.809	 7.633	 -19.943
107.4	 3.816	 7.640	 -20.728
108.3	 3.823	 7.647	 -21.039
109.2	 3.831	 7.655	 -20.529
110.1	 3.838	 7.662	 -21.504
111.1	 3.845	 7.669	 -20.812
112.0	 3.852	 7.675	 -20.541
112.9	 3.859	 7.682	 -20.498
113.8	 3.865	 7.689	 -20.399
114.7	 3.872	 7.695	 -21.281
115.7	 3.880	 7.702	 -20.516
116.6	 3.887	 7.709	 -21.550
117.5	 3.895	 7.716	 -20.674
118.4	 3.904	 7.722	 -21.166
119.3	 3.910	 7.729	 -21.507
120.2	 3.920	 7.736	 -20.613
121.2	 3.926	 7.742	 -21.283
122.1	 3.935	 7.748	 -22.599
123.1	 3.942	 7.755	 -20.640
124.0	 3.947	 7.760	 -22.240
124.9	 3.953	 7.767	 -21.421
125.8	 3.960	 7.773	 -21.492
126.7	 3.967	 7.779	 -21.524
127.6	 3.974	 7.786	 -21.350
128.6	 3.982	 7.792	 -21.854
129.5	 3.988	 7.798	 -21.674
130.5	 3.995	 7.803	 -23.396
131.4	 4.001	 7.809	 -21.442
132.3	 4.008	 7.814	 -22.300
133.2	 4.015	 7.821	 -21.854
134.2	 4.021	 7.827	 -21.257
135.1	 4.029	 7.833	 -22.114
136.0	 4.035	 7.839	 -22.261
136.9	 4.042	 7.844	 -22.312
137.8	 4.049	 7.849	 -22.333
138.8	 4.055	 7.855	 -23.606
139.7	 4.061	 7.860	 -23.157
140.6	 4.067	 7.865	 -23.008
141.6	 4.074	 7.870	 -23.094
142.5	 4.081	 7.876	 -22.955
143.4	 4.087	 7.882	 -22.327
144.3	 4.095	 7.887	 -22.818
145.2	 4.100	 7.892	 -22.393
146.2	 4.106	 7.897	 -23.197
147.1	 4.112	 7.902	 -22.272
148.0	 4.119	 7.908	 -24.640
148.9	 4.127	 7.914	 -23.352
149.8	 4.133	 7.919	 -22.298
150.8	 4.138	 7.924	 -23.025
151.7	 4.143	 7.929	 -24.027
152.6	 4.150	 7.934	 -22.514
153.5	 4.155	 7.939	 -23.824
154.4	 4.161	 7.944	 -22.917
155.4	 4.168	 7.950	 -23.228
156.3	 4.174	 7.955	 -22.519
157.2	 4.180	 7.960	 -23.041
158.1	 4.186	 7.965	 -23.799
159.0	 4.193	 7.970	 -23.883
160.0	 4.198	 7.975	 -22.807
160.8	 4.204	 7.979	 -23.575
161.8	 4.210	 7.984	 -24.024
162.7	 4.216	 7.989	 -24.099
163.6	 4.222	 7.995	 -23.126
164.6	 4.227	 7.999	 -23.796
165.5	 4.233	 8.004	 -23.364
166.4	 4.239	 8.009	 -23.028
167.3	 4.245	 8.013	 -23.417
168.2	 4.250	 8.018	 -23.101
169.1	 4.256	 8.023	 -23.642
169.9	 4.261	 8.027	 -24.524
170.8	 4.267	 8.032	 -23.686
171.6	 4.272	 8.036	 -24.006
172.5	 4.277	 8.040	 -23.613
173.4	 4.282	 8.045	 -24.039
174.3	 4.287	 8.049	 -23.810
175.2	 4.292	 8.053	 -23.527
176.2	 4.298	 8.058	 -24.171
177.0	 4.303	 8.062	 -24.220
177.9	 4.308	 8.066	 -25.000
178.8	 4.313	 8.070	 -24.182
179.7	 4.318	 8.074	 -24.959
180.6	 4.323	 8.079	 -24.442
181.4	 4.328	 8.083	 -23.917
182.2	 4.334	 8.088	 -25.111
183.1	 4.339	 8.092	 -24.257
184.0	 4.345	 8.096	 -24.050
184.9	 4.350	 8.100	 -24.759
185.8	 4.355	 8.104	 -24.573
186.6	 4.359	 8.108	 -24.757
187.5	 4.364	 8.112	 -24.553
188.3	 4.370	 8.116	 -23.983
189.2	 4.375	 8.120	 -24.313
190.1	 4.380	 8.124	 -24.777
191.0	 4.384	 8.129	 -25.287
191.9	 4.389	 8.132	 -24.848
192.8	 4.394	 8.137	 -24.793
193.7	 4.400	 8.141	 -25.185
194.6	 4.405	 8.146	 -24.369
195.5	 4.410	 8.149	 -24.465
196.4	 4.415	 8.153	 -24.907
197.2	 4.420	 8.157	 -25.351
198.1	 4.424	 8.161	 -24.745
199.0	 4.429	 8.165	 -25.536
199.9	 4.434	 8.169	 -25.207
200.8	 4.439	 8.172	 -24.604
201.7	 4.444	 8.177	 -25.175
202.5	 4.449	 8.180	 -24.836
203.4	 4.453	 8.184	 -24.857
204.3	 4.458	 8.188	 -25.021
205.1	 4.463	 8.192	 -25.041
205.9	 4.468	 8.196	 -24.346
206.9	 4.473	 8.199	 -25.293
207.7	 4.479	 8.203	 -24.857
208.6	 4.483	 8.206	 -26.371
209.5	 4.488	 8.210	 -25.361
210.4	 4.493	 8.214	 -26.582
211.2	 4.498	 8.218	 -25.446
212.1	 4.502	 8.221	 -24.714
213.0	 4.507	 8.224	 -25.421
213.8	 4.512	 8.228	 -25.502
214.8	 4.517	 8.232	 -24.759
215.6	 4.521	 8.235	 -24.963
216.4	 4.527	 8.239	 -26.041
217.3	 4.531	 8.243	 -25.656
218.2	 4.536	 8.246	 -25.331
219.1	 4.541	 8.250	 -24.983
220.0	 4.546	 8.254	 -25.983
220.9	 4.551	 8.257	 -26.002
221.7	 4.555	 8.260	 -25.342
222.6	 4.560	 8.264	 -25.618
223.4	 4.564	 8.268	 -26.371
224.3	 4.569	 8.271	 -25.231
225.1	 4.573	 8.274	 -26.008
226.0	 4.577	 8.278	 -26.167
226.8	 4.582	 8.281	 -26.839
227.7	 4.586	 8.285	 -25.420
228.5	 4.591	 8.288	 -25.310
229.5	 4.595	 8.291	 -25.332
230.3	 4.600	 8.294	 -26.583
231.2	 4.604	 8.298	 -25.272
232.0	 4.609	 8.301	 -25.921
232.9	 4.613	 8.305	 -25.790
233.8	 4.617	 8.308	 -25.883
234.6	 4.622	 8.311	 -26.407
235.4	 4.626	 8.315	 -26.740
236.4	 4.630	 8.318	 -26.231
237.2	 4.634	 8.321	 -25.939
238.1	 4.639	 8.324	 -26.384
239.0	 4.643	 8.327	 -26.065
239.9	 4.647	 8.331	 -25.857
240.8	 4.651	 8.334	 -25.606
241.6	 4.656	 8.337	 -26.638
242.5	 4.660	 8.340	 -26.008
243.4	 4.664	 8.344	 -26.502
244.3	 4.668	 8.347	 -25.764
245.1	 4.672	 8.350	 -26.153
246.0	 4.676	 8.353	 -26.788
246.9	 4.681	 8.356	 -26.658
247.7	 4.685	 8.359	 -26.371
248.5	 4.689	 8.362	 -26.172
249.5	 4.693	 8.365	 -27.279
250.3	 4.698	 8.368	 -27.680
251.1	 4.702	 8.371	 -26.640
252.0	 4.706	 8.374	 -26.652
252.8	 4.709	 8.377	 -27.650
253.7	 4.714	 8.380	 -25.943
254.6	 4.718	 8.383	 -27.177
255.4	 4.722	 8.386	 -26.444
256.2	 4.726	 8.389	 -26.402
257.1	 4.730	 8.391	 -26.572
258.0	 4.734	 8.394	 -26.917
258.9	 4.738	 8.397	 -26.479
259.7	 4.741	 8.400	 -25.928
260.5	 4.746	 8.403	 -27.420
261.4	 4.750	 8.406	 -26.481
262.2	 4.754	 8.409	 -26.539
263.0	 4.758	 8.412	 -27.188
263.9	 4.762	 8.415	 -26.815
264.7	 4.766	 8.418	 -27.101
265.5	 4.770	 8.421	 -27.001
266.3	 4.774	 8.424	 -27.212
267.2	 4.778	 8.426	 -26.900
268.0	 4.782	 8.429	 -26.975
268.8	 4.786	 8.433	 -26.896
269.7	 4.789	 8.435	 -26.857
270.5	 4.793	 8.438	 -27.083
271.4	 4.798	 8.441	 -27.251
272.2	 4.802	 8.443	 -27.735
273.0	 4.805	 8.446	 -26.678
273.8	 4.809	 8.449	 -26.932
274.7	 4.813	 8.452	 -27.572
275.5	 4.818	 8.454	 -27.545
276.3	 4.821	 8.457	 -27.439
277.2	 4.825	 8.460	 -27.676
278.0	 4.828	 8.462	 -27.561
278.8	 4.832	 8.465	 -28.299
279.6	 4.836	 8.468	 -27.535
280.5	 4.840	 8.471	 -27.084
281.3	 4.844	 8.473	 -27.183
282.1	 4.847	 8.476	 -27.485
283.0	 4.851	 8.478	 -27.068
283.8	 4.855	 8.481	 -27.889
284.6	 4.859	 8.483	 -27.137
285.4	 4.862	 8.486	 -27.936
286.3	 4.866	 8.488	 -27.032
287.1	 4.869	 8.491	 -27.633
287.9	 4.873	 8.493	 -27.529
288.8	 4.876	 8.496	 -27.447
289.6	 4.880	 8.499	 -27.854
290.4	 4.884	 8.501	 -27.975
291.2	 4.888	 8.504	 -27.186
292.1	 4.891	 8.506	 -27.171
292.9	 4.895	 8.509	 -27.100
293.7	 4.899	 8.511	 -28.265
294.6	 4.902	 8.514	 -28.199
295.4	 4.906	 8.517	 -28.044
296.2	 4.909	 8.519	 -27.854
297.0	 4.913	 8.522	 -27.213
297.9	 4.916	 8.525	 -28.433
298.7	 4.920	 8.527	 -27.511
299.5	 4.923	 8.529	 -27.827
300.4	 4.927	 8.532	 -28.783
301.2	 4.930	 8.534	 -27.498
302.0	 4.934	 8.537	 -28.461
302.8	 4.937	 8.539	 -28.366
303.7	 4.941	 8.542	 -27.458
304.5	 4.944	 8.544	 -28.278
305.3	 4.948	 8.547	 -27.368
306.2	 4.951	 8.549	 -28.408
307.0	 4.955	 8.552	 -27.921
307.8	 4.958	 8.555	 -28.479
308.7	 4.962	 8.557	 -27.625
309.5	 4.965	 8.560	 -27.664
310.3	 4.969	 8.562	 -28.860
311.1	 4.972	 8.565	 -27.724
312.0	 4.976	 8.567	 -29.333
312.8	 4.979	 8.570	 -28.526
313.6	 4.983	 8.572	 -28.572
314.5	 4.986	 8.574	 -27.987
315.3	 4.990	 8.577	 -28.757
316.1	 4.993	 8.579	 -28.423
316.9	 4.997	 8.581	 -27.788
317.8	 5.000	 8.584	 -28.721
318.6	 5.003	 8.586	 -29.119
319.4	 5.006	 8.588	 -27.983
320.3	 5.009	 8.590	 -27.827
321.1	 5.013	 8.593	 -28.386
321.9	 5.016	 8.595	 -28.695
322.8	 5.020	 8.597	 -28.613
323.6	 5.023	 8.600	 -28.177
324.4	 5.026	 8.602	 -29.162
325.2	 5.029	 8.604	 -28.364
326.1	 5.033	 8.606	 -30.053
326.9	 5.036	 8.609	 -28.331
327.7	 5.039	 8.611	 -27.860
328.6	 5.043	 8.613	 -27.886
329.4	 5.046	 8.615	 -27.903
330.2	 5.049	 8.617	 -29.286
331.0	 5.053	 8.620	 -28.532
331.9	 5.056	 8.622	 -28.456
332.7	 5.059	 8.624	 -28.870
333.5	 5.062	 8.626	 -28.656
334.4	 5.065	 8.629	 -29.096
335.2	 5.069	 8.631	 -28.256
336.0	 5.072	 8.633	 -28.146
336.9	 5.075	 8.635	 -29.245
337.7	 5.078	 8.637	 -28.625
338.5	 5.082	 8.639	 -28.851
339.3	 5.085	 8.641	 -28.455
340.2	 5.088	 8.643	 -28.231
341.0	 5.091	 8.645	 -28.186
341.8	 5.094	 8.647	 -28.967
342.7	 5.097	 8.649	 -28.180
343.5	 5.100	 8.651	 -30.164
344.3	 5.103	 8.653	 -29.642
345.2	 5.106	 8.655	 -28.870
346.0	 5.109	 8.657	 -29.170
346.8	 5.112	 8.659	 -29.309
347.6	 5.115	 8.661	 -30.092
348.5	 5.118	 8.663	 -28.686
349.3	 5.121	 8.665	 -29.656
350.1	 5.124	 8.667	 -28.754
351.0	 5.127	 8.669	 -28.883
351.8	 5.130	 8.672	 -29.804
352.6	 5.133	 8.674	 -28.876
353.5	 5.136	 8.676	 -29.103
354.3	 5.139	 8.678	 -29.889
355.1	 5.142	 8.680	 -28.602
355.9	 5.146	 8.682	 -30.635
356.8	 5.149	 8.684	 -28.799
357.6	 5.152	 8.686	 -28.636
358.4	 5.155	 8.689	 -29.893
359.3	 5.158	 8.691	 -28.851
360.1	 5.161	 8.693	 -29.614
360.9	 5.164	 8.695	 -30.125
361.7	 5.167	 8.697	 -28.554
362.6	 5.170	 8.699	 -29.146
363.4	 5.173	 8.701	 -28.963
364.2	 5.176	 8.703	 -30.304
365.1	 5.179	 8.705	 -29.005
365.9	 5.182	 8.707	 -29.559
366.7	 5.186	 8.709	 -29.006
367.6	 5.188	 8.711	 -29.233
368.4	 5.191	 8.712	 -29.300
369.2	 5.194	 8.715	 -29.276
370.0	 5.197	 8.716	 -29.815
370.9	 5.200	 8.718	 -29.262
371.7	 5.203	 8.720	 -28.775
372.5	 5.206	 8.722	 -31.330
373.4	 5.209	 8.724	 -30.790
374.2	 5.212	 8.726	 -30.664
375.0	 5.214	 8.728	 -29.541
375.9	 5.217	 8.730	 -30.001
376.7	 5.221	 8.732	 -29.289
377.5	 5.223	 8.734	 -29.260
378.4	 5.226	 8.736	 -29.467
379.2	 5.229	 8.738	 -29.810
380.0	 5.232	 8.740	 -29.234
380.8	 5.235	 8.742	 -29.529
381.7	 5.238	 8.744	 -30.332
382.5	 5.241	 8.746	 -29.613
383.3	 5.244	 8.748	 -29.620
384.2	 5.247	 8.750	 -29.040
385.0	 5.250	 8.752	 -29.893
385.8	 5.253	 8.754	 -29.514
386.7	 5.255	 8.755	 -29.735
387.5	 5.258	 8.757	 -29.231
388.3	 5.261	 8.759	 -29.860
389.1	 5.264	 8.761	 -29.879
390.0	 5.266	 8.763	 -30.336
390.8	 5.269	 8.764	 -30.182
391.6	 5.272	 8.766	 -29.678
392.5	 5.275	 8.768	 -30.053
393.3	 5.278	 8.770	 -30.243
394.1	 5.280	 8.772	 -30.117
395.0	 5.283	 8.773	 -29.712
395.8	 5.286	 8.775	 -29.900
396.6	 5.289	 8.777	 -30.017
397.4	 5.292	 8.779	 -29.660
398.3	 5.295	 8.781	 -29.818
399.1	 5.298	 8.783	 -30.178
399.9	 5.301	 8.785	 -30.393
400.8	 5.303	 8.787	 -29.559
401.6	 5.306	 8.789	 -29.903
402.4	 5.309	 8.791	 -29.971
403.3	 5.312	 8.793	 -30.070
404.1	 5.314	 8.794	 -29.672
404.9	 5.317	 8.796	 -30.007
405.8	 5.320	 8.798	 -30.223
406.6	 5.322	 8.800	 -30.499
407.4	 5.325	 8.802	 -31.714
408.2	 5.328	 8.804	 -29.900
409.1	 5.330	 8.805	 -30.640
409.9	 5.333	 8.807	 -30.264
410.7	 5.336	 8.809	 -30.042
411.6	 5.339	 8.810	 -30.090
412.4	 5.341	 8.812	 -29.963
413.2	 5.344	 8.814	 -30.373
414.1	 5.347	 8.815	 -32.449
414.9	 5.350	 8.817	 -30.650
415.7	 5.352	 8.819	 -30.917
416.5	 5.355	 8.821	 -30.510
417.4	 5.358	 8.822	 -30.812
418.2	 5.360	 8.824	 -29.845
419.0	 5.363	 8.826	 -31.025
419.9	 5.366	 8.828	 -30.435
420.7	 5.368	 8.829	 -30.275
421.5	 5.371	 8.831	 -30.728
422.4	 5.373	 8.832	 -30.742
423.2	 5.376	 8.834	 -30.343
424.0	 5.378	 8.835	 -29.959
424.9	 5.381	 8.837	 -31.058
425.7	 5.384	 8.839	 -30.319
426.5	 5.386	 8.840	 -30.300
427.3	 5.389	 8.842	 -30.959
428.2	 5.391	 8.844	 -30.527
429.0	 5.394	 8.846	 -30.648
429.8	 5.397	 8.848	 -30.764
430.7	 5.399	 8.849	 -30.660
431.5	 5.402	 8.851	 -30.437
432.3	 5.404	 8.853	 -31.427
433.2	 5.407	 8.854	 -30.317
434.0	 5.409	 8.856	 -31.329
434.8	 5.412	 8.857	 -30.629
435.6	 5.415	 8.859	 -30.243
436.5	 5.417	 8.861	 -30.333
437.3	 5.420	 8.862	 -30.622
438.1	 5.422	 8.864	 -30.375
439.0	 5.425	 8.866	 -30.693
439.8	 5.427	 8.867	 -30.400
440.6	 5.430	 8.869	 -31.198
441.5	 5.432	 8.871	 -30.824
442.3	 5.435	 8.872	 -30.914
443.1	 5.437	 8.874	 -30.684
444.0	 5.440	 8.876	 -31.352
444.8	 5.443	 8.878	 -30.780
445.6	 5.445	 8.879	 -31.021
446.4	 5.448	 8.881	 -30.851
447.3	 5.450	 8.883	 -31.030
448.1	 5.453	 8.885	 -31.101
448.9	 5.455	 8.886	 -31.444
449.8	 5.458	 8.888	 -31.488
450.6	 5.460	 8.889	 -30.708
451.4	 5.463	 8.891	 -31.175
452.3	 5.465	 8.892	 -30.721
453.1	 5.468	 8.894	 -30.622
453.9	 5.470	 8.895	 -30.770
454.8	 5.472	 8.897	 -30.839
455.6	 5.475	 8.899	 -30.979
456.4	 5.477	 8.900	 -31.295
457.2	 5.480	 8.902	 -30.759
458.1	 5.482	 8.903	 -30.907
458.9	 5.485	 8.905	 -31.917
459.7	 5.487	 8.906	 -31.269
460.5	 5.489	 8.908	 -30.592
461.3	 5.492	 8.909	 -31.284
462.2	 5.494	 8.911	 -31.114
462.9	 5.496	 8.913	 -30.810
463.8	 5.499	 8.914	 -30.975
464.6	 5.501	 8.916	 -31.728
465.4	 5.504	 8.917	 -31.131
466.3	 5.506	 8.919	 -31.297
467.1	 5.509	 8.920	 -31.903
467.9	 5.511	 8.922	 -31.181
468.6	 5.513	 8.923	 -32.197
469.3	 5.516	 8.925	 -30.943
470.1	 5.518	 8.926	 -31.602
470.9	 5.521	 8.928	 -31.686
471.7	 5.523	 8.929	 -31.489
472.5	 5.526	 8.931	 -31.762
473.2	 5.528	 8.932	 -31.703
473.9	 5.530	 8.934	 -31.863
474.6	 5.533	 8.936	 -31.491
475.4	 5.535	 8.937	 -31.364
476.1	 5.537	 8.939	 -31.384
476.8	 5.540	 8.940	 -31.169
477.5	 5.542	 8.942	 -31.517
478.3	 5.544	 8.943	 -32.437
479.1	 5.547	 8.945	 -31.312
479.8	 5.549	 8.946	 -31.678
480.5	 5.552	 8.948	 -31.504
481.3	 5.554	 8.949	 -31.618
482.0	 5.556	 8.951	 -31.597
482.7	 5.559	 8.953	 -32.656
483.4	 5.561	 8.954	 -31.425
484.1	 5.563	 8.956	 -31.523
484.8	 5.566	 8.957	 -31.223
485.5	 5.568	 8.959	 -31.375
486.3	 5.570	 8.960	 -31.599
487.0	 5.573	 8.962	 -31.377
487.7	 5.575	 8.963	 -31.772
488.4	 5.577	 8.965	 -30.991
489.1	 5.580	 8.966	 -31.130
489.9	 5.582	 8.968	 -31.466
490.6	 5.584	 8.969	 -31.399
491.3	 5.587	 8.970	 -31.695
492.0	 5.589	 8.972	 -31.238
492.8	 5.591	 8.973	 -31.738
493.5	 5.594	 8.975	 -31.588
494.2	 5.596	 8.977	 -31.607
494.9	 5.598	 8.978	 -31.764
495.7	 5.601	 8.979	 -32.072
496.4	 5.603	 8.981	 -31.790
497.1	 5.605	 8.982	 -31.688
497.8	 5.607	 8.984	 -31.762
498.5	 5.610	 8.985	 -31.764
499.2	 5.612	 8.986	 -31.924
499.9	 5.614	 8.988	 -32.062
500.6	 5.616	 8.990	 -32.870
501.3	 5.619	 8.991	 -31.772
502.0	 5.621	 8.992	 -31.742
502.7	 5.623	 8.994	 -31.496
503.4	 5.625	 8.995	 -32.394
504.2	 5.628	 8.996	 -32.812
504.9	 5.630	 8.998	 -32.539
505.6	 5.632	 8.999	 -32.309
506.3	 5.634	 9.000	 -31.385
507.0	 5.636	 9.002	 -32.437
507.7	 5.638	 9.003	 -31.975
508.4	 5.641	 9.004	 -31.932
509.1	 5.643	 9.006	 -32.124
509.8	 5.645	 9.007	 -32.124
510.5	 5.647	 9.008	 -31.917
511.3	 5.649	 9.010	 -31.845
512.0	 5.652	 9.011	 -31.975
512.7	 5.654	 9.013	 -31.759
513.4	 5.656	 9.014	 -32.674
514.2	 5.658	 9.015	 -32.335
514.9	 5.661	 9.017	 -31.810
515.6	 5.663	 9.018	 -32.812
516.3	 5.665	 9.020	 -31.842
517.0	 5.667	 9.021	 -31.893
517.7	 5.669	 9.023	 -31.991
518.4	 5.671	 9.024	 -32.178
519.1	 5.673	 9.025	    -inf
519.8	 5.676	 9.026	 -31.592
520.5	 5.678	 9.028	 -31.873
521.3	 5.680	 9.029	 -31.699
522.0	 5.682	 9.030	 -32.043
522.7	 5.684	 9.032	 -31.914
523.4	 5.686	 9.033	 -31.652
524.1	 5.689	 9.035	    -inf
524.8	 5.691	 9.036	 -31.917
525.5	 5.693	 9.037	 -33.318
526.2	 5.695	 9.038	 -32.043
526.9	 5.697	 9.040	 -31.924
527.7	 5.699	 9.041	 -32.210
528.4	 5.701	 9.042	 -32.524
529.1	 5.703	 9.044	 -32.569
529.8	 5.705	 9.045	 -32.373
530.5	 5.707	 9.046	 -32.472
531.2	 5.709	 9.048	 -32.141
531.9	 5.712	 9.049	 -32.437
532.6	 5.714	 9.051	 -32.114
533.3	 5.716	 9.052	 -32.224
534.1	 5.718	 9.053	 -32.842
534.8	 5.720	 9.054	 -33.016
535.5	 5.722	 9.056	 -32.870
536.2	 5.724	 9.057	 -32.511
536.9	 5.726	 9.058	 -32.636
537.6	 5.728	 9.060	 -32.043
538.3	 5.730	 9.061	 -32.656
539.0	 5.733	 9.062	 -33.415
539.8	 5.734	 9.063	 -32.460
540.5	 5.737	 9.065	 -32.511
541.2	 5.738	 9.066	 -33.714
541.9	 5.741	 9.067	 -32.812
542.6	 5.743	 9.068	 -32.253


==> ising/d256_n129.dat <==
 rank	log10t	log10n	log10acc
  1.1	 3.550	 5.598	  -0.000
  1.2	 3.875	 5.926	  -0.197
  1.5	 4.094	 6.147	  -1.507
  1.8	 4.323	 6.363	  -2.542
  2.1	 4.460	 6.497	  -2.726
  2.5	 4.573	 6.611	  -3.684
  3.0	 4.672	 6.708	  -5.606
  3.4	 4.755	 6.794	  -5.401
  3.9	 4.834	 6.873	  -5.429
  4.4	 4.918	 6.952	  -6.053
  5.0	 4.993	 7.029	  -6.173
  5.5	 5.054	 7.091	  -7.164
  6.1	 5.104	 7.144	  -6.870
  6.7	 5.154	 7.194	  -8.287
  7.4	 5.214	 7.254	  -7.321
  8.0	 5.261	 7.300	  -8.281
  8.7	 5.304	 7.343	  -8.371
  9.3	 5.351	 7.388	  -8.812
 10.0	 5.395	 7.431	  -9.205
 10.8	 5.436	 7.470	  -9.860
 11.5	 5.471	 7.507	  -9.157
 12.2	 5.505	 7.541	  -9.066
 13.0	 5.541	 7.576	 -10.409
 13.8	 5.575	 7.610	 -11.038
 14.6	 5.608	 7.642	 -10.987
 15.4	 5.640	 7.672	 -10.365
 16.2	 5.669	 7.702	 -11.467
 17.0	 5.700	 7.732	 -11.648
 17.9	 5.730	 7.761	 -11.785
 18.7	 5.760	 7.789	 -11.676
 19.6	 5.788	 7.817	 -11.830
 20.5	 5.815	 7.843	 -12.265
 21.4	 5.843	 7.869	 -13.323
 22.3	 5.867	 7.894	 -12.870
 23.2	 5.891	 7.919	 -12.201
 24.2	 5.917	 7.944	 -12.567
 25.1	 5.941	 7.967	 -13.066
 26.0	 5.963	 7.990	 -13.471
 26.9	 5.986	 8.012	 -14.955
 27.9	 6.007	 8.033	 -14.047
 28.8	 6.028	 8.053	 -13.893
 29.8	 6.048	 8.072	 -14.101
 30.7	 6.070	 8.093	 -14.171
 31.7	 6.090	 8.112	 -15.357
 32.6	 6.112	 8.131	 -14.979
 33.6	 6.131	 8.150	 -14.536
 34.6	 6.150	 8.168	 -14.592
 35.5	 6.167	 8.186	 -14.648
 36.5	 6.184	 8.203	 -14.959
 37.5	 6.202	 8.220	 -15.209
 38.4	 6.218	 8.237	 -15.924
 39.4	 6.233	 8.253	 -15.431
 40.4	 6.250	 8.269	 -15.210
 41.3	 6.265	 8.285	 -15.323
 42.3	 6.281	 8.301	 -15.221
 43.3	 6.296	 8.316	 -15.471
 44.3	 6.312	 8.332	 -15.609
 45.2	 6.326	 8.346	 -15.943
 46.2	 6.342	 8.361	 -16.466
 47.2	 6.356	 8.375	 -15.914
 48.2	 6.370	 8.389	 -16.089
 49.1	 6.384	 8.403	 -16.646
 50.1	 6.398	 8.417	 -15.845
 51.1	 6.411	 8.430	 -16.038
 52.1	 6.425	 8.444	 -16.080
 53.1	 6.438	 8.457	 -18.244
 54.0	 6.451	 8.470	 -17.131
 55.0	 6.464	 8.482	 -17.012
 56.0	 6.476	 8.495	 -16.883
 57.0	 6.488	 8.508	 -16.967
 58.0	 6.500	 8.520	 -16.728
 59.0	 6.513	 8.532	 -16.845
 60.0	 6.525	 8.544	 -16.955
 60.9	 6.536	 8.555	 -16.914
 61.9	 6.548	 8.567	 -17.303
 62.9	 6.559	 8.578	 -17.770
 63.9	 6.570	 8.589	 -17.812
 64.9	 6.581	 8.600	 -17.440
 65.9	 6.592	 8.611	 -17.688
 66.9	 6.602	 8.622	 -18.967
 67.8	 6.613	 8.633	 -18.067
 68.8	 6.624	 8.644	 -18.343
 69.8	 6.634	 8.654	 -17.971
 70.8	 6.644	 8.665	 -18.184
 71.8	 6.655	 8.675	 -18.799
 72.8	 6.665	 8.685	 -18.851
 73.8	 6.675	 8.695	 -18.807
 74.8	 6.685	 8.705	 -19.075
 75.7	 6.695	 8.715	 -18.583
 76.7	 6.705	 8.724	 -18.939
 77.7	 6.715	 8.734	 -18.650
 78.7	 6.724	 8.743	 -18.987
 79.7	 6.733	 8.753	 -19.195
 80.7	 6.743	 8.762	 -19.292
 81.7	 6.752	 8.771	 -19.559
 82.7	 6.761	 8.780	 -18.893
 83.7	 6.770	 8.789	 -19.127
 84.7	 6.779	 8.798	 -19.025
 85.6	 6.787	 8.806	 -18.860
 86.6	 6.796	 8.815	 -19.427
 87.6	 6.805	 8.824	 -19.388
 88.6	 6.814	 8.832	 -19.457
 89.6	 6.822	 8.841	 -20.810
 90.6	 6.830	 8.849	 -20.246
 91.6	 6.839	 8.857	 -20.893
 92.6	 6.847	 8.865	 -20.488
 93.6	 6.855	 8.873	 -21.229
 94.6	 6.862	 8.881	 -20.118
 95.6	 6.870	 8.889	 -19.762
 96.6	 6.878	 8.897	 -20.290
 97.5	 6.886	 8.905	 -20.396
 98.5	 6.895	 8.913	 -20.154
 99.5	 6.903	 8.920	 -19.987
100.5	 6.910	 8.928	 -19.785
101.5	 6.918	 8.935	 -20.169
102.5	 6.925	 8.943	 -20.278
103.5	 6.933	 8.950	 -20.483
104.5	 6.941	 8.958	 -21.721
105.5	 6.948	 8.965	 -20.703
106.5	 6.955	 8.972	 -20.533
107.5	 6.962	 8.979	 -20.587
108.5	 6.968	 8.986	 -20.914
109.5	 6.976	 8.993	 -20.670
110.4	 6.983	 9.000	 -20.804
111.4	 6.990	 9.007	 -20.866
112.4	 6.997	 9.014	 -21.213
113.4	 7.003	 9.021	 -20.830
114.4	 7.010	 9.028	 -21.597
115.4	 7.018	 9.035	 -21.366
116.4	 7.024	 9.041	 -21.496
117.4	 7.031	 9.048	 -21.416
118.4	 7.037	 9.055	 -21.201
119.4	 7.044	 9.061	 -21.532
120.4	 7.051	 9.068	 -21.807
121.4	 7.057	 9.074	 -21.564
122.4	 7.064	 9.081	 -21.893
123.4	 7.071	 9.087	 -21.513
124.4	 7.077	 9.093	 -22.242
125.3	 7.084	 9.100	 -22.313
126.3	 7.090	 9.106	 -22.263
127.3	 7.097	 9.112	 -22.320
128.3	 7.103	 9.118	 -21.807
129.3	 7.109	 9.125	 -22.442
130.3	 7.115	 9.130	 -22.502
131.3	 7.121	 9.137	 -22.804
132.3	 7.127	 9.142	 -22.785
133.3	 7.133	 9.149	 -22.936
134.3	 7.138	 9.154	 -22.314
135.3	 7.144	 9.160	 -22.532
136.3	 7.150	 9.166	 -22.207
137.3	 7.156	 9.172	 -22.499
138.3	 7.162	 9.178	 -22.565
139.3	 7.168	 9.184	 -22.611
140.3	 7.174	 9.189	 -22.785
141.2	 7.179	 9.195	 -22.335
142.2	 7.185	 9.200	 -22.463
143.2	 7.190	 9.206	 -23.383
144.2	 7.196	 9.211	 -22.498
145.2	 7.201	 9.217	 -22.703
146.2	 7.207	 9.222	 -23.124
147.2	 7.212	 9.228	 -22.738
148.2	 7.218	 9.233	 -22.503
149.2	 7.223	 9.238	 -22.541
150.2	 7.229	 9.244	 -22.959
151.2	 7.234	 9.249	 -22.936
152.2	 7.239	 9.254	 -23.465
153.2	 7.244	 9.259	 -22.983
154.2	 7.249	 9.265	 -25.633
155.2	 7.254	 9.270	 -23.511
156.2	 7.259	 9.275	 -22.799
157.2	 7.264	 9.280	 -23.955
158.2	 7.269	 9.285	 -24.064
159.1	 7.275	 9.290	 -23.658
160.1	 7.280	 9.295	 -23.305
161.1	 7.284	 9.300	 -22.883
162.1	 7.290	 9.305	 -23.020
163.1	 7.294	 9.310	 -23.564
164.1	 7.299	 9.315	 -24.327
165.1	 7.305	 9.320	 -23.112
166.1	 7.309	 9.324	 -23.487
167.1	 7.314	 9.329	 -23.609
168.1	 7.319	 9.334	 -24.203
169.1	 7.324	 9.339	 -23.526
170.1	 7.329	 9.343	 -26.607
171.1	 7.333	 9.348	 -23.770
172.1	 7.338	 9.353	 -24.283
173.1	 7.342	 9.358	 -23.646
174.1	 7.347	 9.362	 -24.281
175.1	 7.352	 9.367	 -24.420
176.0	 7.357	 9.371	 -23.932
177.0	 7.361	 9.376	 -23.646
178.0	 7.366	 9.380	 -24.595
179.0	 7.370	 9.385	 -23.824
180.0	 7.375	 9.389	 -26.027
181.0	 7.379	 9.394	 -24.264
182.0	 7.384	 9.398	 -24.914
183.0	 7.388	 9.402	 -24.000
184.0	 7.393	 9.407	 -24.361
185.0	 7.397	 9.411	 -25.145
186.0	 7.402	 9.416	 -24.775
187.0	 7.406	 9.420	 -24.456
188.0	 7.410	 9.424	 -24.625
189.0	 7.414	 9.428	 -25.860
190.0	 7.419	 9.433	 -24.870
191.0	 7.423	 9.437	 -24.623
191.9	 7.427	 9.441	 -25.488
192.9	 7.431	 9.445	 -24.836
193.9	 7.436	 9.449	 -24.425
194.9	 7.440	 9.454	 -25.101
195.9	 7.444	 9.458	 -25.179
196.9	 7.448	 9.462	 -24.896
197.9	 7.453	 9.466	 -25.313
198.9	 7.457	 9.470	 -25.041
199.9	 7.461	 9.474	 -24.583
200.9	 7.464	 9.478	 -26.932
201.9	 7.468	 9.482	 -25.451
202.9	 7.472	 9.486	 -25.360
203.9	 7.476	 9.490	 -24.907
204.9	 7.480	 9.494	 -24.921
205.9	 7.484	 9.498	 -25.188
206.8	 7.488	 9.502	 -26.115
207.8	 7.492	 9.506	 -26.668
208.8	 7.496	 9.510	 -25.154
209.8	 7.500	 9.514	 -25.323
210.8	 7.504	 9.518	 -25.203
211.8	 7.508	 9.522	 -26.333
212.8	 7.512	 9.526	 -25.254
213.8	 7.516	 9.529	 -25.932
214.8	 7.519	 9.533	 -25.550
215.8	 7.523	 9.537	 -25.536
216.8	 7.527	 9.541	 -25.544
217.8	 7.530	 9.544	 -26.379
218.8	 7.534	 9.548	 -25.407
219.8	 7.539	 9.552	 -26.181
220.7	 7.542	 9.556	 -25.870
221.7	 7.546	 9.559	 -25.376
222.7	 7.550	 9.563	 -25.572
223.7	 7.553	 9.567	 -26.438
224.7	 7.557	 9.570	 -26.182
225.7	 7.561	 9.574	 -25.959
226.7	 7.565	 9.577	 -25.648
227.7	 7.568	 9.581	 -25.506
228.7	 7.572	 9.585	 -25.544
229.7	 7.575	 9.588	 -25.706
230.7	 7.578	 9.592	 -26.184
231.7	 7.582	 9.595	 -25.750
232.7	 7.586	 9.599	 -26.280
233.7	 7.589	 9.602	 -25.733
234.7	 7.593	 9.606	 -25.975
235.7	 7.596	 9.609	 -26.724
236.7	 7.600	 9.613	 -25.611
237.7	 7.603	 9.617	 -26.152
238.7	 7.607	 9.620	 -26.180
239.7	 7.610	 9.623	 -25.936
240.7	 7.613	 9.627	 -26.008
241.7	 7.617	 9.630	 -26.036
242.7	 7.620	 9.633	 -25.870
243.7	 7.624	 9.637	 -26.623
244.7	 7.627	 9.640	 -25.777
245.7	 7.630	 9.644	 -26.166
246.6	 7.634	 9.647	 -26.483
247.6	 7.637	 9.650	 -26.470
248.6	 7.640	 9.654	 -26.740
249.6	 7.644	 9.657	 -26.777
250.6	 7.647	 9.660	 -26.410
251.6	 7.650	 9.663	 -26.187
252.6	 7.653	 9.667	 -27.359
253.6	 7.656	 9.670	 -26.699
254.6	 7.660	 9.673	 -26.726
255.6	 7.663	 9.676	 -26.161
256.6	 7.666	 9.680	 -27.199
257.6	 7.670	 9.683	 -26.818
258.6	 7.673	 9.686	 -27.387
259.6	 7.676	 9.689	 -26.668
260.6	 7.680	 9.692	 -26.321
261.6	 7.683	 9.696	 -27.019
262.6	 7.686	 9.699	 -27.171
263.6	 7.689	 9.702	 -27.062
264.6	 7.693	 9.705	 -26.523
265.6	 7.696	 9.708	 -26.420
266.6	 7.699	 9.711	 -26.742
267.5	 7.702	 9.714	 -26.793
268.5	 7.705	 9.717	 -27.799
269.5	 7.708	 9.720	 -28.686
270.5	 7.711	 9.723	 -27.157
271.5	 7.714	 9.726	 -26.830
272.5	 7.717	 9.730	 -26.979
273.5	 7.720	 9.733	 -27.721
274.5	 7.723	 9.736	 -28.465
275.5	 7.727	 9.739	 -26.987
276.5	 7.729	 9.742	 -27.572
277.5	 7.732	 9.745	 -27.163
278.5	 7.735	 9.748	 -27.286
279.5	 7.738	 9.751	 -29.197
280.5	 7.741	 9.753	 -27.548
281.5	 7.744	 9.756	 -27.967
282.5	 7.747	 9.759	 -28.959
283.5	 7.750	 9.762	 -26.971
284.5	 7.753	 9.765	 -28.290
285.4	 7.756	 9.768	 -27.870
286.4	 7.759	 9.771	 -27.564
287.4	 7.762	 9.774	 -27.402
288.4	 7.764	 9.777	 -27.314
289.4	 7.768	 9.780	 -27.815
290.4	 7.770	 9.782	 -28.573
291.4	 7.773	 9.785	 -27.462
292.4	 7.776	 9.788	 -27.364
293.4	 7.779	 9.791	 -27.466
294.4	 7.782	 9.794	 -28.100
295.4	 7.785	 9.796	 -27.340
296.4	 7.787	 9.799	 -27.524
297.4	 7.790	 9.802	 -27.971
298.4	 7.793	 9.805	 -28.034
299.4	 7.796	 9.808	 -27.928
300.4	 7.799	 9.810	 -27.810
301.4	 7.801	 9.813	 -28.148
302.3	 7.804	 9.816	 -28.676
303.3	 7.807	 9.819	 -28.180
304.3	 7.809	 9.821	 -27.656
305.3	 7.812	 9.824	 -29.684
306.3	 7.815	 9.827	 -27.701
307.3	 7.818	 9.829	 -28.095
308.3	 7.820	 9.832	 -28.082
309.3	 7.823	 9.835	 -29.080
310.3	 7.826	 9.838	 -27.863
311.3	 7.828	 9.840	 -28.260
312.3	 7.831	 9.843	 -27.726
313.3	 7.834	 9.845	 -28.043
314.3	 7.837	 9.848	 -28.644
315.3	 7.839	 9.851	 -27.678
316.3	 7.842	 9.853	 -27.873
317.3	 7.845	 9.856	 -27.996
318.2	 7.847	 9.858	 -28.054
319.2	 7.850	 9.861	 -27.943
320.2	 7.852	 9.864	 -28.873
321.2	 7.855	 9.866	 -27.947
322.2	 7.858	 9.869	 -28.613
323.2	 7.860	 9.872	 -28.086
324.2	 7.863	 9.874	 -28.420
325.2	 7.866	 9.877	 -29.660
326.2	 7.868	 9.879	 -28.190
327.2	 7.871	 9.882	 -28.011
328.2	 7.873	 9.884	 -28.343
329.2	 7.876	 9.887	 -27.928
330.2	 7.878	 9.889	 -28.162
331.2	 7.881	 9.892	 -28.166
332.2	 7.884	 9.894	 -28.424
333.2	 7.886	 9.897	 -28.343
334.2	 7.889	 9.899	 -30.810
335.1	 7.891	 9.902	 -29.367
336.1	 7.894	 9.904	 -29.000
337.1	 7.896	 9.907	 -28.478
338.1	 7.899	 9.909	 -29.393
339.1	 7.901	 9.912	 -28.719
340.1	 7.903	 9.914	 -28.550
341.1	 7.906	 9.917	 -28.690
342.1	 7.908	 9.919	 -29.151
343.1	 7.911	 9.922	 -28.714
344.1	 7.913	 9.924	 -29.170
345.1	 7.916	 9.927	 -29.048
346.1	 7.918	 9.929	 -29.706
347.1	 7.921	 9.931	 -28.565
348.1	 7.924	 9.934	 -29.827
349.1	 7.926	 9.936	 -28.876
350.1	 7.928	 9.938	 -28.799
351.0	 7.931	 9.941	 -29.281
352.0	 7.933	 9.943	 -28.646
353.0	 7.935	 9.945	 -29.587
354.0	 7.938	 9.948	 -29.243
355.0	 7.940	 9.950	 -29.015
356.0	 7.943	 9.953	 -30.281
357.0	 7.945	 9.955	 -30.171
358.0	 7.947	 9.957	 -29.554
359.0	 7.950	 9.960	 -28.893
360.0	 7.952	 9.962	 -29.788
361.0	 7.955	 9.964	 -29.532
362.0	 7.957	 9.967	 -29.291
363.0	 7.959	 9.969	 -28.893
364.0	 7.961	 9.971	 -29.154
365.0	 7.964	 9.974	 -29.357
366.0	 7.966	 9.976	 -29.216
366.9	 7.968	 9.978	 -29.341
367.9	 7.971	 9.980	 -29.790
368.9	 7.973	 9.983	 -29.075
369.9	 7.975	 9.985	 -30.548
370.9	 7.977	 9.987	 -30.102
371.9	 7.980	 9.989	 -30.521
372.9	 7.982	 9.992	 -29.303
373.9	 7.984	 9.994	 -29.646
374.9	 7.986	 9.996	 -29.514
375.9	 7.989	 9.998	 -29.471
376.9	 7.991	10.001	 -29.385
377.9	 7.993	10.003	 -29.379
378.9	 7.996	10.005	 -29.900
379.9	 7.998	10.007	 -29.703
380.9	 8.000	10.010	 -29.352
381.9	 8.003	10.012	 -29.489
382.8	 8.005	10.014	 -29.672
383.8	 8.007	10.016	 -29.622
384.8	 8.009	10.018	 -29.975
385.8	 8.012	10.021	 -32.714
386.8	 8.014	10.023	 -29.796
387.8	 8.016	10.025	 -30.026
388.8	 8.018	10.027	 -30.140
389.8	 8.021	10.029	 -29.987
390.8	 8.023	10.031	 -29.848
391.8	 8.025	10.034	 -29.740
392.8	 8.027	10.036	 -30.845
393.8	 8.029	10.038	 -29.735
394.8	 8.031	10.040	 -29.863
395.8	 8.034	10.042	 -29.815
396.8	 8.036	10.044	 -29.866
397.8	 8.038	10.046	 -31.309
398.7	 8.040	10.048	 -30.666
399.7	 8.042	10.051	 -31.642
400.7	 8.044	10.053	 -30.047
401.7	 8.046	10.055	 -30.105
402.7	 8.049	10.057	 -29.618
403.7	 8.051	10.059	 -30.565
404.7	 8.053	10.061	 -31.026
405.7	 8.055	10.063	 -30.383
406.7	 8.057	10.065	 -30.775
407.7	 8.059	10.067	 -29.764
408.7	 8.061	10.069	 -30.719
409.7	 8.063	10.071	 -30.437
410.7	 8.065	10.073	 -30.332
411.7	 8.067	10.075	 -30.752
412.7	 8.069	10.077	 -30.451
413.7	 8.071	10.079	 -30.328
414.7	 8.074	10.081	 -30.593
415.7	 8.076	10.084	 -30.851
416.7	 8.078	10.086	 -30.818
417.6	 8.080	10.088	 -30.209
418.6	 8.082	10.090	 -30.409
419.6	 8.084	10.092	 -30.714
420.6	 8.086	10.094	 -30.121
421.6	 8.088	10.096	 -30.386
422.6	 8.090	10.098	 -30.676
423.6	 8.092	10.099	 -30.476
424.6	 8.094	10.102	 -30.556
425.6	 8.096	10.104	 -31.159
426.6	 8.098	10.106	 -30.279
427.6	 8.100	10.108	 -30.947
428.6	 8.102	10.109	 -31.629
429.6	 8.104	10.111	 -31.967
430.6	 8.106	10.113	 -30.951
431.6	 8.108	10.115	 -30.309
432.6	 8.110	10.117	 -30.860
433.5	 8.112	10.119	 -30.660
434.5	 8.114	10.121	 -30.573
435.5	 8.116	10.123	 -31.425
436.5	 8.118	10.125	 -30.886
437.5	 8.119	10.127	 -31.658
438.5	 8.121	10.129	 -31.674
439.5	 8.123	10.131	 -30.541
440.5	 8.125	10.133	 -31.807
441.5	 8.127	10.135	 -31.257
442.5	 8.129	10.137	 -31.066
443.5	 8.131	10.138	 -31.025
444.5	 8.133	10.140	 -31.717
445.5	 8.135	10.142	 -32.000
446.5	 8.137	10.144	 -30.987
447.5	 8.139	10.146	 -31.078
448.5	 8.141	10.148	 -31.276
449.5	 8.143	10.150	 -31.110
450.4	 8.145	10.152	 -30.876
451.4	 8.146	10.154	 -30.830
452.4	 8.148	10.155	 -31.019
453.4	 8.150	10.157	 -31.117
454.4	 8.152	10.159	 -31.290
455.4	 8.154	10.161	 -30.921
456.4	 8.156	10.163	 -30.710
457.4	 8.158	10.165	 -31.399
458.4	 8.160	10.167	 -30.799
459.4	 8.161	10.168	 -30.793
460.4	 8.163	10.170	 -31.352
461.4	 8.165	10.172	 -30.936
462.4	 8.167	10.174	 -30.967
463.4	 8.169	10.176	 -31.807
464.4	 8.171	10.178	 -31.137
465.4	 8.173	10.179	 -30.866
466.3	 8.174	10.181	 -31.350
467.3	 8.176	10.183	 -31.592
468.3	 8.178	10.185	 -31.790
469.3	 8.180	10.187	 -32.077
470.3	 8.182	10.188	 -31.767
471.3	 8.184	10.190	 -30.851
472.3	 8.185	10.192	 -31.438
473.3	 8.187	10.194	 -31.415
474.3	 8.189	10.195	 -31.780
475.3	 8.191	10.197	 -31.640
476.3	 8.193	10.199	 -31.592
477.3	 8.194	10.201	 -31.967
478.3	 8.196	10.202	 -31.233
479.3	 8.198	10.204	 -31.457
480.3	 8.200	10.206	 -31.352
481.3	 8.202	10.208	 -31.742
482.3	 8.203	10.209	 -32.842
483.2	 8.205	10.211	 -31.308
484.2	 8.207	10.213	 -32.335
485.2	 8.209	10.215	 -31.695
486.2	 8.210	10.216	 -31.541
487.2	 8.212	10.218	 -31.854
488.2	 8.214	10.220	 -32.674
489.2	 8.216	10.222	 -32.238
490.2	 8.217	10.223	 -31.644
491.2	 8.219	10.225	 -31.510
492.2	 8.221	10.227	 -31.318
493.2	 8.223	10.229	 -32.602
494.2	 8.225	10.230	 -32.674
495.2	 8.226	10.232	 -31.666
496.2	 8.228	10.234	 -31.406
497.2	 8.230	10.235	 -32.197
498.2	 8.232	10.237	 -32.008
499.1	 8.233	10.239	 -31.548
500.1	 8.235	10.240	 -31.924
501.1	 8.237	10.242	 -31.554
502.1	 8.238	10.244	 -32.485
503.1	 8.240	10.245	 -32.034
504.1	 8.242	10.247	 -31.936
505.1	 8.243	10.249	 -32.087
506.1	 8.245	10.250	 -31.907
507.1	 8.247	10.252	 -32.569
508.1	 8.249	10.254	 -32.102
509.1	 8.250	10.255	 -32.025
510.1	 8.252	10.257	 -31.695
511.1	 8.253	10.259	 -31.564
512.1	 8.255	10.260	 -32.554
513.1	 8.257	10.262	 -31.408
514.0	 8.258	10.264	 -31.848
515.0	 8.260	10.265	 -32.171
516.0	 8.262	10.267	 -32.034
517.0	 8.263	10.268	 -33.238
518.0	 8.265	10.270	 -31.564
519.0	 8.266	10.272	 -31.721
520.0	 8.268	10.273	 -32.394
521.0	 8.270	10.275	 -33.238
522.0	 8.271	10.277	 -32.165
523.0	 8.273	10.278	 -31.857
524.0	 8.275	10.280	 -33.714
525.0	 8.276	10.281	 -31.695
526.0	 8.278	10.283	 -31.539
526.9	 8.280	10.284	 -32.460
527.9	 8.281	10.286	 -31.936
528.9	 8.283	10.288	 -31.740
529.9	 8.284	10.289	 -32.569
530.9	 8.286	10.291	 -32.190
531.9	 8.287	10.292	 -31.991
532.9	 8.289	10.294	 -31.903
533.9	 8.291	10.295	 -31.783
534.9	 8.292	10.297	 -32.602
535.9	 8.294	10.299	 -31.910
536.9	 8.295	10.300	 -32.147
537.9	 8.297	10.302	 -31.857
538.9	 8.299	10.303	 -31.699
539.9	 8.300	10.305	 -32.184
540.9	 8.302	10.306	 -31.830
541.8	 8.303	10.308	 -31.870
542.8	 8.305	10.309	 -31.724
543.8	 8.307	10.311	 -31.824
544.8	 8.308	10.312	 -31.618
545.8	 8.310	10.313	 -31.991
546.8	 8.311	10.315	 -31.959
547.8	 8.313	10.316	 -32.437
548.8	 8.314	10.318	 -31.738
549.8	 8.316	10.319	 -31.876
550.8	 8.317	10.321	 -31.873
551.8	 8.319	10.322	 -31.845
552.8	 8.320	10.324	 -32.511
553.8	 8.322	10.325	 -32.585
554.8	 8.323	10.327	 -32.062
555.7	 8.325	10.328	 -32.119
556.7	 8.326	10.330	 -32.585
557.7	 8.328	10.331	 -31.762
558.7	 8.329	10.332	 -32.498
559.7	 8.330	10.334	 -32.021
560.7	 8.332	10.335	 -32.025
561.7	 8.333	10.337	 -33.062
562.7	 8.335	10.338	 -31.807
563.7	 8.336	10.339	 -32.210
564.7	 8.338	10.341	 -32.165
565.7	 8.339	10.342	 -31.987
566.7	 8.341	10.344	 -31.836
567.7	 8.342	10.345	 -31.767
568.7	 8.344	10.346	 -32.498


==> ising/d256_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 3.310	 5.336	  -0.000
  1.0	 3.594	 5.646	  -0.178
  1.1	 3.795	 5.857	  -1.538
  1.1	 4.022	 6.064	  -2.533
  1.2	 4.155	 6.193	  -2.896
  1.3	 4.288	 6.302	  -3.562
  1.4	 4.417	 6.407	  -5.110
  1.5	 4.513	 6.499	  -5.279
  1.6	 4.599	 6.578	  -5.668
  1.8	 4.688	 6.657	  -6.166
  2.0	 4.769	 6.735	  -6.203
  2.1	 4.842	 6.797	  -7.278
  2.3	 4.908	 6.853	  -7.312
  2.5	 4.970	 6.904	  -7.281
  2.7	 5.027	 6.954	  -7.350
  2.9	 5.080	 6.999	  -8.801
  3.1	 5.131	 7.044	  -8.529
  3.3	 5.178	 7.087	  -8.742
  3.6	 5.223	 7.128	  -8.983
  3.8	 5.259	 7.165	  -9.959
  4.0	 5.300	 7.203	  -9.772
  4.3	 5.339	 7.240	  -9.614
  4.5	 5.376	 7.274	 -11.056
  4.8	 5.412	 7.307	 -10.947
  5.1	 5.446	 7.340	 -10.660
  5.4	 5.479	 7.369	 -10.627
  5.6	 5.511	 7.402	 -11.629
  5.9	 5.541	 7.431	 -11.631
  6.2	 5.571	 7.461	 -11.699
  6.5	 5.599	 7.489	 -11.664
  6.8	 5.627	 7.516	 -11.818
  7.1	 5.653	 7.541	 -12.450
  7.4	 5.679	 7.566	 -13.606
  7.7	 5.705	 7.591	 -12.488
  8.1	 5.729	 7.617	 -14.225
  8.4	 5.753	 7.640	 -13.352
  8.7	 5.776	 7.663	 -13.642
  9.0	 5.798	 7.685	 -13.237
  9.4	 5.820	 7.706	 -13.587
  9.7	 5.841	 7.727	 -13.979
 10.1	 5.862	 7.747	 -13.762
 10.4	 5.883	 7.767	 -13.595
 10.8	 5.903	 7.787	 -14.007
 11.2	 5.922	 7.806	 -15.088
 11.5	 5.941	 7.824	 -14.393
 11.9	 5.960	 7.843	 -14.815
 12.3	 5.978	 7.861	 -15.166
 12.6	 5.996	 7.878	 -15.018
 13.0	 6.013	 7.895	 -15.146
 13.4	 6.030	 7.912	 -16.440
 13.8	 6.047	 7.929	 -15.240
 14.2	 6.063	 7.945	 -15.267
 14.6	 6.079	 7.961	 -15.020
 15.0	 6.095	 7.978	 -16.121
 15.4	 6.111	 7.993	 -15.352
 15.8	 6.126	 8.008	 -16.346
 16.2	 6.141	 8.023	 -15.876
 16.6	 6.156	 8.037	 -16.567
 17.0	 6.170	 8.052	 -16.719
 17.5	 6.185	 8.066	 -16.320
 17.9	 6.199	 8.080	 -17.313
 18.3	 6.212	 8.094	 -16.597
 18.7	 6.226	 8.107	 -16.010
 19.2	 6.240	 8.121	 -16.072
 19.6	 6.253	 8.134	 -16.027
 20.1	 6.266	 8.147	 -16.451
 20.5	 6.279	 8.160	 -16.717
 21.0	 6.291	 8.172	 -16.442
 21.4	 6.304	 8.185	 -17.002
 21.9	 6.316	 8.197	 -17.294
 22.3	 6.328	 8.209	 -16.857
 22.8	 6.340	 8.221	 -16.921
 23.3	 6.352	 8.233	 -17.347
 23.7	 6.363	 8.244	 -18.480
 24.2	 6.375	 8.256	 -17.365
 24.7	 6.386	 8.267	 -17.529
 25.2	 6.397	 8.278	 -17.790
 25.6	 6.408	 8.289	 -18.836
 26.1	 6.419	 8.300	 -18.762
 26.6	 6.430	 8.311	 -17.975
 27.1	 6.440	 8.322	 -18.120
 27.6	 6.451	 8.333	 -17.666
 28.1	 6.461	 8.343	 -17.896
 28.6	 6.471	 8.354	 -19.100
 29.1	 6.481	 8.364	 -18.358
 29.6	 6.491	 8.374	 -18.793
 30.1	 6.501	 8.384	 -18.910
 30.6	 6.511	 8.393	 -18.545
 31.1	 6.521	 8.403	 -19.357
 31.7	 6.530	 8.413	 -18.839
 32.2	 6.540	 8.423	 -19.150
 32.7	 6.549	 8.432	 -18.752
 33.2	 6.558	 8.441	 -19.231
 33.7	 6.567	 8.450	 -19.173
 34.3	 6.577	 8.459	 -18.939
 34.8	 6.585	 8.469	 -18.836
 35.4	 6.594	 8.478	 -18.821
 35.9	 6.603	 8.486	 -18.947
 36.4	 6.612	 8.495	 -18.939
 37.0	 6.620	 8.504	 -19.095
 37.5	 6.629	 8.512	 -19.112
 38.1	 6.637	 8.520	 -19.413
 38.6	 6.646	 8.529	 -19.535
 39.2	 6.654	 8.537	 -19.565
 39.7	 6.662	 8.545	 -19.606
 40.3	 6.670	 8.554	 -19.848
 40.9	 6.678	 8.562	 -20.236
 41.4	 6.686	 8.570	 -20.330
 42.0	 6.694	 8.578	 -20.476
 42.6	 6.702	 8.585	 -20.396
 43.2	 6.710	 8.593	 -20.156
 43.7	 6.718	 8.601	 -20.300
 44.3	 6.725	 8.609	 -21.367
 44.9	 6.733	 8.616	 -20.082
 45.5	 6.740	 8.624	 -20.932
 46.1	 6.748	 8.631	 -20.810
 46.7	 6.755	 8.639	 -20.695
 47.3	 6.762	 8.646	 -20.845
 47.8	 6.770	 8.653	 -20.983
 48.4	 6.777	 8.661	 -21.790
 49.0	 6.784	 8.668	 -20.772
 49.6	 6.791	 8.675	 -20.914
 50.2	 6.798	 8.682	 -20.750
 50.9	 6.805	 8.689	 -21.101
 51.5	 6.812	 8.696	 -20.857
 52.1	 6.819	 8.703	 -21.845
 52.7	 6.826	 8.710	 -21.606
 53.3	 6.832	 8.717	 -21.043
 53.9	 6.839	 8.723	 -21.259
 54.5	 6.846	 8.730	 -21.553
 55.2	 6.852	 8.737	 -21.019
 55.8	 6.859	 8.743	 -21.721
 56.4	 6.865	 8.750	 -21.376
 57.1	 6.872	 8.756	 -21.223
 57.7	 6.878	 8.763	 -21.851
 58.3	 6.884	 8.769	 -21.427
 59.0	 6.891	 8.775	 -22.471
 59.6	 6.897	 8.782	 -21.353
 60.2	 6.903	 8.788	 -21.959
 60.9	 6.909	 8.794	 -21.590
 61.5	 6.915	 8.801	 -21.429
 62.2	 6.922	 8.807	 -23.438
 62.8	 6.928	 8.813	 -22.879
 63.5	 6.934	 8.819	 -22.215
 64.2	 6.940	 8.825	 -21.848
 64.8	 6.946	 8.831	 -22.886
 65.5	 6.951	 8.837	 -22.336
 66.1	 6.957	 8.843	 -22.424
 66.8	 6.963	 8.849	 -22.236
 67.5	 6.969	 8.855	 -22.783
 68.1	 6.975	 8.860	 -22.068
 68.8	 6.980	 8.866	 -22.495
 69.5	 6.986	 8.872	 -22.876
 70.2	 6.991	 8.878	 -22.438
 70.8	 6.997	 8.883	 -22.721
 71.5	 7.003	 8.889	 -22.818
 72.2	 7.008	 8.894	 -22.452
 72.9	 7.014	 8.900	 -22.420
 73.6	 7.019	 8.905	 -22.511
 74.3	 7.024	 8.911	 -22.967
 75.0	 7.030	 8.916	 -23.351
 75.7	 7.035	 8.921	 -23.714
 76.3	 7.040	 8.927	 -22.402
 77.0	 7.046	 8.932	 -22.564
 77.7	 7.051	 8.937	 -23.128
 78.5	 7.056	 8.942	 -22.660
 79.2	 7.061	 8.947	 -23.506
 79.9	 7.067	 8.952	 -23.053
 80.6	 7.072	 8.958	 -22.928
 81.3	 7.077	 8.963	 -22.824
 82.0	 7.082	 8.968	 -22.870
 82.7	 7.087	 8.973	 -22.936
 83.4	 7.092	 8.978	 -23.471
 84.1	 7.097	 8.983	 -23.759
 84.9	 7.102	 8.988	 -23.080
 85.6	 7.107	 8.993	 -23.331
 86.3	 7.112	 8.998	 -23.465
 87.0	 7.116	 9.003	 -23.251
 87.8	 7.121	 9.008	 -23.842
 88.5	 7.126	 9.012	 -24.616
 89.2	 7.131	 9.017	 -24.542
 90.0	 7.136	 9.022	 -24.052
 90.7	 7.140	 9.027	 -24.171
 91.4	 7.145	 9.032	 -23.987
 92.2	 7.150	 9.036	 -23.975
 92.9	 7.154	 9.041	 -23.959
 93.7	 7.159	 9.046	 -24.405
 94.4	 7.164	 9.051	 -24.129
 95.2	 7.168	 9.055	 -23.883
 95.9	 7.173	 9.060	 -23.879
 96.7	 7.177	 9.064	 -24.220
 97.4	 7.182	 9.069	 -23.889
 98.2	 7.186	 9.073	 -24.138
 98.9	 7.191	 9.078	 -24.137
 99.7	 7.195	 9.083	 -24.693
100.4	 7.200	 9.087	 -23.983
101.2	 7.204	 9.091	 -24.633
102.0	 7.208	 9.096	 -24.247
102.7	 7.213	 9.100	 -24.214
103.5	 7.217	 9.104	 -24.506
104.3	 7.222	 9.109	 -24.519
105.0	 7.226	 9.113	 -24.701
105.8	 7.230	 9.117	 -24.246
106.6	 7.234	 9.122	 -24.462
107.4	 7.239	 9.126	 -24.690
108.1	 7.243	 9.130	 -24.391
108.9	 7.247	 9.134	 -24.562
109.7	 7.251	 9.139	 -24.547
110.5	 7.255	 9.143	 -24.863
111.3	 7.259	 9.147	 -25.740
112.1	 7.264	 9.151	 -25.144
112.9	 7.268	 9.155	 -24.463
113.7	 7.272	 9.159	 -24.932
114.5	 7.276	 9.163	 -24.780
115.3	 7.280	 9.167	 -24.780
116.1	 7.284	 9.171	 -25.385
116.9	 7.288	 9.175	 -25.103
117.7	 7.292	 9.179	 -25.032
118.5	 7.296	 9.183	 -25.011
119.3	 7.300	 9.187	 -24.666
120.1	 7.304	 9.191	 -25.947
120.9	 7.308	 9.195	 -25.693
121.7	 7.311	 9.199	 -25.333
122.5	 7.315	 9.203	 -25.127
123.3	 7.319	 9.207	 -25.020
124.2	 7.323	 9.211	 -26.203
125.0	 7.327	 9.214	 -25.272
125.8	 7.331	 9.218	 -25.057
126.6	 7.334	 9.222	 -25.390
127.4	 7.338	 9.226	 -25.318
128.3	 7.342	 9.229	 -25.484
129.1	 7.346	 9.233	 -25.225
129.9	 7.349	 9.237	 -26.479
130.8	 7.353	 9.241	 -25.524
131.6	 7.357	 9.244	 -25.337
132.5	 7.361	 9.248	 -26.400
133.3	 7.364	 9.252	 -25.703
134.1	 7.368	 9.255	 -25.631
135.0	 7.372	 9.259	 -25.821
135.8	 7.375	 9.263	 -27.358
136.7	 7.379	 9.266	 -25.726
137.5	 7.382	 9.270	 -25.740
138.4	 7.386	 9.274	 -25.721
139.2	 7.389	 9.277	 -25.368
140.1	 7.393	 9.281	 -26.176
140.9	 7.397	 9.284	 -26.457
141.8	 7.400	 9.288	 -26.384
142.6	 7.404	 9.291	 -25.932
143.5	 7.407	 9.294	 -26.616
144.4	 7.411	 9.298	 -25.996
145.2	 7.414	 9.301	 -25.514
146.1	 7.417	 9.305	 -26.434
147.0	 7.421	 9.308	 -26.220
147.8	 7.424	 9.312	 -26.625
148.7	 7.428	 9.315	 -25.917
149.6	 7.431	 9.318	 -26.623
150.4	 7.435	 9.322	 -26.382
151.3	 7.438	 9.325	 -26.331
152.2	 7.441	 9.329	 -25.772
153.1	 7.445	 9.332	 -26.045
154.0	 7.448	 9.335	 -27.378
154.8	 7.451	 9.339	 -26.171
155.7	 7.455	 9.342	 -26.583
156.6	 7.458	 9.345	 -26.057
157.5	 7.461	 9.348	 -26.928
158.4	 7.464	 9.352	 -26.183
159.3	 7.468	 9.355	 -26.857
160.2	 7.471	 9.358	 -26.654
161.0	 7.474	 9.361	 -27.539
161.9	 7.477	 9.365	 -27.590
162.8	 7.481	 9.368	 -26.174
163.7	 7.484	 9.371	 -26.366
164.6	 7.487	 9.374	 -26.646
165.5	 7.490	 9.377	 -27.051
166.4	 7.493	 9.380	 -27.836
167.3	 7.497	 9.384	 -26.863
168.2	 7.500	 9.387	 -26.539
169.1	 7.503	 9.390	 -27.648
170.0	 7.506	 9.393	 -27.175
170.9	 7.509	 9.396	 -26.519
171.8	 7.512	 9.399	 -26.955
172.7	 7.515	 9.402	 -26.719
173.6	 7.518	 9.406	 -27.857
174.5	 7.521	 9.409	 -28.051
175.4	 7.524	 9.412	 -26.767
176.3	 7.527	 9.415	 -27.160
177.3	 7.531	 9.418	 -27.015
178.2	 7.534	 9.421	 -27.194
179.1	 7.537	 9.424	 -26.936
180.0	 7.540	 9.427	 -27.302
180.9	 7.543	 9.429	 -27.045
181.8	 7.546	 9.432	 -27.109
182.7	 7.549	 9.435	 -27.507
183.6	 7.552	 9.438	 -27.205
184.6	 7.554	 9.441	 -27.108
185.5	 7.557	 9.444	 -27.706
186.4	 7.560	 9.447	 -27.484
187.3	 7.563	 9.450	 -28.921
188.2	 7.566	 9.453	 -29.253
189.2	 7.569	 9.456	 -27.320
190.1	 7.572	 9.459	 -27.359
191.0	 7.575	 9.462	 -27.623
191.9	 7.578	 9.464	 -27.386
192.8	 7.581	 9.467	 -27.513
193.8	 7.584	 9.470	 -27.471
194.7	 7.586	 9.473	 -27.658
195.6	 7.589	 9.476	 -29.264
196.5	 7.592	 9.479	 -27.353
197.5	 7.595	 9.481	 -27.382
198.4	 7.598	 9.484	 -28.004
199.3	 7.601	 9.487	 -27.493
200.3	 7.603	 9.490	 -27.600
201.2	 7.606	 9.492	 -27.333
202.1	 7.609	 9.495	 -29.285
203.0	 7.612	 9.498	 -27.721
204.0	 7.614	 9.501	 -27.775
204.9	 7.617	 9.504	 -29.151
205.8	 7.620	 9.506	 -28.161
206.8	 7.623	 9.509	 -28.032
207.7	 7.625	 9.512	 -27.796
208.6	 7.628	 9.514	 -27.903
209.6	 7.631	 9.517	 -27.943
210.5	 7.634	 9.520	 -27.788
211.5	 7.636	 9.522	 -28.728
212.4	 7.639	 9.525	 -27.996
213.3	 7.642	 9.528	 -28.355
214.3	 7.644	 9.530	 -28.530
215.2	 7.647	 9.533	 -28.055
216.1	 7.650	 9.536	 -27.886
217.1	 7.652	 9.538	 -28.338
218.0	 7.655	 9.541	 -28.135
219.0	 7.658	 9.544	 -28.104
219.9	 7.660	 9.546	 -27.910
220.8	 7.663	 9.549	 -28.067
221.8	 7.665	 9.552	 -28.423
222.7	 7.668	 9.554	 -28.488
223.7	 7.671	 9.557	 -27.775
224.6	 7.673	 9.559	 -27.876
225.6	 7.676	 9.562	 -28.079
226.5	 7.678	 9.564	 -29.203
227.4	 7.681	 9.567	 -28.343
228.4	 7.683	 9.569	 -28.114
229.3	 7.686	 9.572	 -28.305
230.3	 7.689	 9.574	 -28.290
231.2	 7.691	 9.577	 -28.827
232.2	 7.694	 9.580	 -29.091
233.1	 7.696	 9.582	 -28.169
234.1	 7.699	 9.584	 -28.556
235.0	 7.701	 9.587	 -28.434
236.0	 7.704	 9.589	 -28.611
236.9	 7.706	 9.592	 -29.484
237.9	 7.709	 9.594	 -28.263
238.8	 7.711	 9.597	 -28.502
239.8	 7.714	 9.599	 -28.851
240.7	 7.716	 9.602	 -29.015
241.7	 7.719	 9.604	 -28.680
242.6	 7.721	 9.607	 -28.613
243.6	 7.723	 9.609	 -28.503
244.5	 7.726	 9.611	 -28.752
245.5	 7.728	 9.614	 -29.386
246.4	 7.731	 9.616	 -29.027
247.4	 7.733	 9.619	 -28.917
248.3	 7.736	 9.621	 -29.063
249.3	 7.738	 9.623	 -28.708
250.2	 7.740	 9.626	 -29.277
251.2	 7.743	 9.628	 -29.676
252.1	 7.745	 9.631	 -29.098
253.1	 7.748	 9.633	 -29.160
254.1	 7.750	 9.635	 -29.793
255.0	 7.752	 9.638	 -29.955
256.0	 7.755	 9.640	 -29.928
256.9	 7.757	 9.643	 -28.917
257.9	 7.759	 9.645	 -29.810
258.8	 7.762	 9.647	 -29.208
259.8	 7.764	 9.649	 -28.959
260.7	 7.766	 9.652	 -30.124
261.7	 7.769	 9.654	 -29.883
262.7	 7.771	 9.656	 -29.484
263.6	 7.773	 9.659	 -29.342
264.6	 7.776	 9.661	 -29.110
265.5	 7.778	 9.663	 -29.625
266.5	 7.780	 9.665	 -29.272
267.5	 7.783	 9.668	 -29.485
268.4	 7.785	 9.670	 -28.921
269.4	 7.787	 9.672	 -30.939
270.3	 7.789	 9.674	 -29.449
271.3	 7.792	 9.677	 -29.330
272.3	 7.794	 9.679	 -29.611
273.2	 7.796	 9.681	 -30.635
274.2	 7.798	 9.683	 -28.959
275.1	 7.801	 9.686	 -29.432
276.1	 7.803	 9.688	 -30.618
277.1	 7.805	 9.690	 -29.845
278.0	 7.807	 9.692	 -30.025
279.0	 7.810	 9.694	 -29.708
279.9	 7.812	 9.697	 -29.971
280.9	 7.814	 9.699	 -29.959
281.9	 7.816	 9.701	 -30.735
282.8	 7.818	 9.703	 -30.514


==> ising/d32_hybrid_scaling.dat <==
np log10t log10n
16 4.497 9.243
32 4.235 9.244
64 4.005 9.242
128 3.751 9.245
256 3.500 9.246
480 3.275 9.243



==> ising/d32_mpi_scaling.dat <==
np log10t log10n
1 5.634 9.246
2 5.373 9.244
4 5.139 9.244
8 4.885 9.247
16 4.632 9.244
30 4.401 9.245


==> ising/d32_n129.dat <==
 rank	log10t	log10n	log10acc
  1.1	 1.720	 4.722	  -0.271
  1.2	 1.847	 5.020	  -1.206
  1.5	 1.955	 5.231	  -2.873
  1.8	 2.075	 5.430	  -3.507
  2.1	 2.174	 5.568	  -3.686
  2.5	 2.252	 5.680	  -4.650
  3.0	 2.330	 5.777	  -6.554
  3.4	 2.395	 5.864	  -6.390
  3.9	 2.455	 5.939	  -6.361
  4.5	 2.527	 6.015	  -7.086
  5.0	 2.587	 6.092	  -7.095
  5.6	 2.642	 6.154	  -8.253
  6.2	 2.687	 6.206	  -7.870
  6.8	 2.737	 6.256	  -9.951
  7.5	 2.801	 6.308	  -8.303
  8.1	 2.844	 6.354	  -9.500
  8.7	 2.885	 6.397	  -9.229
  9.4	 2.924	 6.442	 -10.095
 10.1	 3.055	 6.484	 -10.031
 10.8	 3.089	 6.524	 -10.577
 11.6	 3.183	 6.562	  -9.900
 12.3	 3.211	 6.599	 -10.276
 13.1	 3.256	 6.637	 -11.104
 13.9	 3.286	 6.669	 -11.551
 14.7	 3.326	 6.700	 -11.735
 15.5	 3.346	 6.730	 -11.219
 16.4	 3.377	 6.760	 -12.424
 17.2	 3.406	 6.787	 -12.599
 18.1	 3.428	 6.816	 -12.793
 19.0	 3.449	 6.845	 -12.532
 19.9	 3.470	 6.871	 -12.759
 20.8	 3.487	 6.897	 -13.620
 21.7	 3.508	 6.923	 -13.939
 22.6	 3.536	 6.947	 -14.254
 23.5	 3.559	 6.973	 -13.121
 24.4	 3.588	 6.999	 -13.654
 25.4	 3.615	 7.023	 -14.564
 26.3	 3.641	 7.044	 -14.354
 27.2	 3.664	 7.066	 -14.506
 28.2	 3.678	 7.088	 -14.190
 29.1	 3.690	 7.106	 -14.678
 30.0	 3.706	 7.127	 -15.804
 31.0	 3.720	 7.148	 -15.322
 31.9	 3.737	 7.168	 -14.900
 32.9	 3.750	 7.185	 -15.562
 33.8	 3.769	 7.204	 -15.396
 34.7	 3.799	 7.222	 -15.110
 35.7	 3.816	 7.240	 -15.385
 36.6	 3.842	 7.258	 -15.767
 37.6	 3.855	 7.274	 -16.067
 38.6	 3.869	 7.291	 -15.467
 39.5	 3.885	 7.307	 -16.196
 40.5	 3.898	 7.323	 -15.917
 41.4	 3.909	 7.338	 -16.714
 42.4	 3.923	 7.354	 -16.243
 43.3	 3.936	 7.368	 -16.583
 44.3	 3.949	 7.383	 -16.674
 45.2	 3.969	 7.399	 -16.900
 46.2	 3.996	 7.413	 -16.479
 47.1	 4.041	 7.428	 -17.582
 48.1	 4.052	 7.442	 -17.228
 49.1	 4.063	 7.455	 -16.893
 50.0	 4.075	 7.467	 -17.084
 51.0	 4.085	 7.480	 -16.693
 51.9	 4.098	 7.493	 -17.078
 52.9	 4.107	 7.506	 -17.109
 53.8	 4.117	 7.518	 -18.342
 54.8	 4.131	 7.531	 -17.599
 55.7	 4.144	 7.543	 -17.267
 56.7	 4.156	 7.555	 -17.824
 57.7	 4.164	 7.567	 -17.910
 58.6	 4.175	 7.578	 -17.879
 59.6	 4.183	 7.589	 -18.355
 60.6	 4.193	 7.601	 -18.252
 61.5	 4.204	 7.612	 -17.914
 62.5	 4.215	 7.624	 -18.799
 63.4	 4.227	 7.635	 -18.271
 64.4	 4.236	 7.647	 -19.266
 65.4	 4.246	 7.658	 -18.562
 66.3	 4.255	 7.670	 -18.618
 67.3	 4.266	 7.681	 -18.316
 68.2	 4.277	 7.691	 -19.449
 69.2	 4.287	 7.701	 -19.135
 70.2	 4.297	 7.712	 -19.098
 71.1	 4.306	 7.723	 -20.029
 72.1	 4.316	 7.733	 -18.804
 73.0	 4.329	 7.744	 -20.203
 74.0	 4.340	 7.754	 -19.295
 75.0	 4.347	 7.763	 -19.225
 75.9	 4.354	 7.773	 -19.428
 76.9	 4.363	 7.783	 -19.745
 77.9	 4.371	 7.792	 -20.097
 78.8	 4.380	 7.801	 -19.352
 79.8	 4.389	 7.810	 -19.757
 80.8	 4.397	 7.819	 -19.524
 81.7	 4.404	 7.827	 -19.717
 82.7	 4.412	 7.835	 -20.333
 83.6	 4.422	 7.844	 -20.258
 84.6	 4.430	 7.853	 -20.039
 85.6	 4.438	 7.861	 -20.682
 86.6	 4.447	 7.869	 -19.613
 87.5	 4.455	 7.877	 -20.569
 88.5	 4.463	 7.885	 -20.222
 89.4	 4.470	 7.893	 -20.640
 90.4	 4.477	 7.902	 -21.190
 91.4	 4.484	 7.910	 -20.790
 92.3	 4.492	 7.919	 -20.627
 93.3	 4.503	 7.927	 -20.309
 94.3	 4.510	 7.934	 -20.503
 95.2	 4.518	 7.942	 -21.420
 96.2	 4.525	 7.950	 -20.509
 97.2	 4.532	 7.958	 -20.889
 98.1	 4.539	 7.966	 -20.839
 99.1	 4.546	 7.973	 -21.129
100.1	 4.556	 7.981	 -21.662
101.0	 4.564	 7.988	 -21.484
102.0	 4.572	 7.995	 -22.050
102.9	 4.578	 8.003	 -21.609
103.9	 4.585	 8.010	 -21.648
104.9	 4.592	 8.016	 -21.298
105.8	 4.599	 8.023	 -21.595
106.8	 4.606	 8.030	 -21.752
107.8	 4.613	 8.037	 -21.406
108.7	 4.620	 8.044	 -21.775
109.7	 4.626	 8.051	 -22.488
110.6	 4.633	 8.058	 -21.315
111.6	 4.641	 8.066	 -21.510
112.6	 4.648	 8.072	 -22.303
113.5	 4.654	 8.079	 -22.033
114.5	 4.662	 8.086	 -21.762
115.5	 4.668	 8.092	 -22.011
116.4	 4.675	 8.099	 -22.355
117.4	 4.682	 8.105	 -22.333
118.4	 4.689	 8.112	 -21.682
119.3	 4.695	 8.118	 -21.845
120.3	 4.702	 8.124	 -22.162
121.2	 4.708	 8.131	 -22.578
122.2	 4.714	 8.137	 -22.372
123.2	 4.721	 8.143	 -22.618
124.2	 4.727	 8.149	 -22.487
125.1	 4.733	 8.156	 -23.312
126.1	 4.739	 8.162	 -24.339
127.1	 4.746	 8.169	 -22.896
128.0	 4.752	 8.175	 -23.959
129.0	 4.757	 8.181	 -22.876
129.9	 4.763	 8.187	 -23.013
130.9	 4.769	 8.193	 -22.801
131.9	 4.775	 8.198	 -23.873
132.8	 4.780	 8.204	 -22.936
133.8	 4.786	 8.210	 -23.827
134.8	 4.792	 8.216	 -22.863
135.7	 4.797	 8.222	 -22.975
136.7	 4.803	 8.228	 -23.627
137.7	 4.808	 8.233	 -23.670
138.6	 4.814	 8.239	 -24.785
139.6	 4.820	 8.245	 -23.054
140.5	 4.826	 8.251	 -23.271
141.5	 4.832	 8.256	 -23.151
142.5	 4.838	 8.261	 -23.013
143.5	 4.843	 8.266	 -23.046
144.4	 4.849	 8.272	 -23.627
145.4	 4.855	 8.277	 -24.485
146.3	 4.861	 8.282	 -24.564
147.3	 4.867	 8.288	 -23.650
148.3	 4.872	 8.293	 -23.499
149.2	 4.877	 8.298	 -24.006
150.2	 4.883	 8.303	 -23.717
151.2	 4.889	 8.308	 -23.726
152.1	 4.895	 8.313	 -23.635
153.1	 4.900	 8.319	 -23.401
154.1	 4.905	 8.323	 -24.650
155.0	 4.910	 8.329	 -23.742
156.0	 4.916	 8.334	 -23.609
157.0	 4.921	 8.339	 -23.600
157.9	 4.926	 8.344	 -24.394
158.9	 4.931	 8.349	 -24.143
159.9	 4.936	 8.354	 -24.064
160.8	 4.941	 8.359	 -23.914
161.8	 4.946	 8.364	 -23.830
162.7	 4.951	 8.369	 -24.633
163.7	 4.956	 8.374	 -24.129
164.7	 4.961	 8.378	 -24.003
165.6	 4.966	 8.383	 -24.801
166.6	 4.971	 8.388	 -25.307
167.5	 4.976	 8.393	 -24.883
168.5	 4.981	 8.398	 -24.211
169.5	 4.986	 8.402	 -25.140
170.5	 4.991	 8.407	 -24.192
171.4	 4.996	 8.411	 -24.662
172.4	 5.000	 8.416	 -24.717
173.3	 5.006	 8.421	 -24.772
174.3	 5.011	 8.425	 -24.900
175.2	 5.016	 8.430	 -24.604
176.2	 5.021	 8.434	 -24.975
177.1	 5.026	 8.438	 -25.356
178.1	 5.031	 8.443	 -24.860
179.0	 5.035	 8.447	 -24.680
180.0	 5.040	 8.452	 -25.262
180.9	 5.045	 8.456	 -25.150
181.8	 5.049	 8.461	 -24.740
182.8	 5.054	 8.465	 -24.742
183.7	 5.059	 8.469	 -25.662
184.7	 5.063	 8.474	 -25.185
185.7	 5.068	 8.478	 -25.177
186.6	 5.073	 8.482	 -25.554
187.6	 5.077	 8.486	 -25.087
188.5	 5.082	 8.491	 -25.182
189.5	 5.086	 8.495	 -26.260
190.5	 5.091	 8.499	 -25.225
191.4	 5.095	 8.503	 -25.279
192.4	 5.100	 8.508	 -25.132
193.3	 5.105	 8.512	 -25.526
194.3	 5.109	 8.516	 -25.205
195.3	 5.113	 8.520	 -25.979
196.2	 5.117	 8.524	 -25.364
197.2	 5.122	 8.528	 -25.833
198.1	 5.126	 8.531	 -26.312
199.1	 5.131	 8.535	 -25.293
200.0	 5.135	 8.539	 -25.583
201.0	 5.140	 8.543	 -26.188
201.9	 5.144	 8.547	 -25.674
202.8	 5.149	 8.551	 -25.775
203.8	 5.153	 8.555	 -25.788
204.7	 5.157	 8.559	 -25.640
205.6	 5.161	 8.562	 -26.046
206.6	 5.165	 8.566	 -25.963
207.5	 5.169	 8.570	 -25.921
208.5	 5.173	 8.574	 -26.328
209.4	 5.177	 8.578	 -25.524
210.4	 5.181	 8.581	 -25.955
211.3	 5.185	 8.585	 -28.031
212.3	 5.189	 8.588	 -25.780
213.2	 5.194	 8.592	 -26.530
214.2	 5.197	 8.596	 -26.279
215.1	 5.201	 8.599	 -26.363
216.1	 5.206	 8.603	 -26.271
217.0	 5.210	 8.606	 -26.138
217.9	 5.214	 8.610	 -26.108
218.9	 5.218	 8.614	 -26.064
219.8	 5.222	 8.617	 -26.400
220.8	 5.226	 8.620	 -26.796
221.7	 5.230	 8.624	 -25.857
222.7	 5.234	 8.627	 -26.582
223.6	 5.238	 8.631	 -25.914
224.5	 5.241	 8.634	 -26.502
225.5	 5.245	 8.638	 -26.955
226.4	 5.249	 8.642	 -26.314
227.3	 5.253	 8.645	 -25.987
228.3	 5.257	 8.648	 -26.521
229.2	 5.261	 8.652	 -26.536
230.1	 5.265	 8.655	 -26.400
231.1	 5.270	 8.659	 -26.924
232.0	 5.273	 8.662	 -27.265
232.9	 5.277	 8.666	 -26.103
233.9	 5.281	 8.669	 -27.405
234.8	 5.285	 8.673	 -26.638
235.8	 5.289	 8.676	 -26.860
236.7	 5.292	 8.679	 -26.708
237.7	 5.296	 8.683	 -27.199
238.6	 5.300	 8.686	 -26.896
239.6	 5.304	 8.689	 -26.533
240.5	 5.307	 8.692	 -27.165
241.4	 5.311	 8.695	 -27.012
242.3	 5.315	 8.698	 -28.839
243.3	 5.319	 8.702	 -27.684
244.2	 5.322	 8.705	 -27.209
245.2	 5.326	 8.708	 -27.223
246.1	 5.330	 8.712	 -27.928
247.0	 5.334	 8.715	 -28.536
248.0	 5.337	 8.718	 -27.331
248.9	 5.341	 8.721	 -28.402
249.8	 5.344	 8.724	 -27.503
250.8	 5.348	 8.727	 -27.194
251.7	 5.352	 8.731	 -27.204
252.7	 5.355	 8.734	 -27.451
253.6	 5.359	 8.737	 -28.039
254.5	 5.362	 8.740	 -26.857
255.5	 5.366	 8.743	 -28.866
256.4	 5.369	 8.746	 -27.128
257.3	 5.373	 8.749	 -28.587
258.2	 5.377	 8.752	 -27.740
259.2	 5.380	 8.755	 -28.044
260.1	 5.385	 8.758	 -27.588
261.0	 5.388	 8.761	 -29.260
262.0	 5.391	 8.764	 -27.717
262.9	 5.395	 8.767	 -27.590
263.8	 5.398	 8.770	 -27.582
264.7	 5.402	 8.773	 -27.545
265.7	 5.406	 8.776	 -28.100
266.6	 5.409	 8.779	 -28.029
267.5	 5.413	 8.782	 -27.963
268.4	 5.416	 8.785	 -28.437
269.4	 5.419	 8.788	 -27.921
270.3	 5.423	 8.791	 -27.764
271.2	 5.426	 8.793	 -27.730
272.2	 5.429	 8.796	 -28.185
273.1	 5.433	 8.799	 -28.159
274.0	 5.436	 8.803	 -28.192
274.9	 5.439	 8.806	 -28.917
275.9	 5.443	 8.809	 -28.996
276.8	 5.446	 8.811	 -27.996
277.7	 5.450	 8.814	 -29.264
278.6	 5.453	 8.817	 -28.127
279.6	 5.456	 8.820	 -28.428
280.5	 5.460	 8.823	 -29.928
281.4	 5.463	 8.826	 -28.463
282.3	 5.466	 8.829	 -28.562
283.3	 5.470	 8.831	 -27.812
284.2	 5.473	 8.834	 -28.670
285.1	 5.476	 8.837	 -28.833
286.0	 5.480	 8.840	 -28.144
287.0	 5.483	 8.843	 -28.112
287.9	 5.486	 8.846	 -28.469
288.8	 5.489	 8.848	 -28.656
289.7	 5.492	 8.851	 -28.336
290.7	 5.496	 8.853	 -29.541
291.6	 5.499	 8.856	 -28.559
292.5	 5.502	 8.859	 -28.469
293.4	 5.505	 8.862	 -28.308
294.4	 5.509	 8.864	 -28.258
295.3	 5.512	 8.867	 -28.479
296.2	 5.515	 8.869	 -28.690
297.1	 5.519	 8.872	 -28.431
298.1	 5.522	 8.875	 -28.783
299.0	 5.525	 8.878	 -29.305
299.9	 5.528	 8.880	 -28.910
300.9	 5.531	 8.883	 -28.180
301.8	 5.534	 8.885	 -29.136
302.7	 5.537	 8.888	 -28.833
303.6	 5.541	 8.891	 -28.644
304.6	 5.543	 8.893	 -29.577
305.5	 5.547	 8.896	 -28.963
306.4	 5.550	 8.898	 -29.013
307.3	 5.553	 8.901	 -28.860
308.3	 5.556	 8.903	 -29.025
309.2	 5.559	 8.906	 -28.629
310.1	 5.562	 8.908	 -28.585
311.0	 5.565	 8.911	 -29.527
312.0	 5.568	 8.914	 -28.914
312.9	 5.571	 8.916	 -29.193
313.8	 5.574	 8.919	 -28.717
314.7	 5.577	 8.921	 -29.848
315.7	 5.580	 8.924	 -29.244
316.6	 5.583	 8.926	 -28.839
317.5	 5.586	 8.929	 -29.270
318.5	 5.589	 8.931	 -28.921
319.4	 5.592	 8.933	 -30.085
320.3	 5.595	 8.936	 -28.963
321.2	 5.598	 8.938	 -28.842
322.2	 5.601	 8.941	 -29.575
323.1	 5.604	 8.943	 -29.666
324.0	 5.607	 8.946	 -29.660
324.9	 5.610	 8.948	 -29.668
325.9	 5.613	 8.951	 -29.427
326.8	 5.616	 8.953	 -29.431
327.7	 5.619	 8.956	 -29.346
328.6	 5.622	 8.958	 -29.195
329.6	 5.625	 8.960	 -30.072
330.5	 5.628	 8.963	 -29.142
331.4	 5.631	 8.965	 -29.658
332.4	 5.633	 8.967	 -30.514
333.3	 5.637	 8.970	 -29.633
334.2	 5.640	 8.972	 -29.879
335.1	 5.642	 8.974	 -29.764
336.1	 5.645	 8.977	 -29.836
337.0	 5.648	 8.979	 -29.907
337.9	 5.651	 8.982	 -29.745
338.8	 5.654	 8.984	 -29.462
339.8	 5.657	 8.986	 -29.604
340.7	 5.660	 8.988	 -29.857
341.6	 5.663	 8.991	 -29.524
342.5	 5.665	 8.993	 -29.708
343.5	 5.668	 8.995	 -30.108
344.4	 5.671	 8.997	 -30.658
345.3	 5.674	 9.000	 -29.900
346.3	 5.677	 9.002	 -29.810
347.2	 5.679	 9.004	 -29.983
348.1	 5.682	 9.006	 -30.664
349.0	 5.685	 9.009	 -29.833
350.0	 5.688	 9.011	 -30.322
350.9	 5.691	 9.013	 -30.585
351.8	 5.694	 9.016	 -30.510
352.7	 5.696	 9.018	 -30.411
353.7	 5.699	 9.020	 -29.928
354.6	 5.702	 9.023	 -29.936
355.5	 5.705	 9.025	 -29.790
356.4	 5.708	 9.027	 -29.827
357.4	 5.710	 9.029	 -30.842
358.3	 5.713	 9.031	 -30.268
359.2	 5.716	 9.034	 -30.058
360.2	 5.718	 9.036	 -29.979
361.1	 5.721	 9.038	 -30.407
362.0	 5.724	 9.040	 -30.561
362.9	 5.727	 9.043	 -30.754
363.9	 5.729	 9.045	 -30.790
364.8	 5.732	 9.047	 -30.324
365.7	 5.735	 9.049	 -31.629
366.6	 5.737	 9.051	 -29.848
367.6	 5.740	 9.053	 -30.767
368.5	 5.743	 9.055	 -31.318
369.4	 5.745	 9.057	 -30.347
370.3	 5.748	 9.059	 -30.866
371.3	 5.751	 9.062	 -30.983
372.2	 5.753	 9.064	 -30.893
373.1	 5.756	 9.066	 -30.189
374.1	 5.759	 9.068	 -30.229
375.0	 5.761	 9.070	 -30.342
375.9	 5.764	 9.072	 -30.476
376.8	 5.767	 9.074	 -30.759
377.8	 5.769	 9.076	 -30.235
378.7	 5.772	 9.078	 -30.199
379.6	 5.775	 9.080	 -30.213
380.5	 5.777	 9.083	 -30.409
381.5	 5.780	 9.085	 -31.017
382.4	 5.782	 9.087	 -30.516
383.3	 5.785	 9.089	 -30.243
384.3	 5.787	 9.091	 -30.613
385.2	 5.790	 9.093	 -30.445
386.1	 5.792	 9.095	 -30.676
387.0	 5.795	 9.097	 -30.690
388.0	 5.798	 9.099	 -30.710
388.9	 5.800	 9.101	 -31.457
389.8	 5.803	 9.103	 -31.132
390.7	 5.805	 9.105	 -30.606
391.7	 5.808	 9.106	 -30.951
392.6	 5.810	 9.109	 -31.304
393.5	 5.813	 9.111	 -30.924
394.5	 5.816	 9.113	 -31.164
395.4	 5.818	 9.115	 -30.517
396.3	 5.821	 9.117	 -30.452
397.2	 5.823	 9.118	 -31.496
398.2	 5.826	 9.120	 -30.870
399.1	 5.828	 9.122	 -31.686
400.0	 5.831	 9.124	 -30.860
400.9	 5.833	 9.126	 -30.879
401.9	 5.836	 9.128	 -31.553
402.8	 5.838	 9.130	 -30.967
403.7	 5.841	 9.132	 -31.030
404.7	 5.843	 9.134	 -31.592
405.6	 5.846	 9.136	 -30.833
406.5	 5.848	 9.138	 -31.137
407.4	 5.851	 9.140	 -30.910
408.4	 5.853	 9.142	 -31.199
409.3	 5.856	 9.144	 -31.951
410.2	 5.858	 9.146	 -30.796
411.1	 5.860	 9.148	 -32.498
412.1	 5.863	 9.150	 -32.437
413.0	 5.865	 9.152	 -30.839
413.9	 5.868	 9.153	 -31.162
414.9	 5.870	 9.155	 -31.184
415.8	 5.873	 9.157	 -31.652
416.7	 5.875	 9.159	 -31.453
417.6	 5.878	 9.161	 -31.815
418.6	 5.880	 9.163	 -31.569
419.5	 5.882	 9.165	 -31.388
420.4	 5.885	 9.167	 -31.684
421.3	 5.887	 9.168	 -31.417
422.3	 5.890	 9.170	 -31.622
423.2	 5.892	 9.172	 -31.284
424.1	 5.895	 9.174	 -32.870
425.1	 5.897	 9.176	 -30.979
426.0	 5.899	 9.178	 -31.611
426.9	 5.902	 9.179	 -31.824
427.9	 5.904	 9.181	 -31.812
428.8	 5.907	 9.183	 -31.870
429.7	 5.909	 9.185	 -31.644
430.6	 5.912	 9.187	 -31.429
431.6	 5.914	 9.189	 -31.224
432.5	 5.916	 9.191	 -31.959
433.4	 5.919	 9.193	 -31.801
434.3	 5.921	 9.195	 -31.640
435.2	 5.923	 9.197	 -32.238
436.2	 5.926	 9.198	 -31.703
437.1	 5.928	 9.200	 -31.738
438.0	 5.930	 9.202	 -31.480
438.9	 5.933	 9.204	 -31.559
439.9	 5.935	 9.206	 -31.936
440.8	 5.938	 9.207	 -32.403
441.7	 5.940	 9.209	 -31.924
442.6	 5.942	 9.211	 -31.607
443.5	 5.945	 9.213	 -32.539
444.4	 5.947	 9.214	 -32.238
445.3	 5.949	 9.216	 -31.344
446.2	 5.952	 9.218	 -31.951
447.2	 5.954	 9.219	 -31.492
448.1	 5.956	 9.221	 -31.595
449.0	 5.959	 9.223	 -31.830
449.9	 5.961	 9.225	 -31.644
450.8	 5.963	 9.227	 -32.034
451.8	 5.966	 9.228	 -32.364
452.7	 5.968	 9.230	 -32.238
453.6	 5.970	 9.232	 -32.246
454.5	 5.973	 9.233	 -32.016
455.4	 5.975	 9.235	 -31.644
456.3	 5.977	 9.237	 -31.830
457.2	 5.979	 9.239	 -33.114
458.1	 5.982	 9.241	 -31.896
459.0	 5.984	 9.242	 -31.801
459.9	 5.986	 9.244	 -32.674
460.8	 5.988	 9.246	 -33.415
461.7	 5.991	 9.248	 -32.025
462.6	 5.993	 9.249	 -32.602
463.5	 5.995	 9.251	 -32.373
464.5	 5.997	 9.253	 -32.053
465.4	 6.000	 9.254	 -32.238
466.3	 6.002	 9.256	 -31.145
467.2	 6.004	 9.258	 -31.606
468.1	 6.006	 9.259	 -32.403
469.0	 6.008	 9.261	 -31.708
469.9	 6.011	 9.263	 -31.316
470.8	 6.013	 9.264	 -30.616
471.7	 6.015	 9.266	 -31.189
472.6	 6.017	 9.268	 -31.710
473.4	 6.020	 9.269	 -30.955
474.3	 6.022	 9.271	 -30.754
475.2	 6.024	 9.272	 -29.917
476.1	 6.026	 9.274	 -29.747
477.0	 6.028	 9.276	 -28.210
477.9	 6.030	 9.277	 -30.521
478.8	 6.033	 9.279	 -29.602
479.7	 6.035	 9.281	 -28.644
480.6	 6.037	 9.282	 -26.821
481.5	 6.039	 9.284	 -28.067
482.3	 6.041	 9.285	 -28.907
483.2	 6.044	 9.287	 -28.227
484.1	 6.046	 9.289	 -28.264
485.0	 6.048	 9.290	 -29.559
485.9	 6.050	 9.292	 -27.588
486.8	 6.052	 9.294	 -28.503
487.7	 6.054	 9.296	 -28.397
488.6	 6.057	 9.297	 -29.150
489.5	 6.059	 9.299	 -29.646
490.4	 6.061	 9.300	 -28.951
491.3	 6.063	 9.302	 -29.371
492.2	 6.065	 9.303	 -28.903
493.1	 6.067	 9.305	 -28.796
494.0	 6.070	 9.307	 -28.928
494.9	 6.072	 9.308	 -28.418
495.7	 6.074	 9.310	 -29.936
496.6	 6.076	 9.311	 -28.676
497.5	 6.078	 9.313	 -28.614
498.4	 6.080	 9.314	 -29.035
499.3	 6.083	 9.316	 -29.371
500.1	 6.085	 9.317	 -28.863
501.0	 6.087	 9.319	 -31.421
501.9	 6.089	 9.320	 -30.910
502.8	 6.091	 9.322	 -30.830


==> ising/d32_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	 0.224	 4.728	  -0.271
  1.2	 0.413	 5.029	  -1.206
  1.5	 0.656	 5.236	  -2.870
  1.8	 0.865	 5.439	  -3.514
  2.1	 0.951	 5.572	  -3.693
  2.5	 1.041	 5.679	  -4.668
  3.0	 1.111	 5.775	  -6.564
  3.4	 1.171	 5.861	  -6.382
  3.9	 1.227	 5.938	  -6.406
  4.5	 1.299	 6.016	  -6.921
  5.0	 1.358	 6.092	  -7.157
  5.6	 1.416	 6.154	  -8.092
  6.2	 1.469	 6.207	  -7.812
  6.8	 1.522	 6.257	  -9.456
  7.5	 1.595	 6.317	  -8.305
  8.1	 1.639	 6.362	  -9.312
  8.7	 1.676	 6.404	  -9.498
  9.4	 1.724	 6.449	  -9.726
 10.1	 1.765	 6.490	 -10.216
 10.9	 1.801	 6.528	 -10.334
 11.6	 1.838	 6.564	 -10.194
 12.3	 1.881	 6.600	 -10.058
 13.1	 1.922	 6.634	 -10.728
 13.9	 1.961	 6.666	 -11.670
 14.7	 1.993	 6.696	 -11.569
 15.5	 2.024	 6.725	 -11.356
 16.4	 2.060	 6.755	 -12.582
 17.2	 2.094	 6.786	 -12.658
 18.1	 2.127	 6.816	 -12.796
 19.0	 2.158	 6.845	 -12.719
 19.9	 2.187	 6.871	 -12.536
 20.8	 2.218	 6.896	 -13.521
 21.7	 2.255	 6.923	 -13.427
 22.6	 2.284	 6.949	 -13.963
 23.5	 2.311	 6.973	 -13.208
 24.4	 2.338	 6.997	 -13.492
 25.4	 2.361	 7.018	 -14.029
 26.3	 2.387	 7.041	 -14.474
 27.2	 2.412	 7.063	 -15.408
 28.2	 2.439	 7.084	 -14.548
 29.1	 2.463	 7.103	 -15.318
 30.0	 2.485	 7.123	 -14.629
 31.0	 2.508	 7.144	 -15.204
 31.9	 2.536	 7.163	 -15.423
 32.9	 2.556	 7.180	 -15.427
 33.8	 2.577	 7.198	 -15.044
 34.7	 2.598	 7.217	 -14.907
 35.7	 2.617	 7.233	 -16.148
 36.6	 2.635	 7.250	 -15.427
 37.6	 2.655	 7.267	 -15.382
 38.6	 2.677	 7.284	 -16.108
 39.5	 2.697	 7.301	 -17.521
 40.5	 2.716	 7.318	 -15.747
 41.4	 2.735	 7.334	 -16.447
 42.4	 2.753	 7.350	 -16.047
 43.3	 2.771	 7.365	 -16.186
 44.3	 2.789	 7.380	 -16.728
 45.2	 2.807	 7.394	 -17.409
 46.2	 2.824	 7.408	 -17.845
 47.1	 2.839	 7.423	 -16.788
 48.1	 2.855	 7.436	 -18.100
 49.0	 2.872	 7.450	 -16.963
 50.0	 2.889	 7.464	 -17.206
 51.0	 2.906	 7.478	 -16.455
 51.9	 2.922	 7.491	 -18.134
 52.9	 2.940	 7.505	 -18.165
 53.8	 2.956	 7.519	 -17.237
 54.8	 2.972	 7.531	 -17.896
 55.7	 2.987	 7.543	 -17.333
 56.7	 3.002	 7.556	 -17.921
 57.7	 3.017	 7.567	 -17.545
 58.6	 3.032	 7.580	 -18.119
 59.6	 3.047	 7.591	 -18.561
 60.6	 3.061	 7.603	 -17.975
 61.5	 3.076	 7.615	 -18.272
 62.5	 3.092	 7.626	 -18.588
 63.4	 3.106	 7.638	 -18.278
 64.4	 3.120	 7.650	 -18.536
 65.3	 3.134	 7.660	 -18.745
 66.3	 3.147	 7.671	 -18.462
 67.3	 3.160	 7.682	 -18.684
 68.2	 3.172	 7.692	 -20.524
 69.2	 3.186	 7.702	 -18.983
 70.2	 3.199	 7.713	 -19.292
 71.1	 3.211	 7.723	 -20.556
 72.1	 3.223	 7.733	 -19.114
 73.1	 3.236	 7.743	 -20.080
 74.0	 3.247	 7.752	 -19.616
 75.0	 3.259	 7.762	 -19.420
 76.0	 3.272	 7.772	 -19.239
 76.9	 3.284	 7.781	 -19.567
 77.9	 3.295	 7.790	 -19.570
 78.8	 3.308	 7.799	 -20.094
 79.8	 3.320	 7.808	 -19.717
 80.8	 3.332	 7.817	 -19.783
 81.7	 3.344	 7.825	 -19.799
 82.7	 3.355	 7.834	 -21.282
 83.6	 3.367	 7.842	 -20.270
 84.6	 3.378	 7.851	 -20.475
 85.6	 3.390	 7.859	 -19.592
 86.5	 3.401	 7.868	 -20.338
 87.5	 3.412	 7.877	 -20.025
 88.5	 3.423	 7.886	 -20.405
 89.4	 3.434	 7.895	 -20.160
 90.4	 3.445	 7.904	 -20.759
 91.4	 3.455	 7.912	 -20.801
 92.3	 3.466	 7.920	 -20.251
 93.3	 3.477	 7.928	 -21.167
 94.3	 3.487	 7.936	 -20.870
 95.2	 3.497	 7.944	 -21.597
 96.2	 3.508	 7.953	 -20.194
 97.2	 3.518	 7.961	 -21.122
 98.1	 3.528	 7.968	 -21.231
 99.1	 3.538	 7.976	 -20.991
100.1	 3.548	 7.984	 -20.780
101.0	 3.557	 7.991	 -21.280
102.0	 3.567	 7.998	 -21.046
102.9	 3.577	 8.006	 -21.024
103.9	 3.587	 8.013	 -21.745
104.9	 3.596	 8.020	 -21.545
105.8	 3.606	 8.027	 -21.640
106.8	 3.615	 8.034	 -22.074
107.8	 3.625	 8.041	 -21.520
108.7	 3.634	 8.049	 -22.277
109.7	 3.644	 8.055	 -22.171
110.6	 3.652	 8.062	 -21.205
111.6	 3.661	 8.068	 -21.333
112.6	 3.670	 8.075	 -21.947
113.5	 3.679	 8.082	 -22.224
114.5	 3.688	 8.089	 -21.807
115.5	 3.697	 8.095	 -22.022
116.4	 3.706	 8.102	 -21.975
117.4	 3.715	 8.109	 -21.907
118.4	 3.724	 8.115	 -23.570
119.3	 3.733	 8.121	 -22.170
120.3	 3.742	 8.128	 -22.564
121.3	 3.751	 8.134	 -22.599
122.2	 3.760	 8.141	 -22.085
123.2	 3.768	 8.147	 -22.799
124.2	 3.777	 8.153	 -22.742
125.1	 3.785	 8.159	 -22.770
126.1	 3.794	 8.165	 -23.670
127.1	 3.802	 8.171	 -22.928
128.0	 3.811	 8.177	 -22.423
129.0	 3.819	 8.183	 -22.572
129.9	 3.827	 8.189	 -23.170
130.9	 3.835	 8.195	 -23.262
131.9	 3.844	 8.201	 -22.939
132.8	 3.852	 8.207	 -22.361
133.8	 3.860	 8.212	 -22.979
134.8	 3.868	 8.218	 -22.983
135.7	 3.876	 8.224	 -24.278
136.7	 3.884	 8.230	 -22.928
137.7	 3.893	 8.236	 -23.019
138.6	 3.900	 8.241	 -23.312
139.6	 3.908	 8.246	 -23.227
140.5	 3.915	 8.252	 -22.921
141.5	 3.922	 8.257	 -24.320
142.5	 3.930	 8.262	 -23.278
143.5	 3.938	 8.268	 -23.463
144.4	 3.946	 8.273	 -23.500
145.4	 3.953	 8.279	 -23.426
146.3	 3.960	 8.284	 -22.996
147.3	 3.968	 8.289	 -23.387
148.3	 3.975	 8.295	 -24.583
149.2	 3.983	 8.300	 -24.762
150.2	 3.990	 8.305	 -23.936
151.2	 3.997	 8.309	 -23.383
152.1	 4.004	 8.314	 -23.334
153.1	 4.012	 8.319	 -23.793
154.1	 4.019	 8.324	 -23.721
155.0	 4.026	 8.329	 -24.433
156.0	 4.034	 8.335	 -23.830
157.0	 4.041	 8.339	 -23.845
157.9	 4.048	 8.345	 -23.967
158.9	 4.055	 8.349	 -24.428
159.9	 4.061	 8.354	 -25.243
160.8	 4.068	 8.359	 -24.403
161.8	 4.076	 8.364	 -24.516
162.7	 4.083	 8.369	 -23.963
163.7	 4.090	 8.374	 -25.064
164.7	 4.096	 8.379	 -24.373
165.6	 4.103	 8.383	 -24.067
166.6	 4.110	 8.388	 -25.260
167.5	 4.116	 8.393	 -24.583
168.5	 4.123	 8.398	 -24.483
169.5	 4.130	 8.402	 -24.658
170.4	 4.137	 8.407	 -24.305
171.4	 4.143	 8.411	 -24.815
172.4	 4.150	 8.416	 -25.000
173.3	 4.157	 8.420	 -24.770
174.3	 4.164	 8.425	 -24.391
175.2	 4.170	 8.429	 -25.078
176.2	 4.177	 8.434	 -25.335
177.1	 4.183	 8.438	 -24.348
178.1	 4.190	 8.443	 -24.332
179.0	 4.196	 8.447	 -25.086
180.0	 4.203	 8.451	 -24.824
181.0	 4.209	 8.456	 -25.012
181.9	 4.216	 8.461	 -26.040
182.8	 4.222	 8.465	 -25.057
183.8	 4.228	 8.470	 -25.045
184.7	 4.235	 8.474	 -24.876
185.7	 4.241	 8.478	 -25.502
186.7	 4.247	 8.483	 -25.697
187.6	 4.253	 8.487	 -25.260
188.6	 4.260	 8.491	 -25.496
189.6	 4.266	 8.495	 -24.860
190.5	 4.272	 8.499	 -25.296
191.5	 4.278	 8.503	 -25.139
192.4	 4.284	 8.507	 -25.551
193.4	 4.290	 8.512	 -26.027
194.3	 4.296	 8.515	 -25.699
195.2	 4.302	 8.519	 -25.479
196.2	 4.308	 8.523	 -25.103
197.1	 4.314	 8.527	 -26.511
198.1	 4.319	 8.531	 -25.747
199.0	 4.325	 8.535	 -27.438
200.0	 4.331	 8.538	 -25.502
200.9	 4.337	 8.542	 -25.197
201.8	 4.343	 8.546	 -26.279
202.8	 4.349	 8.550	 -25.996
203.7	 4.355	 8.554	 -26.442
204.7	 4.361	 8.558	 -25.848
205.6	 4.367	 8.562	 -25.870
206.5	 4.372	 8.566	 -26.420
207.5	 4.378	 8.570	 -26.315
208.4	 4.384	 8.574	 -26.240
209.4	 4.389	 8.578	 -26.138
210.3	 4.395	 8.581	 -26.554
211.3	 4.401	 8.585	 -27.266
212.2	 4.406	 8.589	 -26.975
213.2	 4.412	 8.592	 -26.114
214.1	 4.418	 8.596	 -26.043
215.1	 4.423	 8.600	 -25.863
216.0	 4.429	 8.604	 -25.836
217.0	 4.434	 8.607	 -25.951
218.0	 4.440	 8.611	 -26.400
218.9	 4.445	 8.615	 -26.487
219.8	 4.451	 8.618	 -26.752
220.8	 4.456	 8.622	 -26.227
221.8	 4.462	 8.625	 -26.623
222.7	 4.467	 8.629	 -26.258
223.7	 4.472	 8.632	 -27.322
224.6	 4.478	 8.636	 -26.959
225.5	 4.483	 8.640	 -26.611
226.5	 4.488	 8.643	 -27.527
227.4	 4.494	 8.647	 -26.695
228.3	 4.499	 8.650	 -26.172
229.3	 4.504	 8.654	 -26.955
230.2	 4.509	 8.657	 -26.504
231.1	 4.514	 8.660	 -27.253
232.1	 4.520	 8.664	 -26.471
233.0	 4.525	 8.667	 -27.312
233.9	 4.530	 8.671	 -27.208
234.9	 4.535	 8.674	 -26.513
235.8	 4.541	 8.677	 -26.818
236.7	 4.546	 8.681	 -26.551
237.7	 4.551	 8.684	 -26.611
238.6	 4.556	 8.688	 -27.261
239.6	 4.561	 8.691	 -26.684
240.5	 4.566	 8.694	 -28.236
241.5	 4.571	 8.698	 -27.349
242.4	 4.577	 8.701	 -26.873
243.3	 4.582	 8.704	 -27.358
244.2	 4.587	 8.708	 -27.839
245.2	 4.591	 8.711	 -26.947
246.1	 4.596	 8.714	 -27.613
247.0	 4.601	 8.717	 -27.028
248.0	 4.606	 8.720	 -27.896
248.9	 4.611	 8.724	 -26.724
249.8	 4.616	 8.727	 -27.265
250.7	 4.621	 8.730	 -27.103
251.7	 4.626	 8.733	 -27.185
252.6	 4.631	 8.736	 -27.152
253.5	 4.636	 8.740	 -27.080
254.4	 4.641	 8.743	 -27.387
255.4	 4.646	 8.746	 -27.979
256.3	 4.650	 8.749	 -27.273
257.2	 4.655	 8.752	 -27.635
258.1	 4.660	 8.755	 -27.500
259.1	 4.665	 8.758	 -28.206
260.0	 4.669	 8.761	 -28.056
260.9	 4.674	 8.764	 -27.644
261.9	 4.679	 8.767	 -28.004
262.8	 4.683	 8.770	 -27.644
263.7	 4.688	 8.773	 -28.627
264.6	 4.693	 8.776	 -27.336
265.6	 4.697	 8.779	 -27.690
266.5	 4.702	 8.782	 -27.719
267.4	 4.707	 8.784	 -28.351
268.4	 4.711	 8.787	 -28.017
269.3	 4.716	 8.790	 -27.770
270.2	 4.721	 8.793	 -28.717
271.1	 4.725	 8.796	 -28.230
272.1	 4.730	 8.799	 -28.231
273.0	 4.735	 8.802	 -28.339
273.9	 4.739	 8.805	 -27.907
274.8	 4.744	 8.807	 -28.143
275.8	 4.748	 8.810	 -28.138
276.7	 4.753	 8.813	 -28.133
277.6	 4.757	 8.816	 -27.921
278.6	 4.762	 8.819	 -28.509
279.5	 4.766	 8.821	 -28.076
280.4	 4.771	 8.824	 -27.903
281.3	 4.775	 8.827	 -28.237
282.3	 4.780	 8.830	 -28.569
283.2	 4.784	 8.833	 -28.302
284.1	 4.789	 8.836	 -28.387
285.0	 4.793	 8.838	 -28.397
286.0	 4.798	 8.841	 -28.796
286.9	 4.802	 8.844	 -28.507
287.8	 4.806	 8.847	 -28.463
288.7	 4.811	 8.850	 -28.613
289.7	 4.815	 8.852	 -28.777
290.6	 4.819	 8.855	 -28.815
291.5	 4.824	 8.857	 -30.640
292.4	 4.828	 8.860	 -29.830
293.4	 4.832	 8.863	 -28.752
294.3	 4.836	 8.865	 -28.434
295.2	 4.840	 8.868	 -28.296
296.1	 4.845	 8.870	 -28.481
297.1	 4.849	 8.873	 -28.423
298.0	 4.853	 8.876	 -28.578
298.9	 4.857	 8.879	 -28.631
299.8	 4.862	 8.882	 -28.664
300.8	 4.866	 8.884	 -28.506
301.7	 4.870	 8.887	 -28.699
302.6	 4.874	 8.890	 -28.199
303.6	 4.879	 8.892	 -28.496
304.5	 4.883	 8.895	 -28.331
305.4	 4.887	 8.897	 -28.842
306.3	 4.891	 8.900	 -28.721
307.3	 4.895	 8.902	 -28.640
308.2	 4.899	 8.905	 -29.951
309.1	 4.903	 8.907	 -29.519
310.0	 4.907	 8.910	 -28.866
311.0	 4.911	 8.912	 -29.595
311.9	 4.916	 8.915	 -29.883
312.8	 4.920	 8.917	 -28.963
313.7	 4.924	 8.920	 -29.086
314.7	 4.928	 8.922	 -29.025
315.6	 4.932	 8.925	 -28.812
316.5	 4.936	 8.927	 -29.983
317.4	 4.940	 8.930	 -29.266
318.4	 4.944	 8.932	 -28.780
319.3	 4.948	 8.934	 -29.349
320.2	 4.952	 8.937	 -29.883
321.2	 4.956	 8.940	 -28.777
322.1	 4.960	 8.942	 -29.045
323.0	 4.964	 8.945	 -29.240
323.9	 4.968	 8.947	 -29.381
324.9	 4.972	 8.949	 -29.316
325.8	 4.976	 8.951	 -28.963
326.7	 4.979	 8.954	 -29.418
327.6	 4.983	 8.956	 -29.924
328.6	 4.987	 8.959	 -29.071
329.5	 4.991	 8.961	 -29.810
330.4	 4.995	 8.964	 -29.371
331.3	 4.999	 8.966	 -29.069
332.3	 5.003	 8.968	 -29.644
333.2	 5.007	 8.971	 -29.830
334.1	 5.011	 8.973	 -29.292
335.0	 5.015	 8.976	 -29.857
336.0	 5.018	 8.978	 -29.426
336.9	 5.022	 8.980	 -29.796
337.8	 5.026	 8.983	 -29.428
338.8	 5.030	 8.985	 -29.227
339.7	 5.034	 8.988	 -29.854
340.6	 5.038	 8.990	 -30.917
341.5	 5.041	 8.992	 -30.474
342.5	 5.045	 8.994	 -30.263
343.4	 5.049	 8.997	 -29.983
344.3	 5.052	 8.999	 -30.449
345.2	 5.056	 9.001	 -29.317
346.2	 5.060	 9.003	 -29.366
347.1	 5.064	 9.006	 -30.796
348.0	 5.067	 9.008	 -30.208
348.9	 5.071	 9.010	 -29.697
349.9	 5.075	 9.012	 -29.770
350.8	 5.079	 9.015	 -29.886
351.7	 5.082	 9.017	 -30.023
352.7	 5.086	 9.019	 -30.002
353.6	 5.090	 9.021	 -29.733
354.5	 5.093	 9.023	 -30.747
355.4	 5.097	 9.025	 -29.582
356.4	 5.101	 9.028	 -29.943
357.3	 5.104	 9.030	 -30.108
358.2	 5.108	 9.032	 -30.662
359.1	 5.112	 9.034	 -30.710
360.1	 5.115	 9.036	 -30.361
361.0	 5.119	 9.039	 -30.281
361.9	 5.123	 9.041	 -30.312
362.9	 5.126	 9.043	 -30.701
363.8	 5.130	 9.045	 -30.339
364.7	 5.133	 9.048	 -30.156
365.6	 5.137	 9.050	 -30.487
366.6	 5.140	 9.052	 -30.480
367.5	 5.144	 9.054	 -30.503
368.4	 5.147	 9.056	 -30.860
369.3	 5.151	 9.058	 -30.526
370.3	 5.155	 9.060	 -31.851
371.2	 5.158	 9.063	 -31.368
372.1	 5.162	 9.065	 -29.886
373.0	 5.165	 9.067	 -30.204
374.0	 5.168	 9.069	 -31.733
374.9	 5.172	 9.071	 -31.286
375.8	 5.175	 9.073	 -30.971
376.8	 5.179	 9.075	 -30.757
377.7	 5.182	 9.077	 -30.526
378.6	 5.186	 9.079	 -30.975
379.5	 5.189	 9.081	 -30.112
380.5	 5.193	 9.083	 -30.799
381.4	 5.196	 9.085	 -30.085
382.3	 5.200	 9.087	 -30.827
383.3	 5.203	 9.089	 -30.752
384.2	 5.207	 9.091	 -30.932
385.1	 5.210	 9.093	 -31.083
386.0	 5.214	 9.095	 -30.845
387.0	 5.217	 9.097	 -31.670
387.9	 5.220	 9.099	 -30.772
388.8	 5.224	 9.101	 -31.465
389.8	 5.227	 9.103	 -30.567
390.7	 5.230	 9.105	 -30.879
391.6	 5.234	 9.107	 -30.455
392.6	 5.237	 9.110	 -30.507
393.5	 5.240	 9.112	 -30.297
394.4	 5.244	 9.114	 -30.807
395.3	 5.247	 9.115	 -30.633
396.3	 5.250	 9.118	 -31.368
397.2	 5.254	 9.119	 -31.585
398.1	 5.257	 9.121	 -31.141
399.0	 5.260	 9.123	 -31.144
400.0	 5.264	 9.125	 -30.772
400.9	 5.267	 9.127	 -30.650
401.8	 5.270	 9.129	 -31.388
402.8	 5.274	 9.131	 -30.697
403.7	 5.277	 9.133	 -31.237
404.6	 5.280	 9.135	 -32.373
405.6	 5.283	 9.137	 -30.921
406.5	 5.287	 9.139	 -30.785
407.4	 5.290	 9.141	 -31.401
408.3	 5.293	 9.143	 -31.444
409.3	 5.296	 9.145	 -31.250
410.2	 5.300	 9.147	 -31.476
411.1	 5.303	 9.149	 -31.529
412.1	 5.306	 9.151	 -31.384
413.0	 5.309	 9.153	 -31.052
413.9	 5.313	 9.155	 -31.429
414.8	 5.316	 9.157	 -31.177
415.8	 5.319	 9.159	 -31.157
416.7	 5.322	 9.160	 -31.225
417.6	 5.325	 9.162	 -31.558
418.6	 5.328	 9.164	 -31.318
419.5	 5.332	 9.166	 -31.240
420.4	 5.335	 9.168	 -31.159
421.3	 5.338	 9.169	 -31.169
422.3	 5.341	 9.171	 -31.180
423.2	 5.344	 9.173	 -31.355
424.1	 5.347	 9.175	 -31.023
425.0	 5.351	 9.177	 -31.357
426.0	 5.354	 9.179	 -31.126
426.9	 5.357	 9.181	 -31.561
427.8	 5.360	 9.182	 -31.810
428.8	 5.363	 9.184	 -32.178
429.7	 5.366	 9.186	 -30.947
430.6	 5.369	 9.188	 -31.863
431.5	 5.372	 9.190	 -31.836
432.5	 5.375	 9.191	 -31.297
433.4	 5.378	 9.193	 -31.472
434.3	 5.382	 9.195	 -32.364
435.2	 5.385	 9.197	 -31.845
436.2	 5.388	 9.199	 -31.728
437.1	 5.391	 9.201	 -32.039
438.0	 5.394	 9.202	 -31.857
438.9	 5.397	 9.204	 -31.569
439.9	 5.400	 9.206	 -31.592
440.8	 5.403	 9.208	 -32.008
441.7	 5.406	 9.210	 -32.674
442.6	 5.409	 9.211	 -32.008
443.6	 5.412	 9.213	 -32.124
444.5	 5.415	 9.215	 -31.780
445.4	 5.418	 9.217	 -31.558
446.3	 5.421	 9.218	 -32.460
447.2	 5.424	 9.220	 -32.354
448.2	 5.427	 9.222	 -32.087
449.1	 5.430	 9.224	 -31.735
450.0	 5.433	 9.225	 -31.889
450.9	 5.436	 9.227	 -32.260
451.8	 5.439	 9.229	 -32.870
452.8	 5.442	 9.231	 -32.485
453.7	 5.445	 9.232	 -31.686
454.6	 5.448	 9.234	 -31.772
455.5	 5.451	 9.236	 -32.425
456.4	 5.454	 9.238	 -31.772
457.3	 5.457	 9.239	 -31.742
458.2	 5.459	 9.241	 -32.498
459.1	 5.462	 9.243	 -32.008
460.0	 5.465	 9.244	 -32.602
460.9	 5.468	 9.246	 -31.397
461.8	 5.471	 9.248	 -31.917
462.7	 5.474	 9.250	 -32.260
463.6	 5.477	 9.251	 -32.569
464.5	 5.480	 9.253	 -31.265
465.4	 5.483	 9.255	 -32.539
466.3	 5.486	 9.257	 -31.403
467.3	 5.488	 9.258	 -30.604
468.2	 5.491	 9.260	 -30.606
469.1	 5.494	 9.262	 -30.230
470.0	 5.497	 9.263	 -29.682
470.9	 5.500	 9.265	 -29.539
471.8	 5.503	 9.267	 -28.363
472.7	 5.506	 9.268	 -28.119
473.6	 5.508	 9.270	 -29.456
474.5	 5.511	 9.272	 -28.261
475.3	 5.514	 9.273	 -29.772
476.2	 5.517	 9.275	 -27.588
477.1	 5.519	 9.277	 -27.345
478.0	 5.522	 9.278	 -27.613
478.9	 5.525	 9.280	 -27.382
479.8	 5.528	 9.282	 -27.299
480.7	 5.531	 9.283	 -29.636
481.6	 5.533	 9.285	 -28.532
482.5	 5.536	 9.287	 -28.772
483.4	 5.539	 9.288	 -28.750
484.3	 5.542	 9.290	 -28.317
485.3	 5.544	 9.291	 -28.936
486.2	 5.547	 9.293	 -29.037
487.0	 5.550	 9.295	 -28.812
488.0	 5.553	 9.296	 -29.441
488.9	 5.556	 9.298	 -28.033
489.7	 5.558	 9.300	 -28.386
490.7	 5.561	 9.301	 -28.951
491.6	 5.564	 9.303	 -28.119
492.5	 5.567	 9.304	 -28.917
493.4	 5.569	 9.306	 -29.517
494.3	 5.572	 9.307	 -28.622
495.2	 5.575	 9.309	 -28.021
496.1	 5.577	 9.310	 -29.039
497.0	 5.580	 9.312	 -28.662
497.9	 5.583	 9.313	 -29.951
498.8	 5.585	 9.315	 -30.168
499.7	 5.588	 9.316	 -28.441
500.6	 5.591	 9.318	 -29.120
501.5	 5.593	 9.320	 -28.302
502.4	 5.596	 9.321	 -28.757
503.3	 5.599	 9.323	 -29.335
504.2	 5.602	 9.324	 -28.613
505.1	 5.604	 9.326	 -30.423
506.0	 5.607	 9.328	 -28.721
506.9	 5.610	 9.329	 -30.509


==> ising/d32_openmp_scaling.dat <==
np log10t log10n
1  5.634 9.246
2  5.341 9.244
4  5.048 9.245
8  4.762 9.245
16  4.497 9.243


==> ising/d512_mpi_scaling.dat <==
np log10t log10n
1 4.458 7.665
2 4.163 7.666
4 3.866 7.666
8 3.574 7.666
16 3.288 7.666
32 3.008 7.667
64 2.737 7.666
128 2.488 7.666
256 2.249 7.665
496 2.173 7.664


==> ising/d512_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 4.192	 5.635	   0.000
  1.0	 4.479	 5.947	   0.250
  1.0	 4.706	 6.159	  -1.228
  1.1	 4.924	 6.364	  -2.226
  1.1	 5.053	 6.494	  -2.587
  1.1	 5.183	 6.604	  -3.260
  1.2	 5.310	 6.707	  -4.812
  1.3	 5.405	 6.799	  -4.996
  1.4	 5.490	 6.879	  -5.363
  1.4	 5.579	 6.957	  -5.866
  1.6	 5.659	 7.039	  -5.883
  1.7	 5.731	 7.100	  -6.907
  1.8	 5.798	 7.155	  -6.971
  1.9	 5.859	 7.206	  -6.971
  2.0	 5.916	 7.256	  -7.011
  2.2	 5.969	 7.303	  -9.161
  2.3	 6.019	 7.348	  -8.178
  2.5	 6.066	 7.391	  -8.445
  2.6	 6.111	 7.431	  -8.735
  2.8	 6.153	 7.469	  -9.907
  2.9	 6.194	 7.507	  -9.261
  3.1	 6.232	 7.543	  -9.332
  3.3	 6.269	 7.577	 -10.971
  3.5	 6.304	 7.611	 -10.572
  3.7	 6.338	 7.643	 -10.235
  3.8	 6.371	 7.673	 -10.398
  4.0	 6.402	 7.704	 -11.241
  4.2	 6.433	 7.735	 -11.293
  4.4	 6.462	 7.764	 -11.421
  4.6	 6.490	 7.791	 -11.403
  4.9	 6.517	 7.819	 -11.431
  5.1	 6.544	 7.845	 -12.395
  5.3	 6.570	 7.870	 -12.975
  5.5	 6.595	 7.895	 -12.009
  5.7	 6.619	 7.920	 -12.592
  6.0	 6.642	 7.944	 -14.254
  6.2	 6.665	 7.966	 -12.983
  6.4	 6.688	 7.988	 -13.016
  6.7	 6.710	 8.010	 -14.025
  6.9	 6.731	 8.030	 -13.377
  7.1	 6.751	 8.051	 -13.066
  7.4	 6.772	 8.071	 -13.282
  7.6	 6.792	 8.091	 -13.644
  7.9	 6.811	 8.111	 -13.967
  8.2	 6.830	 8.129	 -14.217
  8.4	 6.848	 8.148	 -14.654
  8.7	 6.866	 8.166	 -14.272
  8.9	 6.884	 8.184	 -15.231
  9.2	 6.902	 8.201	 -14.762
  9.5	 6.919	 8.218	 -15.616
  9.8	 6.935	 8.234	 -15.883
 10.0	 6.952	 8.251	 -15.021
 10.3	 6.968	 8.267	 -15.052
 10.6	 6.984	 8.283	 -15.423
 10.9	 6.999	 8.298	 -15.151
 11.2	 7.014	 8.313	 -15.120
 11.4	 7.029	 8.328	 -15.693
 11.7	 7.044	 8.342	 -15.824
 12.0	 7.059	 8.357	 -16.054
 12.3	 7.073	 8.371	 -16.889
 12.6	 7.087	 8.385	 -16.159
 12.9	 7.101	 8.399	 -16.172
 13.2	 7.114	 8.412	 -15.633
 13.5	 7.128	 8.426	 -15.676
 13.8	 7.141	 8.439	 -15.943
 14.2	 7.154	 8.452	 -16.375
 14.5	 7.167	 8.465	 -16.465
 14.8	 7.179	 8.477	 -16.498
 15.1	 7.192	 8.490	 -16.642
 15.4	 7.204	 8.502	 -16.495
 15.8	 7.216	 8.514	 -16.836
 16.1	 7.228	 8.526	 -16.975
 16.4	 7.239	 8.538	 -16.886
 16.7	 7.251	 8.550	 -17.108
 17.1	 7.262	 8.561	 -17.545
 17.4	 7.274	 8.573	 -17.263
 17.8	 7.285	 8.584	 -17.660
 18.1	 7.296	 8.595	 -17.783
 18.4	 7.307	 8.606	 -17.754
 18.8	 7.317	 8.617	 -18.287
 19.1	 7.328	 8.628	 -17.883
 19.5	 7.338	 8.639	 -17.917
 19.8	 7.349	 8.649	 -17.759
 20.2	 7.359	 8.659	 -18.415
 20.5	 7.369	 8.670	 -18.370
 20.9	 7.379	 8.680	 -18.450
 21.2	 7.389	 8.690	 -18.480
 21.6	 7.399	 8.700	 -18.425
 22.0	 7.408	 8.709	 -18.133
 22.3	 7.418	 8.719	 -18.690
 22.7	 7.427	 8.729	 -18.231
 23.1	 7.437	 8.738	 -18.479
 23.4	 7.446	 8.747	 -18.599
 23.8	 7.455	 8.757	 -18.506
 24.2	 7.464	 8.766	 -18.845
 24.6	 7.473	 8.775	 -18.686
 24.9	 7.482	 8.784	 -18.648
 25.3	 7.491	 8.792	 -18.633
 25.7	 7.499	 8.801	 -18.728
 26.1	 7.508	 8.810	 -18.947
 26.5	 7.516	 8.818	 -18.873
 26.9	 7.525	 8.827	 -18.893
 27.2	 7.533	 8.835	 -19.336
 27.6	 7.541	 8.843	 -19.197
 28.0	 7.550	 8.852	 -19.330
 28.4	 7.558	 8.860	 -19.701
 28.8	 7.566	 8.868	 -19.907
 29.2	 7.574	 8.876	 -20.027
 29.6	 7.582	 8.884	 -20.032
 30.0	 7.589	 8.891	 -20.767
 30.4	 7.597	 8.899	 -20.928
 30.8	 7.605	 8.907	 -20.072
 31.2	 7.612	 8.915	 -20.237
 31.7	 7.620	 8.922	 -20.876
 32.1	 7.628	 8.930	 -20.405
 32.5	 7.635	 8.937	 -20.349
 32.9	 7.642	 8.945	 -20.536
 33.3	 7.650	 8.952	 -20.547
 33.7	 7.657	 8.959	 -21.192
 34.2	 7.664	 8.967	 -20.325
 34.6	 7.671	 8.974	 -21.008
 35.0	 7.678	 8.981	 -20.434
 35.4	 7.685	 8.988	 -20.455
 35.9	 7.692	 8.995	 -20.682
 36.3	 7.699	 9.002	 -20.738
 36.7	 7.706	 9.009	 -21.886
 37.2	 7.713	 9.015	 -20.910
 37.6	 7.719	 9.022	 -21.699
 38.0	 7.726	 9.029	 -20.900
 38.5	 7.733	 9.036	 -21.038
 38.9	 7.739	 9.042	 -22.257
 39.3	 7.746	 9.049	 -21.222
 39.8	 7.752	 9.055	 -20.772
 40.2	 7.759	 9.062	 -21.278
 40.7	 7.765	 9.068	 -21.157
 41.1	 7.771	 9.075	 -21.324
 41.6	 7.778	 9.081	 -21.212
 42.0	 7.784	 9.087	 -21.607
 42.5	 7.790	 9.094	 -21.242
 42.9	 7.796	 9.100	 -21.437
 43.4	 7.802	 9.106	 -22.045
 43.9	 7.808	 9.112	 -22.287
 44.3	 7.814	 9.118	 -21.695
 44.8	 7.820	 9.124	 -22.300
 45.2	 7.826	 9.130	 -22.355
 45.7	 7.832	 9.136	 -21.604
 46.2	 7.838	 9.142	 -21.764
 46.6	 7.844	 9.148	 -22.397
 47.1	 7.850	 9.154	 -22.062
 47.6	 7.856	 9.160	 -21.936
 48.0	 7.861	 9.166	 -22.053
 48.5	 7.867	 9.171	 -22.126
 49.0	 7.873	 9.177	 -21.991
 49.5	 7.878	 9.183	 -21.921
 49.9	 7.884	 9.188	 -22.139
 50.4	 7.889	 9.194	 -22.527
 50.9	 7.895	 9.199	 -22.344
 51.4	 7.900	 9.205	 -22.373
 51.9	 7.906	 9.210	 -22.370
 52.4	 7.911	 9.216	 -22.672
 52.9	 7.916	 9.221	 -22.932
 53.3	 7.922	 9.226	 -22.660
 53.8	 7.927	 9.232	 -22.967
 54.3	 7.932	 9.237	 -22.312
 54.8	 7.937	 9.242	 -22.873
 55.3	 7.943	 9.248	 -22.676
 55.8	 7.948	 9.253	 -22.759
 56.3	 7.953	 9.258	 -22.633
 56.8	 7.958	 9.263	 -22.467
 57.3	 7.963	 9.268	 -22.717
 57.8	 7.968	 9.273	 -22.545
 58.3	 7.973	 9.278	 -22.697
 58.8	 7.978	 9.283	 -22.750
 59.3	 7.983	 9.288	 -22.668
 59.8	 7.988	 9.293	 -24.215
 60.3	 7.993	 9.298	 -23.169
 60.9	 7.998	 9.303	 -22.883
 61.4	 8.003	 9.308	 -23.079
 61.9	 8.008	 9.313	 -24.209
 62.4	 8.012	 9.318	 -23.703
 62.9	 8.017	 9.323	 -23.280
 63.4	 8.022	 9.327	 -23.149
 63.9	 8.027	 9.332	 -23.416
 64.5	 8.031	 9.337	 -24.176
 65.0	 8.036	 9.342	 -23.939
 65.5	 8.041	 9.346	 -23.842
 66.0	 8.045	 9.351	 -24.007
 66.6	 8.050	 9.356	 -24.551
 67.1	 8.054	 9.360	 -23.415
 67.6	 8.059	 9.365	 -23.860
 68.1	 8.064	 9.369	 -25.487
 68.7	 8.068	 9.374	 -23.921
 69.2	 8.072	 9.378	 -24.075
 69.7	 8.077	 9.383	 -23.740
 70.3	 8.081	 9.387	 -25.079
 70.8	 8.086	 9.392	 -24.184
 71.4	 8.090	 9.396	 -24.044
 71.9	 8.095	 9.401	 -25.386
 72.4	 8.099	 9.405	 -23.959
 73.0	 8.103	 9.409	 -24.271
 73.5	 8.107	 9.414	 -24.764
 74.1	 8.112	 9.418	 -24.441
 74.6	 8.116	 9.422	 -23.959
 75.2	 8.120	 9.427	 -24.401


==> ising/d64_n129.dat <==
 rank	log10t	log10n	log10acc
  1.1	 2.244	 5.013	  -0.099
  1.2	 2.439	 5.328	  -0.886
  1.4	 2.632	 5.538	  -2.256
  1.7	 2.822	 5.742	  -3.173
  2.0	 2.929	 5.880	  -3.356
  2.4	 3.042	 5.991	  -4.326
  2.8	 3.164	 6.086	  -6.318
  3.3	 3.233	 6.173	  -6.068
  3.8	 3.298	 6.252	  -6.067
  4.3	 3.403	 6.332	  -6.606
  4.8	 3.473	 6.407	  -6.876
  5.4	 3.525	 6.469	  -7.693
  5.9	 3.574	 6.522	  -7.524
  6.5	 3.617	 6.572	  -9.623
  7.2	 3.664	 6.631	  -7.917
  7.8	 3.705	 6.678	  -8.924
  8.4	 3.738	 6.720	  -8.896
  9.1	 3.784	 6.765	  -9.513
  9.8	 3.826	 6.809	  -9.812
 10.5	 3.866	 6.848	 -10.387
 11.2	 3.897	 6.885	  -9.697
 11.9	 3.930	 6.921	  -9.690
 12.7	 3.959	 6.956	 -12.407
 13.5	 3.986	 6.991	 -11.627
 14.2	 4.015	 7.021	 -11.676
 15.0	 4.041	 7.053	 -10.951
 15.8	 4.071	 7.083	 -12.143
 16.7	 4.101	 7.112	 -12.255
 17.5	 4.133	 7.142	 -12.604
 18.4	 4.160	 7.171	 -12.418
 19.3	 4.185	 7.198	 -12.467
 20.1	 4.208	 7.224	 -13.149
 21.0	 4.236	 7.250	 -13.556
 21.9	 4.258	 7.275	 -13.361
 22.8	 4.280	 7.300	 -12.775
 23.8	 4.306	 7.323	 -13.292
 24.7	 4.329	 7.346	 -13.342
 25.6	 4.350	 7.369	 -15.415
 26.5	 4.370	 7.391	 -13.959
 27.5	 4.392	 7.413	 -14.298
 28.4	 4.412	 7.433	 -14.156
 29.4	 4.430	 7.453	 -14.228
 30.3	 4.451	 7.473	 -15.421
 31.3	 4.469	 7.491	 -14.633
 32.2	 4.486	 7.510	 -14.548
 33.2	 4.505	 7.529	 -14.730
 34.1	 4.522	 7.547	 -15.640
 35.1	 4.540	 7.564	 -15.106
 36.0	 4.556	 7.581	 -16.008
 37.0	 4.572	 7.598	 -15.562
 37.9	 4.589	 7.615	 -16.195
 38.9	 4.607	 7.632	 -15.640
 39.9	 4.624	 7.649	 -16.562
 40.8	 4.639	 7.665	 -16.476
 41.8	 4.656	 7.680	 -15.857
 42.7	 4.671	 7.695	 -15.991
 43.7	 4.685	 7.710	 -16.733
 44.7	 4.703	 7.725	 -16.373
 45.6	 4.718	 7.740	 -16.431
 46.6	 4.733	 7.753	 -16.863
 47.6	 4.747	 7.767	 -16.943
 48.5	 4.761	 7.781	 -16.866
 49.5	 4.773	 7.795	 -16.618
 50.5	 4.786	 7.808	 -16.644
 51.5	 4.799	 7.822	 -16.708
 52.4	 4.811	 7.834	 -17.971
 53.4	 4.824	 7.848	 -17.967
 54.4	 4.836	 7.860	 -17.733
 55.3	 4.849	 7.873	 -18.983
 56.3	 4.861	 7.885	 -18.533
 57.3	 4.873	 7.898	 -17.740
 58.3	 4.887	 7.910	 -17.658
 59.2	 4.898	 7.922	 -17.717
 60.2	 4.910	 7.933	 -17.879
 61.2	 4.921	 7.944	 -17.830
 62.2	 4.932	 7.955	 -18.735
 63.1	 4.944	 7.967	 -17.917
 64.1	 4.954	 7.977	 -19.519
 65.1	 4.965	 7.989	 -18.319
 66.1	 4.977	 8.000	 -19.432
 67.1	 4.987	 8.011	 -18.480
 68.0	 4.998	 8.022	 -19.103
 69.0	 5.008	 8.032	 -18.759
 70.0	 5.018	 8.043	 -18.730
 71.0	 5.029	 8.053	 -18.907
 71.9	 5.038	 8.063	 -19.724
 72.9	 5.048	 8.073	 -20.830
 73.9	 5.058	 8.082	 -19.979
 74.9	 5.067	 8.092	 -19.382
 75.8	 5.077	 8.101	 -19.451
 76.8	 5.087	 8.110	 -19.411
 77.8	 5.096	 8.119	 -19.810
 78.8	 5.105	 8.128	 -20.000
 79.8	 5.113	 8.137	 -19.666
 80.7	 5.123	 8.146	 -19.465
 81.7	 5.132	 8.155	 -19.730
 82.7	 5.141	 8.164	 -19.676
 83.7	 5.149	 8.173	 -19.672
 84.7	 5.158	 8.182	 -19.539
 85.6	 5.166	 8.190	 -20.361
 86.6	 5.174	 8.199	 -20.193
 87.6	 5.184	 8.208	 -19.889
 88.6	 5.192	 8.217	 -20.022
 89.6	 5.200	 8.225	 -20.491
 90.5	 5.209	 8.233	 -20.237
 91.5	 5.217	 8.241	 -20.413
 92.5	 5.225	 8.249	 -20.636
 93.5	 5.233	 8.257	 -21.206
 94.5	 5.241	 8.265	 -20.376
 95.4	 5.248	 8.273	 -20.073
 96.4	 5.254	 8.280	 -21.112
 97.4	 5.262	 8.288	 -20.298
 98.4	 5.270	 8.296	 -20.590
 99.4	 5.278	 8.303	 -21.159
100.4	 5.285	 8.310	 -20.842
101.3	 5.292	 8.318	 -21.121
102.3	 5.299	 8.325	 -21.213
103.3	 5.306	 8.333	 -20.654
104.3	 5.313	 8.340	 -21.842
105.3	 5.320	 8.346	 -20.903
106.2	 5.327	 8.354	 -21.507
107.2	 5.334	 8.361	 -21.462
108.2	 5.341	 8.368	 -21.437
109.2	 5.348	 8.375	 -21.032
110.2	 5.355	 8.382	 -21.089
111.1	 5.362	 8.389	 -22.417
112.1	 5.369	 8.396	 -21.291
113.1	 5.376	 8.403	 -21.445
114.1	 5.382	 8.409	 -21.484
115.1	 5.389	 8.416	 -21.530
116.0	 5.395	 8.422	 -21.780
117.0	 5.401	 8.429	 -21.676
118.0	 5.408	 8.435	 -22.176
119.0	 5.414	 8.442	 -21.770
120.0	 5.421	 8.448	 -21.738
120.9	 5.428	 8.454	 -22.284
121.9	 5.434	 8.461	 -22.740
122.9	 5.440	 8.467	 -23.463
123.9	 5.446	 8.473	 -23.294
124.9	 5.453	 8.479	 -22.527
125.9	 5.459	 8.485	 -22.481
126.8	 5.466	 8.492	 -22.173
127.8	 5.472	 8.498	 -22.264
128.8	 5.479	 8.504	 -23.423
129.8	 5.485	 8.510	 -22.365
130.8	 5.492	 8.516	 -22.510
131.8	 5.499	 8.522	 -22.166
132.7	 5.504	 8.528	 -22.488
133.7	 5.511	 8.534	 -23.233
134.7	 5.516	 8.540	 -22.688
135.7	 5.521	 8.545	 -23.397
136.7	 5.527	 8.551	 -22.595
137.6	 5.533	 8.557	 -22.585
138.6	 5.539	 8.563	 -22.936
139.6	 5.545	 8.568	 -23.857
140.6	 5.551	 8.574	 -23.427
141.6	 5.556	 8.579	 -23.366
142.6	 5.562	 8.585	 -23.078
143.5	 5.567	 8.590	 -24.133
144.5	 5.573	 8.596	 -23.232
145.5	 5.579	 8.601	 -23.309
146.5	 5.585	 8.606	 -24.578
147.5	 5.591	 8.612	 -23.910
148.5	 5.596	 8.617	 -24.291
149.4	 5.602	 8.623	 -23.510
150.4	 5.608	 8.628	 -23.012
151.4	 5.613	 8.633	 -23.738
152.4	 5.618	 8.639	 -23.688
153.4	 5.623	 8.644	 -23.416
154.4	 5.629	 8.649	 -24.030
155.3	 5.634	 8.654	 -23.740
156.3	 5.639	 8.659	 -24.096
157.3	 5.644	 8.664	 -23.447
158.3	 5.649	 8.669	 -24.197
159.3	 5.655	 8.674	 -23.701
160.2	 5.660	 8.678	 -23.660
161.2	 5.665	 8.684	 -23.539
162.2	 5.670	 8.689	 -24.193
163.2	 5.675	 8.694	 -24.848
164.2	 5.680	 8.699	 -23.726
165.1	 5.685	 8.703	 -24.463
166.1	 5.691	 8.708	 -23.848
167.1	 5.696	 8.713	 -25.277
168.1	 5.700	 8.717	 -24.602
169.1	 5.705	 8.722	 -24.165
170.0	 5.710	 8.727	 -25.015
171.0	 5.714	 8.731	 -24.321
172.0	 5.719	 8.736	 -24.231
173.0	 5.724	 8.741	 -24.554
174.0	 5.729	 8.745	 -24.548
175.0	 5.734	 8.750	 -24.363
175.9	 5.738	 8.754	 -24.396
176.9	 5.743	 8.759	 -25.184
177.9	 5.748	 8.764	 -24.672
178.9	 5.753	 8.768	 -24.274
179.9	 5.757	 8.773	 -24.541
180.8	 5.762	 8.777	 -24.408
181.8	 5.766	 8.782	 -24.625
182.8	 5.770	 8.786	 -25.055
183.8	 5.775	 8.790	 -25.290
184.7	 5.779	 8.795	 -24.356
185.7	 5.784	 8.799	 -24.710
186.7	 5.788	 8.803	 -24.564
187.7	 5.793	 8.808	 -25.719
188.6	 5.797	 8.812	 -24.701
189.6	 5.801	 8.816	 -24.672
190.6	 5.806	 8.820	 -25.072
191.6	 5.810	 8.824	 -25.067
192.5	 5.815	 8.828	 -25.983
193.5	 5.819	 8.833	 -26.190
194.5	 5.823	 8.837	 -25.297
195.5	 5.828	 8.841	 -25.622
196.5	 5.832	 8.845	 -24.936
197.4	 5.836	 8.849	 -25.517
198.4	 5.841	 8.853	 -25.069
199.4	 5.845	 8.857	 -25.745
200.3	 5.849	 8.861	 -25.879
201.3	 5.853	 8.865	 -25.324
202.3	 5.857	 8.869	 -25.455
203.3	 5.861	 8.873	 -25.548
204.3	 5.865	 8.877	 -27.053
205.2	 5.869	 8.881	 -27.010
206.2	 5.874	 8.885	 -26.161
207.2	 5.878	 8.889	 -25.879
208.2	 5.882	 8.893	 -25.668
209.1	 5.886	 8.897	 -26.928
210.1	 5.890	 8.900	 -26.959
211.1	 5.894	 8.904	 -26.456
212.1	 5.898	 8.908	 -25.790
213.0	 5.902	 8.912	 -27.248
214.0	 5.906	 8.915	 -25.750
215.0	 5.910	 8.919	 -25.556
216.0	 5.914	 8.923	 -26.244
216.9	 5.918	 8.927	 -26.457
217.9	 5.923	 8.931	 -26.423
218.9	 5.927	 8.934	 -26.467
219.8	 5.930	 8.938	 -26.780
220.8	 5.934	 8.941	 -26.535
221.8	 5.938	 8.945	 -27.192
222.8	 5.942	 8.949	 -26.135
223.8	 5.945	 8.952	 -25.824
224.8	 5.949	 8.956	 -26.111
225.7	 5.953	 8.959	 -26.541
226.7	 5.957	 8.963	 -26.132
227.7	 5.960	 8.966	 -26.502
228.7	 5.964	 8.970	 -25.917
229.7	 5.968	 8.973	 -26.155
230.6	 5.972	 8.977	 -27.190
231.6	 5.975	 8.980	 -26.424
232.6	 5.979	 8.984	 -26.001
233.6	 5.983	 8.987	 -26.242
234.6	 5.986	 8.991	 -27.083
235.5	 5.990	 8.994	 -26.086
236.5	 5.993	 8.997	 -26.500
237.5	 5.997	 9.001	 -26.609
238.5	 6.001	 9.004	 -26.526
239.4	 6.004	 9.008	 -26.991
240.4	 6.008	 9.011	 -27.068
241.4	 6.012	 9.015	 -26.325
242.4	 6.015	 9.018	 -26.701
243.4	 6.018	 9.021	 -26.857
244.3	 6.022	 9.025	 -26.812
245.3	 6.025	 9.028	 -26.261
246.3	 6.029	 9.031	 -27.087
247.3	 6.033	 9.035	 -26.599
248.2	 6.036	 9.038	 -26.670
249.2	 6.040	 9.041	 -26.638
250.2	 6.043	 9.044	 -26.735
251.1	 6.047	 9.048	 -26.907
252.1	 6.051	 9.051	 -26.625
253.1	 6.054	 9.054	 -27.057
254.1	 6.057	 9.058	 -27.126
255.1	 6.060	 9.061	 -27.886
256.0	 6.064	 9.064	 -27.684
257.0	 6.068	 9.067	 -27.370
258.0	 6.071	 9.070	 -27.613
259.0	 6.074	 9.074	 -27.666
260.0	 6.078	 9.077	 -28.153
260.9	 6.081	 9.080	 -28.235
261.9	 6.084	 9.083	 -27.065
262.9	 6.087	 9.086	 -27.415
263.8	 6.090	 9.089	 -27.221
264.8	 6.094	 9.092	 -28.367
265.8	 6.097	 9.096	 -27.110
266.8	 6.100	 9.099	 -27.409
267.8	 6.103	 9.102	 -27.189
268.8	 6.106	 9.105	 -27.650
269.7	 6.109	 9.108	 -27.197
270.7	 6.113	 9.111	 -27.503
271.7	 6.116	 9.114	 -27.532
272.7	 6.119	 9.117	 -27.604
273.7	 6.122	 9.120	 -28.383
274.6	 6.125	 9.123	 -27.714
275.6	 6.129	 9.125	 -28.721
276.6	 6.132	 9.128	 -27.550
277.6	 6.135	 9.131	 -28.391
278.5	 6.138	 9.134	 -27.907
279.5	 6.140	 9.137	 -28.409
280.5	 6.143	 9.140	 -27.735
281.5	 6.146	 9.143	 -27.600
282.4	 6.150	 9.146	 -28.256
283.4	 6.153	 9.149	 -28.188
284.4	 6.155	 9.151	 -28.573
285.3	 6.158	 9.154	 -27.987
286.3	 6.161	 9.157	 -28.697
287.3	 6.164	 9.160	 -27.903
288.3	 6.167	 9.163	 -28.609
289.2	 6.171	 9.166	 -27.815
290.2	 6.174	 9.169	 -28.261
291.2	 6.177	 9.171	 -27.699
292.2	 6.180	 9.174	 -28.416
293.2	 6.183	 9.177	 -29.166
294.1	 6.186	 9.180	 -28.757
295.1	 6.189	 9.183	 -27.889
296.1	 6.192	 9.185	 -28.759
297.0	 6.195	 9.188	 -28.103
298.0	 6.198	 9.191	 -28.561
299.0	 6.201	 9.193	 -28.417
300.0	 6.204	 9.196	 -28.088
300.9	 6.207	 9.199	 -28.604
301.9	 6.210	 9.202	 -28.292
302.9	 6.213	 9.204	 -28.034
303.9	 6.216	 9.207	 -28.438
304.8	 6.219	 9.210	 -27.939
305.8	 6.221	 9.213	 -28.079
306.8	 6.224	 9.215	 -28.343
307.8	 6.227	 9.218	 -28.357
308.8	 6.230	 9.220	 -28.272
309.7	 6.233	 9.223	 -28.184
310.7	 6.236	 9.226	 -28.939
311.7	 6.238	 9.228	 -28.650
312.6	 6.241	 9.231	 -28.338
313.6	 6.243	 9.234	 -29.028
314.6	 6.246	 9.236	 -28.810
315.6	 6.249	 9.239	 -28.559
316.5	 6.253	 9.242	 -28.533
317.5	 6.256	 9.244	 -28.656
318.5	 6.258	 9.247	 -30.304
319.5	 6.261	 9.249	 -28.745
320.4	 6.264	 9.252	 -28.428
321.4	 6.266	 9.254	 -29.089
322.4	 6.269	 9.257	 -28.567
323.4	 6.272	 9.260	 -28.506
324.3	 6.275	 9.262	 -29.535
325.3	 6.277	 9.265	 -28.799
326.3	 6.280	 9.267	 -28.939
327.3	 6.283	 9.270	 -29.530
328.2	 6.286	 9.272	 -28.910
329.2	 6.288	 9.275	 -29.590
330.2	 6.291	 9.277	 -29.158
331.2	 6.294	 9.279	 -29.050
332.1	 6.297	 9.282	 -29.305
333.1	 6.299	 9.284	 -28.903
334.1	 6.302	 9.287	 -29.175
335.1	 6.304	 9.289	 -29.323
336.0	 6.307	 9.292	 -29.267
337.0	 6.309	 9.294	 -28.893
338.0	 6.312	 9.297	 -29.777
339.0	 6.315	 9.299	 -29.250
339.9	 6.317	 9.301	 -29.061
340.9	 6.320	 9.304	 -29.513
341.9	 6.323	 9.306	 -29.109
342.8	 6.325	 9.308	 -29.688
343.8	 6.328	 9.311	 -29.851
344.8	 6.331	 9.313	 -31.283
345.8	 6.333	 9.316	 -29.719
346.7	 6.336	 9.318	 -29.327
347.7	 6.339	 9.320	 -29.137
348.7	 6.341	 9.323	 -29.346
349.7	 6.344	 9.325	 -29.504
350.6	 6.346	 9.327	 -29.738
351.6	 6.349	 9.330	 -29.192
352.6	 6.351	 9.332	 -29.699
353.6	 6.354	 9.334	 -30.094
354.5	 6.357	 9.337	 -29.187
355.5	 6.359	 9.339	 -29.313
356.5	 6.362	 9.341	 -29.883
357.5	 6.364	 9.343	 -29.517
358.4	 6.367	 9.346	 -29.951
359.4	 6.369	 9.348	 -30.032
360.4	 6.372	 9.350	 -30.031
361.4	 6.374	 9.352	 -30.762
362.3	 6.377	 9.355	 -29.523
363.3	 6.379	 9.357	 -29.402
364.3	 6.381	 9.359	 -29.917
365.3	 6.384	 9.361	 -31.026
366.2	 6.386	 9.364	 -29.684
367.2	 6.389	 9.366	 -30.199
368.2	 6.391	 9.368	 -29.979
369.2	 6.393	 9.370	 -30.196
370.1	 6.396	 9.372	 -30.636
371.1	 6.398	 9.375	 -29.620
372.1	 6.400	 9.377	 -30.441
373.1	 6.403	 9.379	 -29.947
374.0	 6.405	 9.381	 -30.073
375.0	 6.408	 9.384	 -31.133
376.0	 6.410	 9.386	 -30.140
377.0	 6.413	 9.388	 -30.251
377.9	 6.415	 9.390	 -29.924
378.9	 6.418	 9.393	 -30.595
379.9	 6.420	 9.395	 -30.040
380.9	 6.422	 9.397	 -30.292
381.8	 6.425	 9.399	 -30.199
382.8	 6.427	 9.401	 -29.991
383.8	 6.430	 9.403	 -30.268
384.8	 6.432	 9.405	 -30.080
385.7	 6.434	 9.408	 -29.987
386.7	 6.437	 9.410	 -31.240
387.7	 6.439	 9.412	 -30.635
388.7	 6.441	 9.414	 -29.939
389.6	 6.444	 9.416	 -30.305
390.6	 6.446	 9.418	 -30.263
391.6	 6.448	 9.420	 -30.873
392.6	 6.451	 9.422	 -30.183
393.5	 6.453	 9.424	 -31.932
394.5	 6.455	 9.426	 -30.740
395.5	 6.458	 9.428	 -30.907
396.5	 6.460	 9.430	 -30.987
397.4	 6.462	 9.432	 -30.573
398.4	 6.465	 9.435	 -31.455
399.4	 6.467	 9.437	 -30.503
400.3	 6.469	 9.439	 -30.585
401.3	 6.471	 9.441	 -31.052
402.3	 6.473	 9.443	 -31.133
403.3	 6.476	 9.445	 -30.431
404.2	 6.478	 9.447	 -30.551
405.2	 6.481	 9.449	 -30.644
406.2	 6.483	 9.451	 -30.417
407.2	 6.485	 9.453	 -31.069
408.1	 6.487	 9.455	 -30.496
409.1	 6.489	 9.457	 -30.471
410.1	 6.492	 9.459	 -30.839
411.1	 6.494	 9.461	 -31.379
412.0	 6.496	 9.463	 -31.545
413.0	 6.498	 9.465	 -30.842
414.0	 6.500	 9.467	 -30.714
415.0	 6.503	 9.469	 -30.764
415.9	 6.505	 9.471	 -30.770
416.9	 6.507	 9.473	 -30.690
417.9	 6.509	 9.475	 -30.821
418.9	 6.511	 9.477	 -30.936
419.8	 6.513	 9.479	 -31.117
420.8	 6.515	 9.481	 -31.548
421.8	 6.517	 9.483	 -30.648
422.8	 6.519	 9.485	 -31.738
423.7	 6.521	 9.487	 -32.087
424.7	 6.523	 9.489	 -31.670
425.7	 6.526	 9.491	 -30.863
426.7	 6.528	 9.493	 -31.554
427.6	 6.530	 9.494	 -30.710
428.6	 6.532	 9.496	 -31.907
429.6	 6.534	 9.498	 -31.157
430.6	 6.537	 9.500	 -31.232
431.5	 6.539	 9.502	 -31.548
432.5	 6.541	 9.504	 -32.114
433.5	 6.543	 9.506	 -31.158
434.5	 6.545	 9.508	 -30.879
435.4	 6.548	 9.510	 -31.485
436.4	 6.550	 9.512	 -31.124
437.4	 6.552	 9.514	 -31.313
438.4	 6.554	 9.515	 -31.237
439.3	 6.556	 9.517	 -31.201
440.3	 6.558	 9.519	 -31.348
441.3	 6.560	 9.521	 -31.219
442.3	 6.562	 9.523	 -31.039
443.2	 6.564	 9.525	 -31.215
444.2	 6.566	 9.527	 -31.405
445.2	 6.568	 9.528	 -31.093
446.2	 6.570	 9.530	 -31.924
447.1	 6.572	 9.532	 -31.224
448.1	 6.574	 9.534	 -31.536
449.1	 6.576	 9.536	 -30.845
450.1	 6.578	 9.538	 -31.190
451.0	 6.580	 9.540	 -31.352
452.0	 6.582	 9.541	 -31.312
453.0	 6.584	 9.543	 -31.578
453.9	 6.586	 9.545	 -31.281
454.9	 6.588	 9.547	 -31.554
455.9	 6.590	 9.549	 -32.812
456.9	 6.592	 9.550	 -31.463
457.8	 6.594	 9.552	 -31.332
458.8	 6.596	 9.554	 -31.131
459.8	 6.598	 9.556	 -31.670
460.8	 6.600	 9.558	 -31.256
461.7	 6.602	 9.559	 -32.870
462.7	 6.604	 9.561	 -31.268
463.7	 6.606	 9.563	 -31.845
464.7	 6.608	 9.565	 -31.333
465.6	 6.610	 9.566	 -31.728
466.6	 6.612	 9.568	 -31.425
467.6	 6.614	 9.570	 -31.526
468.6	 6.616	 9.572	 -32.048
469.5	 6.618	 9.574	 -31.674
470.5	 6.620	 9.575	 -31.439
471.5	 6.622	 9.577	 -33.415
472.5	 6.624	 9.579	 -31.506
473.4	 6.626	 9.581	 -31.914
474.4	 6.628	 9.582	 -31.656
475.4	 6.630	 9.584	 -31.432
476.4	 6.632	 9.586	 -32.812
477.3	 6.634	 9.588	 -32.425
478.3	 6.636	 9.589	 -32.048
479.3	 6.638	 9.591	 -31.824
480.3	 6.640	 9.593	 -32.975
481.3	 6.642	 9.595	 -31.854
482.2	 6.644	 9.596	 -31.842
483.2	 6.645	 9.598	 -32.016
484.2	 6.648	 9.600	 -32.602
485.2	 6.649	 9.601	 -31.991
486.1	 6.651	 9.603	 -32.485
487.1	 6.653	 9.605	 -31.876
488.1	 6.655	 9.607	 -32.656
489.1	 6.657	 9.608	 -31.812
490.0	 6.659	 9.610	 -32.812
491.0	 6.661	 9.612	 -31.863
492.0	 6.663	 9.613	 -32.354
492.9	 6.665	 9.615	 -32.415
493.9	 6.667	 9.617	 -31.876
494.9	 6.668	 9.618	 -31.807
495.8	 6.670	 9.620	 -32.326
496.8	 6.672	 9.622	 -31.924
497.8	 6.674	 9.623	 -32.072
498.7	 6.676	 9.625	 -32.082
499.7	 6.678	 9.627	 -33.016
500.7	 6.680	 9.628	 -31.848
501.6	 6.682	 9.630	 -32.238
502.6	 6.684	 9.632	 -33.114
503.6	 6.685	 9.633	 -33.114
504.6	 6.687	 9.635	 -32.135
505.5	 6.689	 9.637	 -33.539
506.5	 6.691	 9.638	 -31.836


==> ising/d64_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	 1.640	 4.703	  -0.078
  1.3	 1.964	 5.019	  -0.879
  1.5	 2.179	 5.234	  -2.156
  1.8	 2.363	 5.439	  -3.172
  2.2	 2.493	 5.570	  -3.551
  2.6	 2.605	 5.682	  -4.168
  3.0	 2.730	 5.789	  -5.670
  3.5	 2.824	 5.878	  -5.866
  4.0	 2.909	 5.957	  -6.412
  4.5	 2.981	 6.037	  -6.772
  5.0	 3.072	 6.120	  -6.810
  5.6	 3.134	 6.181	  -7.842
  6.2	 3.184	 6.236	  -7.900
  6.8	 3.231	 6.287	  -7.836
  7.4	 3.281	 6.336	  -7.975
  8.1	 3.323	 6.383	  -9.611
  8.8	 3.364	 6.427	  -9.181
  9.5	 3.402	 6.469	  -9.383
 10.2	 3.439	 6.508	  -9.538
 10.9	 3.479	 6.546	 -10.332
 11.6	 3.516	 6.584	 -10.374
 12.4	 3.552	 6.621	 -10.405
 13.2	 3.587	 6.655	 -11.848
 14.0	 3.618	 6.689	 -12.939
 14.8	 3.648	 6.719	 -10.812
 15.6	 3.679	 6.749	 -11.424
 16.4	 3.715	 6.780	 -12.288
 17.3	 3.741	 6.809	 -12.121
 18.2	 3.774	 6.839	 -12.131
 19.1	 3.809	 6.868	 -12.650
 19.9	 3.834	 6.895	 -12.542
 20.8	 3.856	 6.922	 -13.249
 21.8	 3.883	 6.948	 -12.863
 22.7	 3.907	 6.973	 -12.790
 23.6	 3.932	 6.996	 -13.369
 24.5	 3.955	 7.020	 -13.254
 25.5	 3.977	 7.042	 -13.570
 26.4	 3.999	 7.064	 -14.427
 27.3	 4.020	 7.085	 -13.848
 28.3	 4.040	 7.105	 -14.095
 29.2	 4.062	 7.125	 -15.041
 30.2	 4.081	 7.144	 -14.267
 31.1	 4.102	 7.165	 -14.740
 32.1	 4.121	 7.184	 -14.717
 33.0	 4.143	 7.203	 -15.652
 34.0	 4.162	 7.221	 -14.842
 34.9	 4.182	 7.239	 -15.640
 35.9	 4.199	 7.257	 -14.996
 36.9	 4.217	 7.274	 -15.029
 37.8	 4.235	 7.290	 -15.084
 38.8	 4.249	 7.306	 -15.565
 39.8	 4.264	 7.321	 -15.738
 40.7	 4.281	 7.337	 -16.873
 41.7	 4.299	 7.353	 -16.914
 42.7	 4.316	 7.369	 -15.479
 43.6	 4.331	 7.384	 -16.879
 44.6	 4.349	 7.399	 -17.452
 45.6	 4.364	 7.414	 -16.275
 46.5	 4.378	 7.429	 -16.717
 47.5	 4.394	 7.444	 -16.400
 48.5	 4.407	 7.457	 -16.851
 49.4	 4.423	 7.472	 -17.221
 50.4	 4.435	 7.485	 -17.103
 51.4	 4.451	 7.499	 -16.690
 52.4	 4.463	 7.512	 -16.996
 53.3	 4.475	 7.524	 -18.189
 54.3	 4.488	 7.537	 -18.230
 55.3	 4.503	 7.550	 -18.370
 56.3	 4.514	 7.562	 -17.648
 57.2	 4.526	 7.575	 -17.144
 58.2	 4.541	 7.587	 -18.369
 59.2	 4.555	 7.598	 -17.699
 60.2	 4.566	 7.610	 -17.757
 61.1	 4.579	 7.622	 -17.799
 62.1	 4.593	 7.634	 -18.433
 63.1	 4.606	 7.645	 -18.712
 64.1	 4.616	 7.657	 -18.190
 65.0	 4.626	 7.668	 -18.719
 66.0	 4.638	 7.678	 -18.327
 67.0	 4.649	 7.689	 -18.382
 68.0	 4.659	 7.700	 -18.635
 68.9	 4.671	 7.711	 -18.294
 69.9	 4.683	 7.722	 -18.939
 70.9	 4.694	 7.732	 -19.836
 71.9	 4.704	 7.743	 -18.870
 72.9	 4.713	 7.752	 -20.492
 73.8	 4.723	 7.763	 -19.652
 74.8	 4.735	 7.773	 -19.220
 75.8	 4.744	 7.782	 -19.585
 76.8	 4.753	 7.792	 -18.983
 77.8	 4.761	 7.801	 -19.379
 78.7	 4.772	 7.811	 -19.472
 79.7	 4.782	 7.820	 -20.076
 80.7	 4.792	 7.829	 -19.790
 81.7	 4.800	 7.838	 -19.996
 82.7	 4.810	 7.847	 -19.754
 83.6	 4.819	 7.855	 -19.335
 84.6	 4.829	 7.865	 -19.644
 85.6	 4.837	 7.873	 -19.479
 86.6	 4.846	 7.882	 -20.147
 87.6	 4.854	 7.891	 -19.573
 88.5	 4.863	 7.900	 -19.866
 89.5	 4.870	 7.908	 -19.910
 90.5	 4.879	 7.916	 -20.213
 91.5	 4.887	 7.925	 -21.024
 92.5	 4.896	 7.933	 -20.548
 93.4	 4.904	 7.941	 -20.188
 94.4	 4.915	 7.949	 -20.475
 95.4	 4.923	 7.958	 -20.728
 96.4	 4.932	 7.965	 -20.735
 97.4	 4.939	 7.973	 -20.818
 98.3	 4.948	 7.980	 -21.121
 99.3	 4.955	 7.988	 -21.326
100.3	 4.962	 7.995	 -20.674
101.3	 4.970	 8.003	 -21.184
102.3	 4.978	 8.011	 -20.730
103.3	 4.988	 8.018	 -21.724
104.2	 4.996	 8.026	 -21.670
105.2	 5.003	 8.033	 -21.523
106.2	 5.010	 8.040	 -20.932
107.2	 5.018	 8.047	 -21.278
108.2	 5.025	 8.054	 -20.857
109.1	 5.033	 8.061	 -20.921
110.1	 5.040	 8.068	 -21.117
111.1	 5.047	 8.075	 -21.593
112.1	 5.054	 8.082	 -21.291
113.1	 5.060	 8.089	 -22.064
114.0	 5.067	 8.095	 -21.606
115.0	 5.073	 8.102	 -21.527
116.0	 5.079	 8.108	 -22.011
117.0	 5.087	 8.115	 -21.600
118.0	 5.096	 8.122	 -21.278
119.0	 5.101	 8.128	 -21.959
119.9	 5.107	 8.134	 -23.099
120.9	 5.113	 8.141	 -21.620
121.9	 5.119	 8.147	 -21.804
122.9	 5.126	 8.153	 -21.680
123.9	 5.132	 8.159	 -22.385
124.8	 5.138	 8.165	 -22.206
125.8	 5.145	 8.171	 -22.192
126.8	 5.151	 8.178	 -23.173
127.8	 5.157	 8.184	 -22.376
128.8	 5.163	 8.190	 -22.312
129.8	 5.169	 8.196	 -22.991
130.7	 5.175	 8.202	 -22.866
131.7	 5.181	 8.207	 -22.801
132.7	 5.186	 8.213	 -22.429
133.7	 5.194	 8.219	 -23.350
134.7	 5.201	 8.225	 -23.402
135.7	 5.207	 8.231	 -23.717
136.6	 5.213	 8.237	 -22.693
137.6	 5.218	 8.242	 -22.851
138.6	 5.224	 8.248	 -22.863
139.6	 5.231	 8.253	 -25.627
140.6	 5.236	 8.259	 -22.879
141.5	 5.242	 8.264	 -23.124
142.5	 5.247	 8.270	 -23.281
143.5	 5.252	 8.275	 -23.132
144.5	 5.259	 8.281	 -23.130
145.5	 5.265	 8.286	 -23.524
146.5	 5.270	 8.292	 -23.889
147.4	 5.276	 8.297	 -22.910
148.4	 5.281	 8.302	 -23.556
149.4	 5.286	 8.308	 -23.558
150.4	 5.291	 8.313	 -23.483
151.4	 5.297	 8.318	 -23.772
152.4	 5.303	 8.324	 -23.115
153.3	 5.308	 8.329	 -23.472
154.3	 5.313	 8.334	 -24.900
155.3	 5.318	 8.339	 -24.462
156.3	 5.324	 8.344	 -23.386
157.3	 5.329	 8.348	 -23.833
158.3	 5.334	 8.354	 -23.606
159.2	 5.340	 8.359	 -23.780
160.2	 5.344	 8.364	 -23.456
161.2	 5.349	 8.368	 -23.690
162.2	 5.354	 8.373	 -24.714
163.2	 5.359	 8.378	 -23.592
164.2	 5.364	 8.383	 -23.799
165.1	 5.369	 8.388	 -23.717
166.1	 5.374	 8.393	 -24.131
167.1	 5.378	 8.397	 -24.302
168.1	 5.383	 8.402	 -24.530
169.0	 5.389	 8.407	 -23.893
170.0	 5.394	 8.411	 -25.618
171.0	 5.399	 8.416	 -24.092
172.0	 5.403	 8.421	 -24.492
173.0	 5.407	 8.425	 -24.851
174.0	 5.412	 8.430	 -24.471
174.9	 5.416	 8.435	 -24.390
175.9	 5.420	 8.439	 -24.460
176.9	 5.425	 8.444	 -24.936
177.9	 5.430	 8.448	 -24.996
178.9	 5.435	 8.453	 -24.189
179.8	 5.439	 8.457	 -24.297
180.8	 5.443	 8.462	 -24.483
181.8	 5.448	 8.466	 -25.951
182.8	 5.452	 8.471	 -24.873
183.7	 5.457	 8.475	 -26.166
184.7	 5.461	 8.480	 -24.616
185.7	 5.465	 8.484	 -24.733
186.7	 5.469	 8.488	 -24.629
187.6	 5.474	 8.492	 -24.857
188.6	 5.478	 8.497	 -24.889
189.6	 5.482	 8.501	 -25.112
190.6	 5.486	 8.505	 -25.094
191.6	 5.491	 8.509	 -24.785
192.6	 5.496	 8.514	 -25.863
193.5	 5.500	 8.518	 -24.703
194.5	 5.505	 8.522	 -25.451
195.5	 5.509	 8.526	 -25.148
196.4	 5.513	 8.530	 -25.775
197.4	 5.517	 8.534	 -24.827
198.4	 5.521	 8.538	 -25.724
199.4	 5.526	 8.542	 -25.635
200.3	 5.530	 8.546	 -25.939
201.3	 5.533	 8.550	 -25.301
202.3	 5.537	 8.554	 -25.166
203.3	 5.542	 8.558	 -26.762
204.3	 5.546	 8.562	 -25.256
205.2	 5.550	 8.566	 -25.428
206.2	 5.555	 8.570	 -25.742
207.2	 5.559	 8.574	 -25.156
208.1	 5.563	 8.578	 -26.987
209.1	 5.567	 8.581	 -27.190
210.1	 5.571	 8.585	 -25.417
211.1	 5.575	 8.589	 -25.578
212.0	 5.580	 8.593	 -25.420
213.0	 5.584	 8.597	 -25.620
214.0	 5.587	 8.600	 -25.876
215.0	 5.592	 8.604	 -25.452
215.9	 5.596	 8.608	 -25.821
216.9	 5.600	 8.611	 -25.740
217.9	 5.603	 8.615	 -26.210
218.9	 5.608	 8.619	 -26.312
219.8	 5.612	 8.623	 -26.733
220.8	 5.615	 8.626	 -26.282
221.8	 5.619	 8.630	 -27.703
222.8	 5.623	 8.633	 -26.979
223.7	 5.626	 8.637	 -25.873
224.7	 5.630	 8.641	 -26.607
225.7	 5.634	 8.644	 -25.695
226.7	 5.638	 8.648	 -25.959
227.6	 5.642	 8.652	 -26.321
228.6	 5.645	 8.655	 -27.752
229.6	 5.648	 8.658	 -26.333
230.6	 5.652	 8.662	 -26.140
231.6	 5.656	 8.666	 -27.358
232.5	 5.660	 8.669	 -26.796
233.5	 5.663	 8.673	 -26.330
234.5	 5.666	 8.676	 -26.987
235.4	 5.670	 8.680	 -26.740
236.4	 5.674	 8.683	 -26.423
237.4	 5.678	 8.686	 -26.330
238.4	 5.681	 8.690	 -26.423
239.3	 5.685	 8.693	 -26.293
240.3	 5.688	 8.697	 -27.983
241.3	 5.692	 8.700	 -26.943
242.3	 5.695	 8.703	 -26.411
243.2	 5.699	 8.706	 -26.870
244.2	 5.702	 8.709	 -27.240
245.2	 5.706	 8.713	 -27.577
246.2	 5.709	 8.716	 -26.708
247.1	 5.713	 8.719	 -26.928
248.1	 5.717	 8.723	 -27.194
249.1	 5.720	 8.726	 -26.712
250.0	 5.724	 8.729	 -26.613
251.0	 5.727	 8.732	 -27.406
252.0	 5.731	 8.736	 -27.470
253.0	 5.735	 8.739	 -27.955
253.9	 5.739	 8.742	 -26.907
254.9	 5.743	 8.745	 -27.272
255.9	 5.746	 8.749	 -26.876
256.9	 5.750	 8.752	 -26.836
257.8	 5.753	 8.755	 -26.793
258.8	 5.756	 8.758	 -26.587
259.8	 5.760	 8.761	 -27.506
260.7	 5.762	 8.764	 -27.365
261.7	 5.766	 8.767	 -27.103
262.7	 5.769	 8.771	 -27.366
263.7	 5.772	 8.774	 -26.680
264.6	 5.775	 8.777	 -27.355
265.6	 5.778	 8.780	 -26.873
266.6	 5.781	 8.783	 -28.210
267.5	 5.785	 8.786	 -28.860
268.5	 5.788	 8.789	 -27.735
269.5	 5.792	 8.792	 -27.388
270.5	 5.795	 8.794	 -27.370
271.4	 5.799	 8.797	 -27.460
272.4	 5.802	 8.801	 -27.686
273.4	 5.805	 8.803	 -27.502
274.3	 5.809	 8.806	 -28.067


==> ising/d6_n129.dat <==
 rank	log10t	log10n	log10acc
  1.5	-1.328	 3.875	  -2.140
  2.3	-1.037	 4.150	  -3.470
  3.3	-0.831	 4.338	  -5.391
  4.3	-0.602	 4.516	  -4.684
  5.3	-0.464	 4.640	  -5.790
  6.3	-0.361	 4.734	  -6.593
  7.3	-0.269	 4.825	  -6.592
  8.3	-0.183	 4.900	  -7.298
  9.3	-0.087	 4.975	  -7.394
 10.3	-0.015	 5.038	  -8.190
 11.3	 0.067	 5.107	  -8.043
 12.3	 0.166	 5.183	  -8.674
 13.1	 0.220	 5.235	  -9.521
 14.2	 0.282	 5.283	  -9.145
 14.8	 0.330	 5.328	  -9.747
 15.6	 0.385	 5.378	 -11.022
 16.2	 0.428	 5.421	 -10.053
 17.1	 0.469	 5.456	 -10.947
 17.7	 0.516	 5.488	 -10.759
 18.5	 0.561	 5.525	 -10.971
 19.3	 0.603	 5.562	 -10.839
 20.0	 0.644	 5.593	 -11.293
 20.8	 0.684	 5.628	 -11.682
 21.4	 0.716	 5.657	 -12.099
 22.2	 0.747	 5.685	 -12.024
 22.8	 0.783	 5.715	 -12.258
 23.6	 0.813	 5.740	 -12.302
 24.3	 0.857	 5.773	 -12.368
 24.9	 0.885	 5.796	 -12.366
 25.5	 0.912	 5.819	 -12.866
 26.3	 0.939	 5.842	 -13.287
 26.9	 0.978	 5.869	 -13.917
 27.7	 1.006	 5.892	 -14.315
 28.6	 1.040	 5.918	 -13.886
 29.2	 1.064	 5.938	 -15.000
 30.0	 1.090	 5.958	 -14.654
 30.6	 1.113	 5.977	 -15.469
 31.2	 1.139	 5.999	 -15.511
 31.8	 1.163	 6.019	 -15.015
 32.6	 1.194	 6.042	 -14.764
 33.2	 1.215	 6.059	 -15.801
 34.0	 1.239	 6.076	 -15.281
 34.7	 1.259	 6.092	 -15.609
 35.3	 1.281	 6.110	 -16.340
 35.9	 1.307	 6.129	 -15.833
 36.5	 1.328	 6.144	 -16.087
 37.1	 1.353	 6.164	 -16.939
 37.7	 1.371	 6.178	 -17.153
 38.5	 1.391	 6.193	 -17.052
 39.1	 1.409	 6.205	 -17.310
 39.9	 1.432	 6.222	 -17.524
 40.5	 1.450	 6.235	 -17.214
 41.1	 1.467	 6.249	 -17.640
 41.9	 1.486	 6.264	 -17.914
 42.7	 1.504	 6.281	 -18.028
 43.3	 1.521	 6.293	 -17.419
 43.9	 1.537	 6.307	 -17.606
 44.5	 1.554	 6.319	 -17.633
 45.1	 1.572	 6.334	 -17.678
 45.7	 1.588	 6.345	 -17.812
 46.3	 1.605	 6.359	 -18.304
 46.9	 1.625	 6.375	 -18.499
 47.5	 1.644	 6.391	 -18.703
 48.1	 1.661	 6.401	 -19.218
 48.9	 1.675	 6.413	 -19.103
 49.5	 1.690	 6.424	 -20.474
 50.4	 1.707	 6.436	 -19.362
 50.9	 1.725	 6.448	 -19.503
 51.5	 1.740	 6.458	 -22.080
 52.1	 1.756	 6.470	 -19.606
 53.0	 1.771	 6.481	 -20.245
 53.6	 1.785	 6.491	 -20.810
 54.1	 1.802	 6.504	 -20.833
 55.0	 1.815	 6.514	 -19.684
 55.6	 1.829	 6.524	 -19.777
 56.2	 1.843	 6.533	 -19.788
 56.7	 1.857	 6.544	 -20.121
 57.3	 1.872	 6.553	 -20.136
 58.2	 1.888	 6.564	 -20.445
 58.8	 1.900	 6.572	 -21.227
 59.6	 1.914	 6.581	 -21.287
 60.2	 1.927	 6.591	 -21.670
 60.8	 1.940	 6.600	 -21.710
 61.4	 1.954	 6.611	 -21.245
 61.9	 1.966	 6.618	 -21.272
 62.5	 1.979	 6.628	 -21.706
 63.1	 1.991	 6.636	 -22.493
 63.7	 2.002	 6.643	 -22.511
 64.5	 2.014	 6.651	 -22.620
 65.1	 2.026	 6.659	 -22.648
 65.7	 2.039	 6.669	 -22.793
 66.5	 2.053	 6.678	 -22.225
 67.1	 2.065	 6.686	 -23.154
 67.7	 2.079	 6.696	 -22.706
 68.3	 2.091	 6.705	 -23.105
 68.9	 2.103	 6.714	 -22.614
 69.7	 2.114	 6.721	 -22.708
 70.3	 2.127	 6.730	 -22.951
 71.1	 2.138	 6.738	 -23.395
 71.7	 2.149	 6.745	 -23.623
 72.3	 2.159	 6.752	 -23.491
 72.9	 2.170	 6.760	 -23.597
 73.5	 2.181	 6.768	 -23.914
 74.1	 2.192	 6.775	 -23.372
 74.7	 2.202	 6.783	 -23.231
 75.3	 2.212	 6.790	 -23.352
 75.9	 2.223	 6.798	 -23.873
 76.4	 2.234	 6.806	 -24.411
 77.0	 2.244	 6.813	 -24.498
 77.6	 2.254	 6.820	 -25.695
 78.4	 2.264	 6.827	 -23.939
 79.0	 2.274	 6.835	 -24.109
 79.9	 2.284	 6.841	 -24.079
 80.5	 2.294	 6.848	 -24.032
 81.0	 2.304	 6.855	 -24.043
 81.6	 2.314	 6.862	 -24.488
 82.2	 2.323	 6.869	 -24.558
 82.8	 2.332	 6.875	 -24.670
 83.6	 2.342	 6.881	 -25.325
 84.2	 2.352	 6.888	 -25.870
 84.8	 2.363	 6.896	 -25.595
 85.4	 2.373	 6.904	 -25.034
 86.2	 2.382	 6.911	 -25.500
 86.8	 2.393	 6.918	 -25.812
 87.4	 2.402	 6.924	 -25.790
 88.0	 2.411	 6.931	 -26.020
 88.6	 2.420	 6.937	 -25.551
 89.4	 2.429	 6.942	 -25.542
 90.0	 2.437	 6.948	 -26.319
 90.6	 2.446	 6.954	 -26.361
 91.2	 2.455	 6.960	 -25.824
 91.7	 2.464	 6.966	 -25.777
 92.6	 2.473	 6.972	 -26.921
 93.2	 2.480	 6.976	 -26.397
 93.7	 2.489	 6.983	 -26.031
 94.3	 2.498	 6.989	 -25.991
 94.9	 2.506	 6.996	 -26.214
 95.5	 2.515	 7.001	 -26.714
 96.1	 2.523	 7.007	 -26.547
 96.7	 2.532	 7.012	 -26.593
 97.3	 2.540	 7.016	 -26.812
 98.1	 2.548	 7.023	 -26.947
 98.7	 2.556	 7.028	 -27.299
 99.3	 2.566	 7.034	 -27.644
 99.8	 2.576	 7.040	 -27.189
100.4	 2.584	 7.047	 -27.719
101.0	 2.592	 7.051	 -27.260
101.6	 2.600	 7.058	 -27.354
102.2	 2.608	 7.063	 -27.417
102.8	 2.616	 7.068	 -27.504
103.4	 2.624	 7.073	 -28.051
103.9	 2.632	 7.078	 -27.860
104.5	 2.639	 7.083	 -27.839
105.1	 2.647	 7.089	 -28.772
105.7	 2.655	 7.093	 -28.278
106.3	 2.662	 7.097	 -28.599
106.9	 2.670	 7.101	 -28.536
107.4	 2.677	 7.107	 -28.801
108.0	 2.685	 7.112	 -29.066
108.6	 2.692	 7.117	 -29.460
109.2	 2.700	 7.121	 -28.827
109.8	 2.707	 7.125	 -28.638
110.4	 2.714	 7.131	 -28.701
111.0	 2.722	 7.136	 -28.613
111.5	 2.731	 7.141	 -29.606
112.1	 2.738	 7.146	 -28.785
112.7	 2.746	 7.151	 -28.745
113.3	 2.755	 7.158	 -28.699
113.9	 2.764	 7.164	 -28.644
114.5	 2.771	 7.169	 -28.618
115.0	 2.778	 7.174	 -28.717
115.6	 2.784	 7.178	 -29.125
116.2	 2.793	 7.185	 -29.437
116.8	 2.800	 7.189	 -29.483
117.4	 2.806	 7.192	 -29.979
118.0	 2.813	 7.197	 -30.900
118.5	 2.821	 7.201	 -30.285
119.1	 2.828	 7.206	 -30.020
119.7	 2.835	 7.210	 -30.225
120.3	 2.842	 7.215	 -30.959
120.9	 2.848	 7.218	 -31.648
121.5	 2.856	 7.224	 -30.416
122.0	 2.863	 7.229	 -30.804
122.6	 2.869	 7.233	 -30.481
123.2	 2.875	 7.236	 -31.253
123.8	 2.881	 7.241	 -31.423
124.4	 2.888	 7.244	 -31.170
125.0	 2.894	 7.248	 -31.086
125.5	 2.901	 7.251	 -31.256
126.1	 2.907	 7.256	 -30.983
126.7	 2.913	 7.259	 -32.008
127.3	 2.920	 7.264	 -31.181
127.9	 2.926	 7.268	 -31.096
128.4	 2.933	 7.272	 -31.432
129.0	 2.939	 7.277	 -31.196
129.6	 2.945	 7.281	 -31.686
130.2	 2.951	 7.284	 -32.415
130.8	 2.958	 7.289	 -31.682
131.4	 2.964	 7.293	 -31.519
131.9	 2.971	 7.298	 -31.578
132.5	 2.978	 7.305	 -31.857
133.1	 2.984	 7.308	 -31.708
133.7	 2.990	 7.313	 -31.662
134.3	 2.996	 7.317	 -33.016
134.9	 3.001	 7.320	 -32.043
135.4	 3.008	 7.324	 -33.114
136.0	 3.015	 7.328	 -31.870
136.6	 3.021	 7.332	 -32.062
137.2	 3.027	 7.336	 -32.184
137.8	 3.033	 7.339	 -32.053
138.3	 3.039	 7.343	 -31.812
138.9	 3.044	 7.347	 -32.043
139.5	 3.050	 7.350	 -32.284
140.1	 3.056	 7.354	 -32.135
140.7	 3.062	 7.358	 -32.184
141.3	 3.067	 7.362	 -32.072
141.8	 3.073	 7.366	 -32.034
142.4	 3.080	 7.370	 -32.082
143.0	 3.085	 7.374	 -31.943
143.6	 3.091	 7.378	 -31.943
144.2	 3.098	 7.383	 -31.951
144.7	 3.103	 7.387	 -31.975


==> ising/d8_n129.dat <==
 rank	log10t	log10n	log10acc
  1.4	 0.131	 4.036	  -0.777
  2.0	 0.430	 4.320	  -1.983
  2.7	 0.612	 4.520	  -3.298
  3.6	 0.765	 4.715	  -4.350
  4.5	 0.867	 4.833	  -4.517
  5.5	 0.955	 4.939	  -5.481
  6.5	 1.029	 5.026	  -7.173
  7.5	 1.096	 5.111	  -7.759
  8.5	 1.157	 5.185	  -7.243
  9.5	 1.218	 5.275	  -7.176
 10.5	 1.272	 5.349	  -7.783
 11.5	 1.320	 5.403	  -8.119
 12.3	 1.365	 5.459	  -8.208
 13.3	 1.407	 5.514	 -10.544
 14.2	 1.446	 5.562	  -8.799
 15.1	 1.664	 5.606	  -9.590
 16.0	 1.687	 5.647	 -10.190
 16.9	 1.713	 5.693	  -9.434
 17.7	 1.736	 5.732	 -10.733
 18.4	 1.759	 5.769	 -10.191
 19.4	 1.961	 5.803	 -11.261
 20.2	 1.977	 5.842	 -11.303
 21.0	 1.992	 5.876	 -12.386
 21.8	 2.007	 5.905	 -11.987
 22.7	 2.022	 5.932	 -11.533
 23.5	 2.037	 5.960	 -10.830
 24.4	 2.053	 5.990	 -12.570
 25.1	 2.068	 6.018	 -12.303
 25.9	 2.084	 6.047	 -13.017
 26.7	 2.099	 6.071	 -12.322
 27.6	 2.113	 6.093	 -13.157
 28.4	 2.127	 6.117	 -12.863
 29.3	 2.142	 6.141	 -13.432
 30.1	 2.156	 6.162	 -13.270
 30.8	 2.170	 6.182	 -13.706
 31.6	 2.185	 6.205	 -13.285
 32.5	 2.200	 6.224	 -12.848
 33.3	 2.215	 6.246	 -14.417
 34.1	 2.229	 6.266	 -14.959
 35.0	 2.244	 6.287	 -14.030
 35.7	 2.258	 6.307	 -14.072
 36.5	 2.272	 6.325	 -14.120
 37.3	 2.286	 6.342	 -14.570
 38.2	 2.299	 6.359	 -15.491
 39.0	 2.314	 6.377	 -14.460
 39.7	 2.328	 6.395	 -14.609
 40.5	 2.342	 6.411	 -15.137
 41.3	 2.355	 6.429	 -15.857
 42.1	 2.369	 6.444	 -14.854
 42.9	 2.384	 6.459	 -16.076
 43.8	 2.398	 6.476	 -15.415
 44.5	 2.413	 6.491	 -15.072
 45.3	 2.427	 6.508	 -15.943
 46.1	 2.441	 6.527	 -15.656
 47.0	 2.456	 6.545	 -15.848
 47.8	 2.470	 6.562	 -15.298
 48.5	 2.485	 6.577	 -16.101
 49.3	 2.497	 6.589	 -15.971
 50.1	 2.512	 6.604	 -15.600
 50.9	 2.526	 6.620	 -15.815
 51.7	 2.538	 6.631	 -15.590
 52.4	 2.549	 6.644	 -16.959
 53.2	 2.586	 6.655	 -16.449
 54.1	 2.596	 6.665	 -16.719
 54.9	 2.607	 6.677	 -17.212
 55.7	 2.619	 6.689	 -17.536
 56.4	 2.631	 6.702	 -16.539
 57.3	 2.642	 6.714	 -16.607
 58.1	 2.653	 6.726	 -16.770
 58.9	 2.665	 6.738	 -16.719
 59.7	 2.675	 6.748	 -17.232
 60.4	 2.686	 6.759	 -16.587
 61.2	 2.698	 6.770	 -16.975
 62.1	 2.708	 6.779	 -18.039
 62.9	 2.719	 6.790	 -17.785
 63.7	 2.730	 6.800	 -17.451
 64.4	 2.755	 6.812	 -17.870
 65.3	 2.767	 6.824	 -16.652
 66.1	 2.778	 6.835	 -17.498
 66.9	 2.798	 6.845	 -17.290
 67.7	 2.807	 6.854	 -17.004
 68.4	 2.818	 6.863	 -17.757
 69.2	 2.827	 6.873	 -17.921
 70.0	 2.838	 6.882	 -18.438
 70.8	 2.849	 6.894	 -17.733
 71.5	 2.860	 6.905	 -18.668
 72.3	 2.869	 6.913	 -17.376
 73.1	 2.879	 6.922	 -18.163
 73.9	 2.889	 6.932	 -18.044
 74.7	 2.898	 6.941	 -18.078
 75.4	 2.908	 6.950	 -18.355
 76.2	 2.917	 6.959	 -18.947
 77.0	 2.927	 6.969	 -18.058
 77.8	 2.938	 6.981	 -18.660
 78.5	 2.947	 6.989	 -18.886
 79.3	 2.956	 6.998	 -17.917
 80.1	 2.972	 7.006	 -18.666
 80.9	 2.989	 7.014	 -19.254
 81.6	 2.999	 7.023	 -18.382
 82.5	 3.011	 7.033	 -19.060
 83.3	 3.021	 7.041	 -19.096
 84.1	 3.036	 7.049	 -18.932
 84.9	 3.044	 7.057	 -19.939
 85.8	 3.052	 7.063	 -19.085
 86.5	 3.061	 7.071	 -18.967
 87.3	 3.069	 7.079	 -19.290
 88.2	 3.078	 7.087	 -19.903
 89.0	 3.086	 7.093	 -19.567
 89.8	 3.095	 7.101	 -19.833
 90.5	 3.105	 7.109	 -19.807
 91.4	 3.114	 7.116	 -19.903
 92.2	 3.122	 7.125	 -19.602
 93.0	 3.133	 7.133	 -19.336
 93.8	 3.155	 7.141	 -19.752
 94.5	 3.163	 7.148	 -20.149
 95.3	 3.170	 7.153	 -20.069
 96.1	 3.179	 7.162	 -21.055
 96.9	 3.192	 7.169	 -21.599
 97.6	 3.200	 7.176	 -20.143
 98.4	 3.207	 7.182	 -20.660
 99.2	 3.215	 7.187	 -21.190
100.0	 3.223	 7.195	 -22.251
100.7	 3.232	 7.201	 -21.854
101.5	 3.239	 7.206	 -20.836
102.3	 3.247	 7.213	 -21.896
103.3	 3.253	 7.218	 -20.785
104.1	 3.261	 7.224	 -22.252
104.9	 3.268	 7.230	 -20.807
105.6	 3.275	 7.236	 -20.137
106.4	 3.283	 7.243	 -20.777
107.2	 3.290	 7.250	 -20.424
108.0	 3.298	 7.256	 -20.883
108.7	 3.308	 7.262	 -21.305
109.5	 3.319	 7.267	 -21.231
110.3	 3.327	 7.274	 -21.032
111.1	 3.334	 7.280	 -21.650
111.8	 3.342	 7.286	 -21.071
112.6	 3.349	 7.293	 -21.146
113.4	 3.357	 7.299	 -21.356
114.2	 3.364	 7.306	 -20.738
114.9	 3.373	 7.312	 -20.854
115.7	 3.380	 7.317	 -22.303
116.5	 3.388	 7.323	 -20.932
117.3	 3.395	 7.329	 -21.374
118.1	 3.404	 7.335	 -20.836
118.8	 3.413	 7.342	 -21.523
119.6	 3.419	 7.347	 -21.545
120.4	 3.426	 7.353	 -21.511
121.2	 3.433	 7.359	 -21.483
121.9	 3.440	 7.366	 -21.455
122.7	 3.447	 7.371	 -22.200
123.5	 3.454	 7.376	 -21.326
124.3	 3.460	 7.380	 -21.483
125.0	 3.468	 7.386	 -22.613
125.8	 3.481	 7.392	 -21.595
126.7	 3.488	 7.397	 -21.670
127.5	 3.495	 7.403	 -22.022
128.3	 3.501	 7.408	 -23.315
129.0	 3.508	 7.414	 -22.860
129.8	 3.515	 7.419	 -21.804
130.6	 3.521	 7.424	 -22.412
131.5	 3.527	 7.428	 -22.247
132.3	 3.533	 7.433	 -22.963
133.0	 3.540	 7.439	 -22.706
133.8	 3.548	 7.444	 -21.979
134.6	 3.554	 7.449	 -22.338
135.4	 3.560	 7.454	 -22.156
136.1	 3.566	 7.459	 -22.821
137.0	 3.573	 7.464	 -23.664
137.8	 3.579	 7.468	 -22.360
138.6	 3.585	 7.473	 -22.550
139.4	 3.591	 7.479	 -22.530
140.1	 3.597	 7.483	 -23.181
141.0	 3.603	 7.488	 -23.341
141.8	 3.613	 7.493	 -23.313
142.6	 3.619	 7.498	 -22.873
143.4	 3.625	 7.503	 -22.325
144.0	 3.632	 7.508	 -24.936
144.5	 3.638	 7.513	 -22.388
145.1	 3.644	 7.517	 -23.183
145.9	 3.650	 7.521	 -23.258
146.4	 3.655	 7.526	 -23.235
147.2	 3.661	 7.530	 -24.544
147.8	 3.667	 7.534	 -22.788
148.4	 3.673	 7.539	 -23.328
149.1	 3.679	 7.544	 -22.674
149.5	 3.685	 7.549	 -22.714
150.2	 3.690	 7.553	 -22.635
150.7	 3.697	 7.557	 -23.983
151.2	 3.702	 7.562	 -23.049
151.8	 3.707	 7.566	 -22.900
152.6	 3.713	 7.570	 -24.072
153.3	 3.718	 7.574	 -22.947
153.8	 3.724	 7.578	 -24.947
154.6	 3.731	 7.582	 -23.328
155.2	 3.736	 7.585	 -24.015
155.9	 3.741	 7.590	 -23.623
156.5	 3.747	 7.594	 -23.583
157.0	 3.752	 7.598	 -23.420
157.5	 3.758	 7.602	 -23.095
158.1	 3.764	 7.606	 -23.143
158.8	 3.769	 7.610	 -23.932
159.3	 3.774	 7.614	 -23.728
160.0	 3.779	 7.618	 -24.057
160.8	 3.785	 7.621	 -23.804
161.7	 3.789	 7.625	 -23.569
162.5	 3.794	 7.628	 -23.232
163.1	 3.800	 7.632	 -24.812
163.9	 3.805	 7.636	 -23.879
164.5	 3.810	 7.639	 -24.288
165.0	 3.816	 7.643	 -24.314
165.8	 3.821	 7.647	 -24.054
166.4	 3.827	 7.652	 -24.564
167.2	 3.832	 7.656	 -24.597
167.9	 3.837	 7.660	 -25.229
168.6	 3.843	 7.664	 -24.245
169.2	 3.849	 7.668	 -24.057
170.0	 3.854	 7.672	 -24.622
170.6	 3.859	 7.675	 -24.420
171.1	 3.864	 7.678	 -24.268
171.7	 3.869	 7.682	 -24.487
172.2	 3.875	 7.686	 -24.545
172.7	 3.880	 7.690	 -24.353
173.2	 3.885	 7.694	 -24.110
174.0	 3.890	 7.698	 -24.606
174.6	 3.895	 7.701	 -25.254
175.3	 3.900	 7.705	 -25.061
176.0	 3.905	 7.709	 -25.221
176.7	 3.910	 7.712	 -24.714
177.3	 3.915	 7.715	 -25.317
177.9	 3.920	 7.719	 -25.038
178.4	 3.924	 7.722	 -24.315
178.9	 3.930	 7.726	 -25.456
179.4	 3.934	 7.730	 -24.857
179.8	 3.939	 7.733	 -25.333
180.6	 3.944	 7.736	 -24.433
181.2	 3.949	 7.740	 -24.239
181.7	 3.954	 7.744	 -24.703
182.5	 3.959	 7.747	 -24.951
183.3	 3.964	 7.751	 -25.033
183.9	 3.969	 7.754	 -26.379
184.7	 3.973	 7.758	 -24.775
185.2	 3.978	 7.761	 -25.087
185.8	 3.983	 7.764	 -24.866
186.3	 3.988	 7.768	 -27.502
187.1	 3.993	 7.772	 -24.539
187.6	 3.997	 7.776	 -25.410
188.0	 4.002	 7.779	 -25.023
188.8	 4.006	 7.782	 -24.799
189.4	 4.011	 7.785	 -26.123
189.9	 4.015	 7.789	 -25.516
190.7	 4.020	 7.792	 -26.735
191.3	 4.024	 7.796	 -25.099
192.0	 4.028	 7.799	 -26.011
192.6	 4.033	 7.802	 -26.041
193.2	 4.037	 7.805	 -26.184
193.9	 4.041	 7.808	 -25.636
194.5	 4.046	 7.811	 -25.607
195.1	 4.050	 7.814	 -25.217
195.8	 4.055	 7.818	 -25.701
196.3	 4.059	 7.820	 -26.514
196.7	 4.064	 7.823	 -25.312
197.5	 4.068	 7.826	 -26.452
198.0	 4.073	 7.829	 -27.866
198.6	 4.077	 7.832	 -26.680
199.4	 4.081	 7.835	 -25.854
199.9	 4.085	 7.838	 -25.553
200.7	 4.090	 7.842	 -25.449
201.2	 4.094	 7.845	 -25.489
201.7	 4.098	 7.848	 -25.524
202.4	 4.103	 7.852	 -26.038
203.0	 4.107	 7.855	 -25.611
203.5	 4.111	 7.858	 -26.539
204.0	 4.116	 7.861	 -27.582
204.6	 4.120	 7.863	 -25.801
205.4	 4.124	 7.866	 -25.514
206.2	 4.129	 7.869	 -26.577
206.6	 4.133	 7.873	 -26.246
207.3	 4.138	 7.876	 -26.344
207.8	 4.142	 7.878	 -25.810
208.4	 4.146	 7.881	 -26.740
208.9	 4.150	 7.884	 -26.101
209.6	 4.154	 7.886	 -26.420
210.3	 4.158	 7.889	 -25.848
210.9	 4.162	 7.892	 -25.772
211.5	 4.166	 7.895	 -26.223
212.0	 4.171	 7.897	 -25.783
212.7	 4.175	 7.900	 -27.098
213.1	 4.178	 7.902	 -25.735
213.8	 4.183	 7.904	 -26.324
214.3	 4.187	 7.907	 -26.600
214.9	 4.191	 7.910	 -26.907
215.5	 4.195	 7.913	 -26.854
216.2	 4.199	 7.916	 -27.153
216.8	 4.204	 7.920	 -26.793
217.4	 4.207	 7.922	 -26.932
218.0	 4.211	 7.925	 -26.708
218.5	 4.216	 7.927	 -27.488
219.2	 4.219	 7.930	 -27.932
219.8	 4.223	 7.933	 -27.325
220.6	 4.227	 7.935	 -26.959
221.4	 4.231	 7.938	 -26.762
222.0	 4.235	 7.941	 -27.561
222.6	 4.239	 7.943	 -27.373
223.1	 4.243	 7.946	 -27.204
223.6	 4.247	 7.949	 -28.107
224.2	 4.251	 7.951	 -28.137
224.7	 4.255	 7.953	 -26.357
225.1	 4.258	 7.955	 -27.788
225.6	 4.262	 7.958	 -27.507
226.1	 4.266	 7.961	 -27.060
226.6	 4.270	 7.963	 -26.680
227.1	 4.274	 7.966	 -27.155
227.5	 4.278	 7.969	 -26.955
228.0	 4.282	 7.971	 -27.484
228.5	 4.286	 7.973	 -27.772
229.0	 4.290	 7.975	 -27.358
229.5	 4.293	 7.977	 -27.682
229.9	 4.297	 7.980	 -26.907
230.4	 4.300	 7.982	 -27.161
230.9	 4.304	 7.984	 -28.474
231.4	 4.308	 7.987	 -27.810
231.9	 4.311	 7.989	 -26.824
232.3	 4.315	 7.992	 -28.199
232.8	 4.319	 7.994	 -27.446
233.3	 4.322	 7.996	 -26.845
233.8	 4.326	 7.998	 -26.818
234.3	 4.330	 8.001	 -27.570
234.7	 4.333	 8.003	 -27.815
235.2	 4.337	 8.005	 -27.130
235.7	 4.341	 8.007	 -28.770
236.2	 4.344	 8.009	 -28.719
236.7	 4.348	 8.012	 -29.597
237.1	 4.352	 8.014	 -27.595
237.6	 4.355	 8.017	 -27.971
238.1	 4.359	 8.019	 -28.578
238.6	 4.362	 8.021	 -28.883
239.0	 4.366	 8.024	 -27.848
239.5	 4.370	 8.026	 -27.424
240.0	 4.373	 8.028	 -28.396
240.5	 4.377	 8.030	 -27.754
241.0	 4.380	 8.032	 -28.298
241.4	 4.383	 8.034	 -28.100
241.9	 4.386	 8.036	 -29.043
242.4	 4.390	 8.038	 -27.544
242.9	 4.393	 8.040	 -28.110
243.3	 4.397	 8.043	 -27.536
243.8	 4.400	 8.045	 -27.666
244.3	 4.404	 8.047	 -28.385
244.8	 4.408	 8.050	 -27.670
245.2	 4.411	 8.052	 -28.799
245.7	 4.414	 8.054	 -27.848
246.2	 4.418	 8.056	 -28.623
246.7	 4.421	 8.058	 -28.708
247.2	 4.424	 8.060	 -28.207
247.6	 4.428	 8.062	 -28.378
248.1	 4.431	 8.064	 -28.567
248.6	 4.435	 8.066	 -28.585
249.1	 4.438	 8.068	 -27.745
249.5	 4.441	 8.070	 -27.818
250.0	 4.445	 8.072	 -29.081
250.5	 4.448	 8.074	 -28.258
251.0	 4.451	 8.075	 -28.983
251.4	 4.455	 8.078	 -28.121
251.9	 4.458	 8.080	 -27.971
252.4	 4.462	 8.082	 -28.380
252.9	 4.465	 8.085	 -28.394
253.3	 4.468	 8.086	 -28.666
253.8	 4.471	 8.088	 -29.648
254.3	 4.474	 8.090	 -28.539
254.8	 4.477	 8.092	 -29.428
255.2	 4.481	 8.094	 -29.513
255.7	 4.484	 8.096	 -28.676
256.2	 4.487	 8.098	 -29.836
256.6	 4.491	 8.101	 -28.184
257.1	 4.494	 8.102	 -29.519
257.6	 4.497	 8.105	 -28.796
258.1	 4.501	 8.107	 -28.686
258.5	 4.504	 8.109	 -30.772
259.0	 4.507	 8.110	 -30.265
259.5	 4.510	 8.112	 -28.889
260.0	 4.514	 8.114	 -29.991
260.4	 4.516	 8.116	 -29.460
260.9	 4.519	 8.118	 -29.570
261.4	 4.523	 8.120	 -28.848
261.9	 4.526	 8.122	 -29.368
262.3	 4.529	 8.124	 -28.780
262.8	 4.532	 8.126	 -28.511
263.3	 4.535	 8.128	 -28.788
263.7	 4.538	 8.130	 -28.500
264.2	 4.541	 8.132	 -29.381
264.7	 4.544	 8.134	 -29.200
265.2	 4.547	 8.135	 -29.176
265.6	 4.550	 8.138	 -28.772
266.1	 4.553	 8.139	 -28.730
266.7	 4.556	 8.141	 -29.827
267.4	 4.559	 8.143	 -28.807
267.8	 4.562	 8.145	 -29.340
268.3	 4.565	 8.147	 -29.745
268.8	 4.568	 8.149	 -28.996
269.3	 4.571	 8.151	 -29.196
269.7	 4.574	 8.152	 -30.706
270.2	 4.577	 8.154	 -30.207
270.7	 4.580	 8.156	 -29.411
271.1	 4.583	 8.157	 -29.932
271.6	 4.586	 8.159	 -28.939
272.1	 4.589	 8.161	 -29.772
272.6	 4.592	 8.163	 -29.180
273.0	 4.595	 8.165	 -29.145
273.5	 4.598	 8.166	 -28.851
274.0	 4.600	 8.168	 -29.714
274.4	 4.604	 8.170	 -29.219
274.9	 4.607	 8.172	 -29.650
275.4	 4.609	 8.174	 -30.043
275.9	 4.612	 8.176	 -29.526
276.3	 4.616	 8.178	 -30.058
276.8	 4.619	 8.180	 -30.554
277.3	 4.621	 8.182	 -29.037
277.7	 4.624	 8.183	 -29.516
278.2	 4.627	 8.185	 -29.487
278.7	 4.630	 8.187	 -29.175
279.1	 4.633	 8.189	 -30.070
279.6	 4.636	 8.191	 -31.738
280.1	 4.639	 8.193	 -29.790
280.6	 4.642	 8.194	 -29.682
281.0	 4.644	 8.196	 -30.002
281.5	 4.647	 8.198	 -30.721
282.0	 4.650	 8.200	 -29.788
282.4	 4.653	 8.201	 -30.597
282.9	 4.655	 8.203	 -29.759
283.4	 4.658	 8.205	 -29.616
283.8	 4.661	 8.206	 -30.329
284.3	 4.664	 8.208	 -29.682
284.8	 4.666	 8.209	 -29.893
285.2	 4.669	 8.211	 -29.650
285.7	 4.672	 8.213	 -29.281
286.2	 4.674	 8.215	 -30.602
286.7	 4.677	 8.217	 -30.845
287.1	 4.680	 8.218	 -30.706
287.6	 4.683	 8.220	 -30.218
288.1	 4.686	 8.222	 -30.631
288.5	 4.689	 8.224	 -29.951
289.0	 4.691	 8.225	 -29.717
289.5	 4.694	 8.227	 -30.564
289.9	 4.697	 8.228	 -29.896
290.4	 4.699	 8.229	 -31.575
290.9	 4.702	 8.231	 -31.158
291.3	 4.705	 8.233	 -31.524
291.8	 4.707	 8.234	 -30.876
292.3	 4.710	 8.236	 -30.629
292.7	 4.713	 8.238	 -29.971
293.2	 4.715	 8.239	 -30.538
293.7	 4.718	 8.241	 -30.963
294.1	 4.721	 8.243	 -30.558
294.6	 4.723	 8.244	 -32.124
295.1	 4.726	 8.246	 -29.688
295.6	 4.728	 8.248	 -30.353
296.0	 4.731	 8.249	 -30.257
296.5	 4.734	 8.251	 -30.460
297.0	 4.737	 8.252	 -30.208
297.4	 4.739	 8.254	 -30.277
297.9	 4.742	 8.255	 -30.979
298.4	 4.745	 8.257	 -30.427
298.8	 4.747	 8.258	 -30.408
299.3	 4.750	 8.260	 -30.145
299.8	 4.752	 8.261	 -31.038
300.2	 4.755	 8.263	 -32.043
300.7	 4.758	 8.264	 -31.018
301.2	 4.760	 8.266	 -31.064
301.6	 4.763	 8.268	 -31.001
302.1	 4.765	 8.269	 -32.039
302.6	 4.768	 8.271	 -31.342
303.0	 4.771	 8.272	 -31.678
303.5	 4.773	 8.274	 -30.827
304.0	 4.776	 8.276	 -30.866
304.4	 4.779	 8.278	 -31.339
304.9	 4.781	 8.279	 -31.049
305.4	 4.784	 8.281	 -30.218
305.8	 4.786	 8.282	 -32.092
306.3	 4.789	 8.284	 -31.489
306.8	 4.791	 8.285	 -31.640
307.2	 4.794	 8.287	 -31.842
307.7	 4.796	 8.288	 -31.070
308.2	 4.799	 8.289	 -31.049
308.6	 4.801	 8.291	 -31.836
309.1	 4.804	 8.292	 -31.524
309.6	 4.806	 8.294	 -31.019
310.0	 4.809	 8.295	 -31.947
310.5	 4.811	 8.297	 -32.485
310.9	 4.813	 8.298	 -30.762
311.4	 4.816	 8.299	 -32.268
311.9	 4.819	 8.301	 -30.807
312.3	 4.821	 8.302	 -31.845
312.8	 4.824	 8.304	 -31.481
313.3	 4.826	 8.305	 -31.134
313.7	 4.829	 8.307	 -31.266
314.2	 4.832	 8.308	 -31.767
314.7	 4.834	 8.310	 -31.309
315.1	 4.837	 8.312	 -31.165
315.6	 4.840	 8.313	 -31.373
316.1	 4.842	 8.314	 -31.185
316.5	 4.845	 8.316	 -30.967
317.0	 4.847	 8.317	 -31.676
317.5	 4.849	 8.318	 -31.403
317.9	 4.852	 8.320	 -31.348
318.4	 4.854	 8.321	 -31.394
318.9	 4.857	 8.322	 -30.983
319.3	 4.860	 8.324	 -32.292
319.8	 4.862	 8.325	 -32.738
320.3	 4.864	 8.327	 -32.738
320.7	 4.867	 8.328	 -31.924
321.2	 4.869	 8.330	 -32.569
321.6	 4.872	 8.331	 -31.824
322.1	 4.874	 8.332	 -32.472
322.6	 4.877	 8.334	 -33.714
323.0	 4.879	 8.335	 -32.062
323.5	 4.882	 8.337	 -32.364
324.0	 4.884	 8.338	 -31.932
324.4	 4.886	 8.340	 -31.845
324.9	 4.889	 8.341	 -32.674
325.4	 4.891	 8.342	 -32.437
325.8	 4.894	 8.344	 -31.991
326.3	 4.896	 8.346	 -32.292
326.8	 4.898	 8.347	 -31.991
327.2	 4.901	 8.348	 -32.135
327.7	 4.903	 8.350	 -32.102
328.1	 4.906	 8.351	 -32.437
328.6	 4.908	 8.352	 -31.733
329.1	 4.911	 8.354	 -32.674
329.5	 4.913	 8.355	 -32.936
330.0	 4.915	 8.357	 -33.539
330.5	 4.918	 8.358	 -32.415
330.9	 4.920	 8.360	 -32.714
331.4	 4.922	 8.361	 -32.197
331.9	 4.924	 8.362	 -32.335
332.3	 4.927	 8.363	 -32.318
332.8	 4.929	 8.365	 -32.114
333.2	 4.931	 8.366	 -32.043
333.7	 4.933	 8.367	 -33.238
334.2	 4.936	 8.369	 -31.658
334.6	 4.938	 8.370	 -31.924
335.1	 4.940	 8.371	 -32.087
335.6	 4.943	 8.373	 -32.539
336.0	 4.945	 8.374	 -32.000
336.5	 4.947	 8.376	 -32.025
337.0	 4.950	 8.377	 -32.460
337.4	 4.952	 8.379	 -31.812
337.9	 4.955	 8.380	 -33.114
338.3	 4.957	 8.381	 -32.524
338.8	 4.959	 8.383	 -32.008
339.3	 4.961	 8.384	 -32.636
339.7	 4.963	 8.385	 -32.762
340.2	 4.966	 8.387	 -32.238
340.7	 4.968	 8.388	 -31.991
341.1	 4.971	 8.390	 -33.415
341.6	 4.973	 8.391	 -32.870
342.0	 4.975	 8.392	 -32.043
342.5	 4.977	 8.394	    -inf
343.0	 4.980	 8.395	 -32.903
343.4	 4.982	 8.396	 -32.569
343.9	 4.984	 8.398	 -32.012
344.4	 4.986	 8.399	 -32.511
344.8	 4.989	 8.400	 -32.674
345.3	 4.991	 8.401	 -32.936
345.7	 4.993	 8.403	 -33.238
346.2	 4.995	 8.404	 -32.870
346.7	 4.997	 8.405	 -32.714
347.1	 4.999	 8.406	 -32.364
347.6	 5.002	 8.408	 -32.870
348.1	 5.004	 8.409	 -33.415
348.5	 5.006	 8.411	 -32.695
349.0	 5.009	 8.412	 -32.812
349.4	 5.011	 8.413	 -32.276
349.9	 5.013	 8.414	 -32.425
350.4	 5.015	 8.416	 -33.714
350.8	 5.017	 8.417	 -33.114
351.3	 5.020	 8.418	 -32.524
351.7	 5.022	 8.420	 -32.147
352.2	 5.024	 8.421	 -32.714
352.7	 5.026	 8.422	 -32.354
353.1	 5.028	 8.424	 -32.268
353.6	 5.031	 8.425	 -32.485
354.1	 5.033	 8.426	 -32.738
354.5	 5.035	 8.427	 -33.714
355.0	 5.037	 8.429	 -31.996
355.4	 5.039	 8.430	 -33.415
355.9	 5.042	 8.431	 -32.762
356.4	 5.044	 8.432	 -32.762
356.8	 5.046	 8.434	 -32.602
357.3	 5.048	 8.435	 -32.762
357.7	 5.050	 8.436	 -32.936
358.2	 5.052	 8.437	 -33.539
358.7	 5.054	 8.438	 -33.318
359.1	 5.056	 8.440	 -33.016
359.6	 5.058	 8.441	 -32.936
360.1	 5.060	 8.442	 -33.114
360.5	 5.062	 8.443	 -32.695


==> ising/e1024_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 5.184	 5.918	   0.000
  1.0	 5.497	 6.239	   0.828
  1.0	 5.716	 6.455	  -0.914
  1.1	 5.954	 6.664	  -1.928
  1.1	 6.071	 6.794	  -2.295
  1.2	 6.168	 6.904	  -2.951
  1.2	 6.282	 7.008	  -4.481
  1.3	 6.374	 7.100	  -4.670
  1.4	 6.442	 7.180	  -5.096
  1.5	 6.521	 7.260	  -5.550
  1.6	 6.602	 7.342	  -5.588
  1.7	 6.663	 7.402	  -6.635
  1.8	 6.718	 7.458	  -6.652
  1.9	 6.768	 7.509	  -6.693
  2.1	 6.819	 7.559	  -6.706
  2.2	 6.864	 7.605	  -8.963
  2.3	 6.910	 7.650	  -7.928
  2.5	 6.963	 7.693	  -8.184
  2.7	 7.006	 7.734	  -8.387
  2.8	 7.042	 7.772	  -9.606
  3.0	 7.079	 7.810	  -9.101
  3.2	 7.117	 7.846	  -8.983
  3.3	 7.156	 7.881	 -10.318
  3.5	 7.187	 7.914	 -10.159
  3.7	 7.217	 7.946	  -9.924
  3.9	 7.245	 7.976	 -10.185
  4.1	 7.278	 8.007	 -10.979
  4.3	 7.307	 8.037	 -10.983
  4.5	 7.336	 8.067	 -11.010
  4.7	 7.366	 8.094	 -11.080
  4.9	 7.395	 8.121	 -11.281
  5.1	 7.420	 8.147	 -12.072
  5.4	 7.445	 8.172	 -12.348
  5.6	 7.469	 8.197	 -11.721
  5.8	 7.494	 8.222	 -12.466
  6.0	 7.518	 8.246	 -12.848
  6.3	 7.545	 8.269	 -13.066
  6.5	 7.568	 8.291	 -12.907
  6.8	 7.590	 8.312	 -13.714
  7.0	 7.612	 8.333	 -12.979
  7.2	 7.634	 8.353	 -12.914
  7.5	 7.653	 8.373	 -12.991
  7.8	 7.675	 8.393	 -13.284
  8.0	 7.695	 8.412	 -13.824
  8.3	 7.714	 8.432	 -14.893
  8.5	 7.732	 8.450	 -14.000
  8.8	 7.750	 8.468	 -14.311
  9.1	 7.770	 8.486	 -14.270
  9.3	 7.788	 8.503	 -14.521
  9.6	 7.803	 8.520	 -15.202
  9.9	 7.818	 8.536	 -16.207
 10.2	 7.834	 8.553	 -15.213
 10.4	 7.850	 8.569	 -14.740
 10.7	 7.865	 8.585	 -14.801
 11.0	 7.881	 8.600	 -14.924
 11.3	 7.898	 8.615	 -15.060
 11.6	 7.912	 8.630	 -15.353
 11.9	 7.927	 8.645	 -18.082
 12.2	 7.942	 8.659	 -16.070
 12.5	 7.956	 8.673	 -15.955
 12.8	 7.969	 8.687	 -15.996
 13.1	 7.983	 8.701	 -16.137
 13.4	 7.997	 8.715	 -15.298
 13.7	 8.014	 8.729	 -15.356
 14.0	 8.027	 8.742	 -15.590
 14.3	 8.040	 8.755	 -16.097
 14.6	 8.055	 8.768	 -16.345
 15.0	 8.067	 8.780	 -16.143
 15.3	 8.080	 8.793	 -16.255
 15.6	 8.091	 8.805	 -16.112
 15.9	 8.105	 8.817	 -16.373
 16.2	 8.118	 8.829	 -16.304
 16.6	 8.129	 8.841	 -16.565
 16.9	 8.141	 8.853	 -16.783
 17.2	 8.153	 8.864	 -17.184
 17.6	 8.165	 8.876	 -17.457
 17.9	 8.176	 8.887	 -17.191
 18.3	 8.188	 8.898	 -17.382
 18.6	 8.199	 8.909	 -19.070
 18.9	 8.210	 8.920	 -18.316
 19.3	 8.220	 8.931	 -17.580
 19.6	 8.231	 8.941	 -17.432
 20.0	 8.241	 8.951	 -17.570
 20.3	 8.251	 8.962	 -17.830
 20.7	 8.263	 8.972	 -18.963
 21.1	 8.273	 8.982	 -17.767
 21.4	 8.282	 8.992	 -17.943
 21.8	 8.292	 9.002	 -17.921
 22.1	 8.302	 9.012	 -18.161
 22.5	 8.312	 9.021	 -18.119
 22.9	 8.321	 9.031	 -18.379
 23.2	 8.331	 9.040	 -18.283
 23.6	 8.340	 9.049	 -18.210


==> ising/e128_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 2.434	 5.029	  -0.011
  1.1	 2.716	 5.340	  -0.545
  1.1	 2.915	 5.552	  -1.848
  1.2	 3.144	 5.755	  -2.842
  1.4	 3.278	 5.885	  -3.206
  1.5	 3.409	 5.993	  -3.870
  1.7	 3.537	 6.096	  -5.409
  1.9	 3.633	 6.187	  -5.578
  2.1	 3.720	 6.266	  -6.006
  2.3	 3.809	 6.346	  -6.439
  2.6	 3.889	 6.425	  -6.536
  2.8	 3.962	 6.488	  -7.535
  3.1	 4.019	 6.544	  -7.640
  3.4	 4.082	 6.595	  -7.567
  3.7	 4.140	 6.644	  -7.602
  4.0	 4.186	 6.690	  -8.790
  4.3	 4.238	 6.737	  -8.889
  4.6	 4.279	 6.778	  -9.005
  4.9	 4.326	 6.819	  -9.278
  5.3	 4.363	 6.857	 -10.910
  5.6	 4.406	 6.894	  -9.921
  6.0	 4.446	 6.930	  -9.879
  6.3	 4.484	 6.965	 -11.253
  6.7	 4.521	 6.998	 -11.368
  7.1	 4.556	 7.030	 -10.870
  7.5	 4.584	 7.061	 -11.115
  7.9	 4.617	 7.092	 -11.910
  8.3	 4.648	 7.122	 -11.873
  8.7	 4.679	 7.152	 -12.173
  9.2	 4.708	 7.180	 -11.979
  9.6	 4.736	 7.207	 -12.232
 10.0	 4.763	 7.233	 -12.833
 10.5	 4.790	 7.258	 -13.244
 10.9	 4.816	 7.284	 -12.770
 11.4	 4.840	 7.309	 -13.235
 11.8	 4.865	 7.332	 -13.467
 12.3	 4.888	 7.355	 -13.117
 12.8	 4.911	 7.376	 -13.600
 13.3	 4.933	 7.398	 -13.547
 13.8	 4.955	 7.418	 -14.350
 14.3	 4.976	 7.438	 -13.848
 14.8	 4.996	 7.458	 -13.695
 15.3	 5.017	 7.478	 -14.793
 15.8	 5.036	 7.498	 -14.699
 16.3	 5.056	 7.516	 -14.158
 16.8	 5.074	 7.535	 -14.780
 17.4	 5.093	 7.554	 -16.572
 17.9	 5.111	 7.571	 -15.442
 18.5	 5.129	 7.588	 -15.801
 19.0	 5.146	 7.605	 -15.652
 19.6	 5.163	 7.621	 -15.668
 20.1	 5.179	 7.636	 -15.393
 20.7	 5.196	 7.653	 -17.353
 21.3	 5.212	 7.668	 -15.873
 21.8	 5.227	 7.684	 -15.772
 22.4	 5.243	 7.699	 -16.827
 23.0	 5.258	 7.714	 -16.405
 23.6	 5.273	 7.729	 -16.332
 24.2	 5.287	 7.743	 -16.455
 24.8	 5.302	 7.758	 -16.329
 25.4	 5.316	 7.772	 -16.361
 26.0	 5.330	 7.786	 -16.963
 26.6	 5.344	 7.800	 -16.231
 27.2	 5.357	 7.813	 -16.084
 27.9	 5.368	 7.826	 -16.573
 28.5	 5.381	 7.839	 -17.002
 29.1	 5.394	 7.852	 -17.124
 29.8	 5.407	 7.864	 -17.310
 30.4	 5.420	 7.877	 -17.238
 31.1	 5.432	 7.889	 -17.585
 31.7	 5.444	 7.901	 -17.220
 32.4	 5.456	 7.913	 -17.193
 33.0	 5.468	 7.925	 -17.721
 33.7	 5.480	 7.936	 -18.812
 34.4	 5.491	 7.947	 -18.799
 35.1	 5.503	 7.959	 -17.833
 35.7	 5.514	 7.970	 -18.180
 36.4	 5.525	 7.982	 -18.747
 37.1	 5.536	 7.993	 -18.955
 37.8	 5.547	 8.003	 -18.519
 38.5	 5.558	 8.014	 -18.351
 39.2	 5.568	 8.025	 -18.213
 39.9	 5.579	 8.036	 -21.194
 40.6	 5.589	 8.046	 -18.757
 41.3	 5.599	 8.056	 -19.129
 42.1	 5.609	 8.066	 -18.559
 42.8	 5.619	 8.076	 -18.492
 43.5	 5.629	 8.086	 -18.839
 44.2	 5.639	 8.096	 -19.742
 45.0	 5.649	 8.105	 -19.175
 45.7	 5.658	 8.114	 -18.870
 46.5	 5.667	 8.124	 -19.144
 47.2	 5.677	 8.134	 -19.021
 48.0	 5.686	 8.143	 -18.943
 48.7	 5.695	 8.152	 -19.616
 49.5	 5.704	 8.161	 -19.437
 50.2	 5.713	 8.170	 -19.318
 51.0	 5.722	 8.179	 -19.456
 51.8	 5.731	 8.188	 -19.429
 52.6	 5.740	 8.197	 -19.318
 53.4	 5.748	 8.205	 -19.529
 54.1	 5.757	 8.213	 -19.551
 54.9	 5.765	 8.222	 -19.539
 55.7	 5.773	 8.230	 -20.830
 56.5	 5.782	 8.239	 -19.845
 57.3	 5.790	 8.247	 -20.604
 58.1	 5.798	 8.255	 -20.001
 58.9	 5.806	 8.263	 -20.181
 59.7	 5.814	 8.271	 -20.684
 60.5	 5.822	 8.279	 -21.476
 61.4	 5.830	 8.287	 -20.435
 62.2	 5.837	 8.295	 -21.103
 63.0	 5.845	 8.302	 -21.403
 63.8	 5.853	 8.310	 -21.440
 64.7	 5.860	 8.317	 -20.860
 65.5	 5.868	 8.325	 -20.678
 66.3	 5.875	 8.332	 -21.100
 67.2	 5.883	 8.340	 -20.672
 68.0	 5.890	 8.347	 -21.481
 68.9	 5.897	 8.354	 -21.037
 69.7	 5.904	 8.361	 -21.921
 70.6	 5.912	 8.368	 -21.180
 71.4	 5.919	 8.375	 -21.542
 72.3	 5.926	 8.382	 -21.879
 73.1	 5.933	 8.389	 -21.541
 74.0	 5.939	 8.396	 -20.910
 74.9	 5.946	 8.403	 -22.259
 75.7	 5.953	 8.410	 -20.900
 76.6	 5.960	 8.416	 -21.423
 77.5	 5.967	 8.423	 -22.119
 78.4	 5.973	 8.429	 -21.255
 79.3	 5.980	 8.436	 -21.903
 80.2	 5.986	 8.442	 -21.924
 81.0	 5.993	 8.449	 -21.364
 81.9	 5.999	 8.455	 -21.378
 82.8	 6.006	 8.462	 -23.340
 83.7	 6.012	 8.469	 -21.545
 84.6	 6.018	 8.475	 -21.623
 85.5	 6.025	 8.481	 -21.583
 86.4	 6.031	 8.487	 -23.449
 87.3	 6.037	 8.493	 -22.421
 88.2	 6.043	 8.500	 -22.979
 89.1	 6.049	 8.506	 -23.975
 90.1	 6.055	 8.512	 -22.303
 91.0	 6.061	 8.518	 -22.845
 91.9	 6.067	 8.524	 -22.845
 92.8	 6.073	 8.530	 -22.529
 93.7	 6.079	 8.535	 -22.592
 94.6	 6.085	 8.542	 -22.142
 95.5	 6.091	 8.547	 -22.115
 96.4	 6.097	 8.553	 -22.943
 97.4	 6.102	 8.559	 -22.910
 98.3	 6.108	 8.565	 -23.256
 99.2	 6.114	 8.570	 -24.389
100.1	 6.119	 8.576	 -23.020
101.0	 6.125	 8.581	 -23.559
102.0	 6.130	 8.587	 -22.757
102.9	 6.136	 8.592	 -22.500
103.8	 6.141	 8.598	 -22.656
104.8	 6.147	 8.603	 -22.719
105.7	 6.152	 8.609	 -23.316
106.6	 6.158	 8.614	 -23.111
107.6	 6.163	 8.619	 -23.273
108.5	 6.168	 8.624	 -23.307
109.4	 6.174	 8.630	 -23.360
110.4	 6.179	 8.635	 -23.034
111.3	 6.184	 8.640	 -23.401
112.3	 6.189	 8.645	 -23.138
113.2	 6.195	 8.650	 -23.068
114.1	 6.200	 8.656	 -23.016
115.1	 6.205	 8.661	 -23.309
116.0	 6.210	 8.666	 -23.098
117.0	 6.215	 8.671	 -23.670
117.9	 6.220	 8.676	 -23.975
118.9	 6.225	 8.681	 -23.136
119.8	 6.230	 8.686	 -24.394
120.7	 6.235	 8.691	 -23.425
121.7	 6.240	 8.696	 -23.848
122.6	 6.245	 8.700	 -24.269
123.6	 6.250	 8.705	 -23.356
124.5	 6.254	 8.710	 -24.148
125.5	 6.259	 8.715	 -24.023
126.4	 6.264	 8.719	 -23.893
127.4	 6.269	 8.724	 -23.883
128.3	 6.274	 8.729	 -24.396
129.3	 6.278	 8.733	 -24.156
130.2	 6.283	 8.738	 -25.089
131.2	 6.288	 8.743	 -24.500
132.1	 6.292	 8.747	 -24.419
133.1	 6.297	 8.752	 -24.156
134.0	 6.301	 8.756	 -24.845
135.0	 6.306	 8.761	 -24.250
135.9	 6.311	 8.765	 -23.963
136.9	 6.315	 8.770	 -24.860
137.9	 6.320	 8.774	 -24.593
138.8	 6.324	 8.778	 -25.250
139.8	 6.328	 8.783	 -24.519
140.7	 6.333	 8.787	 -25.461
141.7	 6.337	 8.792	 -24.893
142.6	 6.342	 8.796	 -24.174
143.6	 6.346	 8.801	 -24.975
144.6	 6.350	 8.805	 -24.206
145.5	 6.355	 8.809	 -25.230
146.5	 6.359	 8.813	 -25.148
147.4	 6.363	 8.817	 -25.302
148.4	 6.368	 8.821	 -25.335
149.4	 6.372	 8.825	 -24.857
150.3	 6.376	 8.830	 -24.377
151.3	 6.380	 8.834	 -24.996
152.2	 6.384	 8.838	 -24.955
153.2	 6.389	 8.842	 -24.928
154.2	 6.393	 8.846	 -25.169
155.1	 6.397	 8.850	 -25.057
156.1	 6.401	 8.854	 -25.740
157.1	 6.405	 8.858	 -25.947
158.0	 6.409	 8.862	 -26.325
159.0	 6.413	 8.866	 -25.836
159.9	 6.417	 8.870	 -26.025
160.9	 6.421	 8.874	 -24.914
161.9	 6.425	 8.878	 -25.896
162.8	 6.429	 8.882	 -25.455
163.8	 6.433	 8.886	 -25.090
164.8	 6.437	 8.890	 -25.474
165.7	 6.441	 8.894	 -25.719
166.7	 6.445	 8.898	 -25.408
167.7	 6.449	 8.902	 -26.777
168.6	 6.453	 8.905	 -25.462
169.6	 6.457	 8.909	 -25.243
170.6	 6.460	 8.913	 -26.465
171.6	 6.464	 8.917	 -25.622
172.5	 6.468	 8.920	 -25.799
173.5	 6.472	 8.924	 -25.526
174.5	 6.476	 8.928	 -25.842
175.4	 6.479	 8.931	 -25.666
176.4	 6.483	 8.935	 -25.407
177.4	 6.487	 8.939	 -26.914
178.4	 6.491	 8.942	 -26.240
179.3	 6.494	 8.946	 -25.860
180.3	 6.498	 8.950	 -26.551
181.3	 6.502	 8.954	 -25.836
182.3	 6.505	 8.957	 -26.943
183.2	 6.509	 8.961	 -25.636
184.2	 6.513	 8.964	 -25.932
185.2	 6.516	 8.967	 -25.674
186.1	 6.520	 8.971	 -25.735
187.1	 6.523	 8.974	 -26.638
188.1	 6.527	 8.978	 -26.423
189.1	 6.531	 8.981	 -27.047
190.0	 6.534	 8.985	 -26.551
191.0	 6.538	 8.988	 -27.349
192.0	 6.541	 8.992	 -27.971
193.0	 6.545	 8.995	 -26.350
194.0	 6.548	 8.998	 -26.168
194.9	 6.552	 9.002	 -26.467
195.9	 6.555	 9.005	 -26.575
196.9	 6.559	 9.009	 -26.134
197.9	 6.562	 9.012	 -26.742
198.8	 6.565	 9.015	 -26.093
199.8	 6.569	 9.019	 -25.917
200.8	 6.572	 9.022	 -26.719
201.8	 6.576	 9.025	 -26.452
202.7	 6.579	 9.029	 -27.157
203.7	 6.582	 9.032	 -26.595
204.7	 6.586	 9.035	 -26.646
205.7	 6.589	 9.039	 -29.154
206.6	 6.592	 9.042	 -26.600
207.6	 6.596	 9.045	 -26.298
208.6	 6.599	 9.048	 -26.979
209.6	 6.602	 9.052	 -26.932
210.5	 6.606	 9.055	 -26.472
211.5	 6.609	 9.058	 -26.650
212.5	 6.612	 9.061	 -26.963
213.5	 6.615	 9.065	 -26.545
214.5	 6.619	 9.068	 -26.291
215.4	 6.622	 9.071	 -26.374
216.4	 6.625	 9.074	 -27.094
217.4	 6.628	 9.077	 -27.783
218.4	 6.631	 9.080	 -27.264
219.3	 6.635	 9.083	 -27.063
220.3	 6.638	 9.086	 -26.785
221.3	 6.641	 9.089	 -27.052
222.3	 6.644	 9.092	 -26.928
223.2	 6.647	 9.095	 -27.429
224.2	 6.650	 9.098	 -26.932
225.2	 6.653	 9.101	 -27.102
226.2	 6.657	 9.105	 -27.636
227.2	 6.660	 9.107	 -28.380
228.1	 6.663	 9.110	 -27.032
229.1	 6.666	 9.113	 -27.391
230.1	 6.669	 9.116	 -27.282
231.1	 6.672	 9.119	 -27.703
232.1	 6.675	 9.122	 -27.134
233.0	 6.678	 9.125	 -27.770
234.0	 6.681	 9.128	 -28.166
235.0	 6.684	 9.131	 -27.465
236.0	 6.687	 9.134	 -27.321
236.9	 6.690	 9.137	 -27.545
237.9	 6.693	 9.140	 -28.251
238.9	 6.696	 9.143	 -27.352
239.9	 6.699	 9.146	 -28.019
240.9	 6.702	 9.149	 -27.996
241.8	 6.705	 9.152	 -27.979
242.8	 6.708	 9.154	 -28.317
243.8	 6.711	 9.157	 -28.344
244.8	 6.714	 9.160	 -27.208
245.8	 6.717	 9.163	 -27.812
246.7	 6.720	 9.166	 -28.338
247.7	 6.722	 9.168	 -28.772
248.7	 6.725	 9.171	 -27.446
249.7	 6.728	 9.174	 -28.131
250.6	 6.731	 9.177	 -28.726
251.6	 6.734	 9.180	 -28.237
252.6	 6.737	 9.183	 -28.688
253.6	 6.740	 9.185	 -28.196
254.6	 6.742	 9.188	 -27.836
255.5	 6.745	 9.191	 -28.297
256.5	 6.748	 9.193	 -28.447
257.5	 6.751	 9.196	 -27.959
258.5	 6.754	 9.199	 -28.355
259.5	 6.756	 9.202	 -28.562
260.4	 6.759	 9.204	 -29.936
261.4	 6.762	 9.207	 -28.622
262.4	 6.765	 9.210	 -28.947
263.4	 6.768	 9.212	 -28.896
264.4	 6.770	 9.215	 -28.353
265.4	 6.773	 9.218	 -28.378
266.3	 6.776	 9.220	 -28.526
267.3	 6.779	 9.223	 -27.770
268.3	 6.781	 9.225	 -28.006
269.3	 6.784	 9.228	 -29.268
270.3	 6.787	 9.231	 -28.351
271.3	 6.789	 9.233	 -29.386
272.2	 6.792	 9.236	 -28.658
273.2	 6.795	 9.239	 -28.879
274.2	 6.797	 9.241	 -28.479
275.2	 6.800	 9.244	 -31.480
276.2	 6.803	 9.247	 -27.971
277.1	 6.805	 9.249	 -27.983
278.1	 6.808	 9.252	 -28.174
279.1	 6.811	 9.254	 -28.818
280.1	 6.813	 9.257	 -28.253
281.1	 6.816	 9.259	 -28.401
282.1	 6.819	 9.262	 -28.606
283.0	 6.821	 9.264	 -29.288
284.0	 6.824	 9.267	 -28.585
285.0	 6.826	 9.269	 -28.496
286.0	 6.829	 9.272	 -28.475
287.0	 6.832	 9.274	 -28.458
287.9	 6.834	 9.277	 -28.830
288.9	 6.837	 9.279	 -28.606
289.9	 6.839	 9.282	 -28.785
290.9	 6.842	 9.284	 -28.592
291.9	 6.844	 9.287	 -29.146
292.9	 6.847	 9.289	 -28.924
293.8	 6.849	 9.292	 -28.680
294.8	 6.852	 9.294	 -29.308
295.8	 6.854	 9.297	 -28.996
296.8	 6.857	 9.299	 -29.170
297.8	 6.859	 9.302	 -29.656
298.8	 6.862	 9.304	 -29.231
299.7	 6.864	 9.306	 -29.389
300.7	 6.867	 9.309	 -28.790
301.7	 6.869	 9.311	 -28.656
302.7	 6.872	 9.314	 -29.203
303.7	 6.874	 9.316	 -30.274
304.7	 6.877	 9.319	 -29.644
305.6	 6.879	 9.321	 -28.975
306.6	 6.882	 9.323	 -29.975
307.6	 6.884	 9.326	 -29.132
308.6	 6.887	 9.328	 -29.321
309.6	 6.889	 9.331	 -29.007
310.6	 6.891	 9.333	 -30.047
311.5	 6.894	 9.335	 -29.267
312.5	 6.896	 9.337	 -29.103
313.5	 6.899	 9.340	 -29.394
314.5	 6.901	 9.342	 -30.302
315.5	 6.903	 9.344	 -29.618
316.4	 6.906	 9.347	 -30.179
317.4	 6.908	 9.349	 -29.291
318.4	 6.911	 9.351	 -30.830
319.4	 6.913	 9.353	 -30.523
320.4	 6.915	 9.356	 -29.400
321.4	 6.918	 9.358	 -30.227
322.3	 6.920	 9.360	 -30.558
323.3	 6.922	 9.363	 -29.541
324.3	 6.925	 9.365	 -30.209
325.3	 6.927	 9.367	 -30.364
326.3	 6.929	 9.369	 -29.810
327.2	 6.932	 9.371	 -30.382
328.2	 6.934	 9.374	 -29.955
329.2	 6.936	 9.376	 -30.728
330.2	 6.939	 9.378	 -29.241
331.2	 6.941	 9.380	 -29.907
332.2	 6.943	 9.383	 -29.502
333.1	 6.946	 9.385	 -30.003
334.1	 6.948	 9.387	 -29.943
335.1	 6.950	 9.389	 -30.870
336.1	 6.952	 9.391	 -30.207
337.1	 6.955	 9.394	 -29.917
338.1	 6.957	 9.396	 -30.059
339.0	 6.959	 9.398	 -30.425
340.0	 6.962	 9.400	 -30.321
341.0	 6.964	 9.402	 -30.752
342.0	 6.966	 9.404	 -30.197
343.0	 6.968	 9.406	 -30.192
344.0	 6.971	 9.409	 -30.025
344.9	 6.973	 9.411	 -30.260
345.9	 6.975	 9.413	 -29.553
346.9	 6.977	 9.415	 -30.087
347.9	 6.979	 9.417	 -29.759
348.9	 6.982	 9.419	 -30.053
349.9	 6.984	 9.421	 -29.735
350.8	 6.986	 9.423	 -32.975
351.8	 6.988	 9.426	 -30.550
352.8	 6.990	 9.428	 -29.987
353.8	 6.993	 9.430	 -30.028
354.8	 6.995	 9.432	 -30.191
355.7	 6.997	 9.434	 -30.367
356.7	 6.999	 9.436	 -30.836
357.7	 7.001	 9.438	 -30.836
358.7	 7.003	 9.440	 -30.434
359.7	 7.006	 9.442	 -30.179


==> ising/e16_n129.dat <==
 rank	log10t	log10n	log10acc
  1.2	-0.022	 4.382	  -0.514
  1.5	 0.281	 4.682	  -1.578
  1.9	 0.515	 4.891	  -2.754
  2.4	 0.737	 5.074	  -3.879
  3.0	 0.888	 5.214	  -4.067
  3.6	 1.014	 5.328	  -4.996
  4.3	 1.108	 5.425	  -6.830
  5.0	 1.194	 5.511	  -6.793
  5.8	 1.272	 5.590	  -6.735
  6.6	 1.357	 5.661	  -7.470
  7.4	 1.446	 5.737	  -7.592
  8.2	 1.525	 5.804	  -8.405
  9.1	 1.577	 5.855	  -8.295
 10.0	 1.624	 5.905	  -9.427
 10.9	 1.690	 5.959	  -8.799
 11.8	 1.743	 6.008	 -10.883
 12.8	 1.788	 6.051	  -9.740
 13.7	 1.843	 6.096	 -10.158
 14.6	 1.880	 6.137	 -10.636
 15.5	 1.923	 6.174	 -11.182
 16.4	 1.964	 6.212	 -10.818
 17.4	 2.003	 6.246	 -10.396
 18.3	 2.034	 6.279	 -12.440
 19.3	 2.070	 6.314	 -12.391
 20.2	 2.099	 6.344	 -12.383
 21.1	 2.139	 6.374	 -12.045
 22.0	 2.172	 6.403	 -12.824
 22.9	 2.198	 6.431	 -12.979
 23.9	 2.229	 6.458	 -13.597
 24.8	 2.259	 6.486	 -12.936
 25.7	 2.287	 6.513	 -14.672
 26.6	 2.315	 6.538	 -13.742
 27.5	 2.347	 6.562	 -13.562
 28.5	 2.373	 6.587	 -15.529
 29.4	 2.398	 6.612	 -13.730
 30.3	 2.427	 6.636	 -14.237
 31.3	 2.455	 6.660	 -14.876
 32.2	 2.478	 6.683	 -14.785
 33.1	 2.500	 6.704	 -14.403
 34.0	 2.522	 6.725	 -14.523
 34.9	 2.540	 6.745	 -14.465
 35.9	 2.562	 6.764	 -14.983
 36.8	 2.586	 6.784	 -14.996
 37.7	 2.606	 6.802	 -15.259
 38.6	 2.629	 6.821	 -16.530
 39.6	 2.648	 6.839	 -15.524
 40.5	 2.667	 6.857	 -16.139
 41.4	 2.686	 6.873	 -15.229
 42.4	 2.707	 6.891	 -15.793
 43.3	 2.727	 6.909	 -15.928
 44.2	 2.745	 6.925	 -15.592
 45.1	 2.762	 6.939	 -16.848
 46.1	 2.781	 6.955	 -16.767
 47.0	 2.800	 6.973	 -17.328
 47.9	 2.819	 6.990	 -16.524
 48.9	 2.832	 7.004	 -16.799
 49.8	 2.850	 7.022	 -16.662
 50.7	 2.863	 7.036	 -17.726
 51.6	 2.881	 7.050	 -17.047
 52.5	 2.898	 7.064	 -17.975
 53.5	 2.915	 7.079	 -17.553
 54.4	 2.931	 7.092	 -17.730
 55.3	 2.945	 7.107	 -17.077
 56.3	 2.959	 7.119	 -17.348
 57.2	 2.975	 7.133	 -18.000
 58.1	 2.991	 7.146	 -18.254
 59.0	 3.006	 7.159	 -17.873
 60.0	 3.017	 7.170	 -17.851
 60.9	 3.028	 7.181	 -17.866
 61.8	 3.043	 7.194	 -17.866
 62.8	 3.057	 7.207	 -18.469
 63.7	 3.072	 7.220	 -18.983
 64.6	 3.084	 7.232	 -18.242
 65.6	 3.098	 7.244	 -18.449
 66.5	 3.112	 7.257	 -18.567
 67.4	 3.126	 7.268	 -19.112
 68.3	 3.137	 7.279	 -18.188
 69.2	 3.149	 7.289	 -19.017
 70.1	 3.162	 7.300	 -18.883
 71.1	 3.173	 7.310	 -18.810
 72.0	 3.186	 7.321	 -19.267
 72.9	 3.198	 7.332	 -19.311
 73.9	 3.211	 7.342	 -19.325
 74.8	 3.223	 7.352	 -19.246
 75.7	 3.235	 7.364	 -19.790
 76.6	 3.247	 7.374	 -19.449
 77.5	 3.256	 7.382	 -19.775
 78.5	 3.268	 7.392	 -19.625
 79.4	 3.280	 7.403	 -20.623
 80.3	 3.291	 7.413	 -20.693
 81.2	 3.303	 7.422	 -19.818
 82.1	 3.312	 7.431	 -20.184
 83.1	 3.323	 7.439	 -19.833
 84.0	 3.333	 7.447	 -20.153
 84.9	 3.341	 7.455	 -19.943
 85.8	 3.350	 7.465	 -19.833
 86.7	 3.361	 7.475	 -20.924
 87.7	 3.372	 7.483	 -19.827
 88.6	 3.383	 7.492	 -20.285
 89.5	 3.393	 7.500	 -20.356
 90.5	 3.402	 7.509	 -20.052
 91.4	 3.412	 7.517	 -20.322
 92.3	 3.421	 7.525	 -20.750
 93.2	 3.431	 7.534	 -21.428
 94.1	 3.441	 7.542	 -20.854
 95.1	 3.451	 7.550	 -20.851
 96.0	 3.461	 7.558	 -20.860
 96.9	 3.469	 7.565	 -21.350
 97.8	 3.478	 7.572	 -21.190
 98.7	 3.487	 7.579	 -21.242
 99.6	 3.494	 7.587	 -21.068
100.6	 3.504	 7.594	 -21.032
101.5	 3.512	 7.601	 -21.943
102.4	 3.520	 7.609	 -21.493
103.4	 3.529	 7.616	 -22.029
104.3	 3.537	 7.624	 -21.197
105.2	 3.547	 7.631	 -21.695
106.1	 3.553	 7.637	 -21.204
107.0	 3.562	 7.645	 -21.447
107.9	 3.571	 7.652	 -22.020
108.8	 3.580	 7.659	 -21.770
109.7	 3.589	 7.666	 -21.530
110.6	 3.596	 7.673	 -21.740
111.5	 3.605	 7.681	 -21.833
112.4	 3.614	 7.688	 -22.411
113.3	 3.621	 7.694	 -21.889
114.1	 3.628	 7.700	 -22.633
115.0	 3.637	 7.707	 -22.461
115.9	 3.643	 7.713	 -22.229
116.8	 3.650	 7.719	 -22.870
117.6	 3.658	 7.725	 -22.280
118.5	 3.666	 7.732	 -22.439
119.4	 3.673	 7.738	 -22.830
120.3	 3.679	 7.744	 -22.688
121.2	 3.686	 7.750	 -23.936
122.1	 3.694	 7.756	 -22.244
122.9	 3.702	 7.763	 -22.221
123.7	 3.710	 7.770	 -23.380
124.6	 3.718	 7.776	 -23.951
125.5	 3.725	 7.782	 -23.104
126.4	 3.731	 7.787	 -22.979
127.4	 3.737	 7.793	 -22.582
128.2	 3.744	 7.799	 -23.310
129.0	 3.752	 7.805	 -24.083
129.9	 3.759	 7.811	 -22.588
130.7	 3.767	 7.816	 -23.623
131.6	 3.774	 7.822	 -22.876
132.5	 3.781	 7.828	 -22.827
133.3	 3.788	 7.833	 -22.879
134.1	 3.795	 7.839	 -23.312
135.0	 3.801	 7.845	 -23.839
135.9	 3.809	 7.850	 -24.009
136.8	 3.814	 7.856	 -23.071
137.6	 3.821	 7.861	 -23.475
138.5	 3.827	 7.867	 -26.426
139.4	 3.834	 7.872	 -23.623
140.3	 3.842	 7.878	 -23.506
141.2	 3.848	 7.883	 -23.455
142.0	 3.854	 7.888	 -23.524
142.9	 3.861	 7.893	 -23.967
143.8	 3.867	 7.899	 -24.646
144.7	 3.874	 7.904	 -23.842
145.5	 3.881	 7.910	 -23.917
146.3	 3.888	 7.915	 -24.258
147.2	 3.893	 7.921	 -24.102
148.1	 3.899	 7.926	 -24.272
149.0	 3.905	 7.931	 -24.024
149.9	 3.911	 7.936	 -24.000
150.8	 3.918	 7.942	 -24.270
151.6	 3.923	 7.946	 -24.910
152.5	 3.930	 7.951	 -23.509
153.4	 3.936	 7.956	 -24.516
154.3	 3.943	 7.961	 -24.305
155.2	 3.949	 7.966	 -24.249
156.0	 3.956	 7.971	 -23.936
156.9	 3.962	 7.976	 -24.070
157.7	 3.968	 7.980	 -24.903
158.5	 3.975	 7.985	 -24.133
159.3	 3.981	 7.990	 -24.168
160.2	 3.987	 7.995	 -24.184
161.1	 3.994	 8.000	 -24.281
162.0	 4.000	 8.004	 -24.738
162.8	 4.005	 8.009	 -25.247
163.6	 4.011	 8.014	 -25.289
164.5	 4.016	 8.018	 -24.553
165.3	 4.022	 8.022	 -24.559
166.2	 4.028	 8.027	 -24.932
167.0	 4.034	 8.031	 -25.304
167.8	 4.039	 8.036	 -26.575
168.7	 4.045	 8.040	 -25.569
169.5	 4.049	 8.044	 -24.592
170.3	 4.054	 8.048	 -25.362
171.2	 4.060	 8.053	 -25.087
172.1	 4.065	 8.057	 -24.770
172.9	 4.071	 8.061	 -24.979
173.8	 4.077	 8.065	 -26.027
174.7	 4.082	 8.070	 -25.684
175.6	 4.087	 8.074	 -25.772
176.5	 4.092	 8.078	 -25.003
177.4	 4.098	 8.082	 -25.569
178.3	 4.103	 8.086	 -25.115
179.1	 4.108	 8.090	 -24.642
179.9	 4.114	 8.094	 -25.244
180.8	 4.119	 8.098	 -25.542
181.7	 4.124	 8.103	 -26.500
182.6	 4.129	 8.107	 -25.616
183.4	 4.134	 8.110	 -25.223
184.3	 4.139	 8.114	 -25.250
185.2	 4.144	 8.118	 -24.943
186.0	 4.149	 8.122	 -25.558
186.9	 4.154	 8.126	 -25.483
187.7	 4.159	 8.130	 -25.717
188.6	 4.164	 8.134	 -26.124
189.5	 4.169	 8.137	 -25.444
190.4	 4.175	 8.141	 -25.466
191.3	 4.180	 8.146	 -25.670
192.1	 4.185	 8.149	 -25.896
192.9	 4.191	 8.153	 -26.136
193.8	 4.195	 8.157	 -26.039
194.6	 4.199	 8.160	 -26.215
195.5	 4.204	 8.164	 -26.407
196.4	 4.209	 8.167	 -26.237
197.3	 4.214	 8.171	 -26.503
198.1	 4.219	 8.175	 -25.854
198.9	 4.224	 8.178	 -26.069
199.7	 4.228	 8.182	 -26.025
200.6	 4.234	 8.186	 -26.281
201.5	 4.238	 8.190	 -26.433
202.3	 4.243	 8.194	 -25.907
203.2	 4.249	 8.198	 -27.201
204.0	 4.253	 8.201	 -26.434
204.9	 4.258	 8.205	 -26.164
205.8	 4.263	 8.209	 -26.033
206.7	 4.267	 8.213	 -26.583
207.5	 4.273	 8.216	 -26.261
208.4	 4.278	 8.220	 -26.717
209.3	 4.283	 8.224	 -26.848
210.1	 4.287	 8.227	 -26.368
211.0	 4.291	 8.231	 -26.479
211.9	 4.296	 8.235	 -26.256
212.7	 4.301	 8.238	 -26.636
213.6	 4.306	 8.242	 -26.263
214.4	 4.311	 8.245	 -26.889
215.3	 4.316	 8.249	 -26.804
216.1	 4.321	 8.252	 -28.730
217.0	 4.326	 8.256	 -27.631
217.8	 4.331	 8.259	 -26.470
218.6	 4.335	 8.263	 -26.364
219.5	 4.340	 8.266	 -26.604
220.3	 4.345	 8.269	 -26.886
221.1	 4.349	 8.273	 -27.182
221.9	 4.353	 8.275	 -26.775
222.8	 4.358	 8.279	 -27.229
223.6	 4.363	 8.282	 -28.194
224.4	 4.366	 8.285	 -26.921
225.3	 4.371	 8.288	 -26.947
226.1	 4.376	 8.292	 -26.759
226.9	 4.381	 8.295	 -27.128
227.7	 4.385	 8.299	 -27.203
228.6	 4.389	 8.302	 -27.289
229.4	 4.394	 8.305	 -27.545
230.2	 4.398	 8.308	 -27.719
231.1	 4.403	 8.311	 -28.541
231.9	 4.407	 8.315	 -28.538
232.7	 4.412	 8.318	 -27.141
233.5	 4.416	 8.321	 -29.373
234.4	 4.421	 8.324	 -28.009
235.2	 4.424	 8.327	 -27.580
236.0	 4.429	 8.330	 -26.959
236.9	 4.432	 8.333	 -27.996
237.7	 4.437	 8.337	 -28.148
238.5	 4.441	 8.340	 -27.325
239.3	 4.445	 8.343	 -28.706
240.2	 4.449	 8.346	 -27.733
241.0	 4.453	 8.349	 -27.730
241.8	 4.456	 8.352	 -27.735
242.7	 4.461	 8.355	 -27.975
243.5	 4.465	 8.358	 -28.733
244.3	 4.469	 8.361	 -28.305
245.2	 4.473	 8.364	 -28.569
246.0	 4.477	 8.367	 -27.996
246.8	 4.481	 8.369	 -27.827
247.6	 4.485	 8.373	 -27.810
248.5	 4.489	 8.376	 -27.740
249.3	 4.493	 8.378	 -28.618
250.1	 4.498	 8.381	 -27.674
251.0	 4.502	 8.384	 -27.863
251.8	 4.506	 8.387	 -27.943
252.6	 4.511	 8.390	 -27.735
253.4	 4.515	 8.393	 -29.147
254.3	 4.519	 8.396	 -28.527
255.1	 4.523	 8.399	 -28.842
255.9	 4.527	 8.402	 -28.398
256.8	 4.531	 8.405	 -28.171
257.6	 4.535	 8.408	 -28.108
258.4	 4.539	 8.411	 -29.111
259.3	 4.543	 8.414	 -28.285
260.1	 4.546	 8.417	 -28.081
260.9	 4.550	 8.420	 -28.190
261.7	 4.554	 8.422	 -28.588
262.6	 4.557	 8.425	 -29.230
263.4	 4.561	 8.428	 -28.453
264.2	 4.565	 8.430	 -28.234
265.1	 4.569	 8.433	 -28.480
265.9	 4.573	 8.436	 -28.699
266.7	 4.577	 8.439	 -27.955
267.5	 4.581	 8.442	 -28.801
268.4	 4.585	 8.444	 -28.582
269.2	 4.589	 8.448	 -29.047
270.0	 4.593	 8.450	 -28.842
270.9	 4.596	 8.453	 -29.815
271.7	 4.600	 8.456	 -29.025
272.5	 4.604	 8.458	 -28.928
273.4	 4.608	 8.461	 -28.295
274.2	 4.612	 8.464	 -28.971
275.0	 4.616	 8.466	 -28.575
275.8	 4.619	 8.469	 -28.360
276.7	 4.623	 8.472	 -29.298
277.5	 4.627	 8.475	 -28.767
278.3	 4.630	 8.477	 -30.564
279.2	 4.634	 8.480	 -28.690
280.0	 4.638	 8.482	 -29.151
280.8	 4.642	 8.485	 -28.910
281.7	 4.646	 8.488	 -28.740
282.5	 4.649	 8.490	 -28.752
283.3	 4.653	 8.493	 -29.437
284.1	 4.657	 8.495	 -29.362
285.0	 4.660	 8.498	 -28.907
285.8	 4.664	 8.500	 -28.674
286.6	 4.668	 8.503	 -29.801
287.5	 4.671	 8.505	 -29.943
288.3	 4.675	 8.508	 -29.551
289.1	 4.679	 8.510	 -28.695
290.0	 4.682	 8.513	 -28.987
290.8	 4.686	 8.515	 -29.759
291.6	 4.690	 8.518	 -30.063
292.4	 4.694	 8.520	 -29.344
293.3	 4.697	 8.523	 -29.883
294.1	 4.701	 8.525	 -29.276
294.9	 4.704	 8.528	 -30.134
295.8	 4.708	 8.530	 -28.762
296.6	 4.711	 8.533	 -31.223
297.4	 4.715	 8.535	 -29.597
298.3	 4.719	 8.538	 -29.043
299.1	 4.722	 8.540	 -30.399
299.9	 4.725	 8.543	 -29.987
300.7	 4.728	 8.545	 -29.177
301.6	 4.732	 8.547	 -29.793
302.4	 4.736	 8.550	 -29.672
303.2	 4.739	 8.552	 -29.341
304.1	 4.742	 8.554	 -29.873
304.9	 4.746	 8.556	 -29.484
305.7	 4.749	 8.559	 -29.827
306.6	 4.753	 8.561	 -30.648
307.4	 4.756	 8.563	 -29.336
308.2	 4.760	 8.566	 -30.001
309.0	 4.763	 8.569	 -29.845
309.9	 4.767	 8.571	 -29.397
310.7	 4.770	 8.574	 -30.283
311.5	 4.774	 8.576	 -30.141
312.4	 4.777	 8.578	 -29.656
313.2	 4.781	 8.581	 -30.175
314.0	 4.784	 8.583	 -29.701
314.9	 4.788	 8.585	 -29.907
315.7	 4.791	 8.588	 -29.539
316.5	 4.795	 8.590	 -30.040
317.3	 4.798	 8.592	 -30.583
318.2	 4.801	 8.595	 -30.801
319.0	 4.804	 8.597	 -29.851
319.8	 4.808	 8.599	 -30.040
320.7	 4.811	 8.601	 -30.796
321.5	 4.814	 8.603	 -30.257
322.3	 4.817	 8.606	 -29.604
323.2	 4.820	 8.608	 -31.357
324.0	 4.823	 8.610	 -30.924
324.8	 4.827	 8.612	 -30.693
325.7	 4.830	 8.614	 -30.043
326.5	 4.833	 8.616	 -30.561
327.3	 4.836	 8.619	 -31.089
328.1	 4.840	 8.621	 -30.561
329.0	 4.843	 8.623	 -30.513
329.8	 4.847	 8.625	 -30.570
330.6	 4.850	 8.628	 -30.093
331.5	 4.853	 8.630	 -30.728
332.3	 4.857	 8.632	 -30.413
333.1	 4.860	 8.634	 -30.378
334.0	 4.863	 8.636	 -30.314
334.8	 4.867	 8.639	 -30.298
335.6	 4.870	 8.641	 -30.127
336.4	 4.873	 8.643	 -30.462
337.3	 4.876	 8.645	 -32.062
338.1	 4.879	 8.647	 -30.190
338.9	 4.882	 8.649	 -30.201
339.8	 4.885	 8.651	 -31.883
340.6	 4.888	 8.653	 -30.308
341.4	 4.891	 8.655	 -30.424
342.3	 4.895	 8.658	 -30.580
343.1	 4.898	 8.660	 -30.547
343.9	 4.901	 8.662	 -30.580
344.8	 4.905	 8.664	 -30.411
345.6	 4.908	 8.666	 -30.907
346.4	 4.911	 8.669	 -31.115
347.2	 4.914	 8.671	 -31.276
348.1	 4.917	 8.673	 -30.609
348.9	 4.920	 8.675	 -30.506
349.7	 4.924	 8.676	 -30.636
350.6	 4.927	 8.679	 -31.041
351.4	 4.930	 8.681	 -30.726
352.2	 4.933	 8.683	 -30.400
353.1	 4.936	 8.685	 -30.921
353.9	 4.939	 8.687	 -30.886
354.7	 4.942	 8.689	 -31.121
355.6	 4.944	 8.690	 -30.733
356.4	 4.947	 8.693	 -30.971
357.2	 4.951	 8.695	 -30.745
358.0	 4.953	 8.697	 -31.037
358.9	 4.956	 8.699	 -30.932
359.7	 4.960	 8.701	 -31.738
360.5	 4.963	 8.703	 -30.907
361.4	 4.966	 8.705	 -30.879
362.2	 4.969	 8.707	 -32.415
363.0	 4.972	 8.709	 -31.419
363.9	 4.975	 8.711	 -31.801
364.7	 4.977	 8.713	 -32.102
365.5	 4.981	 8.715	 -31.426
366.3	 4.983	 8.717	 -33.238
367.1	 4.987	 8.719	 -30.955
368.0	 4.989	 8.721	 -31.375
368.8	 4.992	 8.723	 -32.034
369.6	 4.996	 8.725	 -31.018
370.4	 4.999	 8.727	 -31.387
371.2	 5.001	 8.728	 -31.008
371.9	 5.004	 8.730	 -31.558
372.8	 5.007	 8.732	 -31.460
373.6	 5.010	 8.734	 -31.587
374.4	 5.013	 8.736	 -31.582
375.1	 5.016	 8.738	 -32.253
375.9	 5.019	 8.740	 -31.777
376.7	 5.022	 8.741	 -31.680
377.4	 5.025	 8.743	 -32.184
378.1	 5.027	 8.745	 -31.614
378.9	 5.030	 8.747	 -31.313
379.6	 5.033	 8.750	 -31.346
380.3	 5.036	 8.751	 -32.124
381.0	 5.039	 8.753	 -33.171
381.7	 5.042	 8.755	 -32.184
382.4	 5.044	 8.757	 -32.108
383.1	 5.047	 8.758	 -32.762
383.8	 5.050	 8.760	 -31.903
384.5	 5.053	 8.762	 -31.441
385.2	 5.056	 8.764	 -31.524
385.9	 5.058	 8.766	 -31.975
386.7	 5.061	 8.767	 -31.928
387.4	 5.064	 8.769	 -31.582
388.1	 5.067	 8.771	 -31.078
388.8	 5.070	 8.773	 -31.666
389.6	 5.072	 8.775	 -32.335
390.3	 5.075	 8.776	 -31.582
391.0	 5.078	 8.778	 -31.851
391.7	 5.081	 8.780	 -31.812
392.4	 5.084	 8.782	 -31.777
393.1	 5.087	 8.783	 -31.975
393.8	 5.089	 8.785	 -31.629
394.5	 5.092	 8.787	 -32.197
395.2	 5.095	 8.789	 -31.851
396.0	 5.097	 8.790	 -31.959
396.7	 5.100	 8.792	 -31.383
397.4	 5.103	 8.794	 -31.483
398.2	 5.105	 8.796	 -32.048
398.9	 5.108	 8.797	 -32.057
399.6	 5.111	 8.799	 -31.951
400.3	 5.114	 8.801	 -31.873
401.0	 5.117	 8.802	 -32.210
401.7	 5.120	 8.804	 -32.253
402.4	 5.122	 8.806	 -31.747
403.1	 5.125	 8.807	 -32.326
403.8	 5.128	 8.809	 -32.268
404.6	 5.130	 8.811	 -31.917
405.3	 5.133	 8.812	 -32.394
406.0	 5.136	 8.814	 -32.975
406.7	 5.138	 8.816	 -32.403
407.4	 5.141	 8.817	 -32.762
408.1	 5.143	 8.819	 -33.714
408.8	 5.146	 8.820	 -32.210
409.5	 5.149	 8.822	 -32.102
410.3	 5.151	 8.823	 -32.039
411.0	 5.154	 8.825	 -31.710
411.7	 5.157	 8.827	 -31.762
412.4	 5.160	 8.828	 -32.602
413.1	 5.162	 8.830	 -32.449
413.8	 5.165	 8.832	 -32.425
414.5	 5.168	 8.834	 -33.714
415.3	 5.170	 8.836	 -31.951
416.0	 5.173	 8.837	 -32.043
416.7	 5.176	 8.839	 -32.472
417.4	 5.178	 8.840	 -32.159
418.1	 5.181	 8.842	 -32.485
418.8	 5.183	 8.844	 -31.991
419.5	 5.186	 8.845	 -32.292
420.2	 5.189	 8.847	 -32.394
421.0	 5.191	 8.849	 -32.460
421.7	 5.194	 8.850	 -32.253
422.4	 5.197	 8.852	 -31.764
423.1	 5.199	 8.854	 -33.062
423.8	 5.202	 8.855	 -33.114
424.5	 5.204	 8.857	 -31.830
425.2	 5.207	 8.859	 -33.714
426.0	 5.210	 8.860	 -32.460
426.7	 5.212	 8.862	 -32.714
427.4	 5.215	 8.863	 -32.554
428.1	 5.217	 8.865	 -32.674
428.8	 5.220	 8.866	 -32.511
429.5	 5.223	 8.868	 -34.016
430.2	 5.225	 8.869	 -33.114
431.0	 5.228	 8.871	 -33.062
431.7	 5.231	 8.872	 -32.485
432.4	 5.233	 8.874	 -32.511
433.1	 5.236	 8.876	 -32.695
433.8	 5.238	 8.877	 -32.936
434.5	 5.240	 8.879	 -33.062


==> ising/e256_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 3.307	 5.335	  -0.000
  1.0	 3.592	 5.646	  -0.180
  1.1	 3.792	 5.858	  -1.539
  1.1	 4.020	 6.060	  -2.532
  1.2	 4.153	 6.189	  -2.900
  1.3	 4.285	 6.298	  -3.561
  1.4	 4.415	 6.402	  -5.097
  1.5	 4.511	 6.496	  -5.272
  1.6	 4.597	 6.576	  -5.686
  1.8	 4.687	 6.652	  -6.163
  2.0	 4.767	 6.735	  -6.206
  2.1	 4.840	 6.797	  -7.247
  2.3	 4.906	 6.853	  -7.327
  2.5	 4.959	 6.904	  -7.299
  2.7	 5.017	 6.953	  -7.314
  2.9	 5.064	 7.000	  -8.730
  3.1	 5.116	 7.045	  -8.541
  3.3	 5.165	 7.088	  -8.678
  3.5	 5.210	 7.129	  -9.008
  3.8	 5.248	 7.166	  -9.983
  4.0	 5.289	 7.203	  -9.821
  4.3	 5.329	 7.240	  -9.636
  4.5	 5.367	 7.275	 -11.274
  4.8	 5.403	 7.309	 -10.611
  5.1	 5.438	 7.340	 -10.730
  5.3	 5.472	 7.370	 -10.680
  5.6	 5.504	 7.401	 -11.627
  5.9	 5.534	 7.432	 -11.562
  6.2	 5.564	 7.461	 -11.699
  6.5	 5.593	 7.489	 -11.733
  6.8	 5.621	 7.515	 -11.851
  7.1	 5.648	 7.541	 -12.799
  7.4	 5.674	 7.566	 -12.924
  7.7	 5.699	 7.591	 -12.320
  8.0	 5.724	 7.617	 -14.015
  8.4	 5.748	 7.640	 -13.014
  8.7	 5.771	 7.663	 -13.302
  9.0	 5.794	 7.684	 -13.114
  9.4	 5.816	 7.705	 -13.375
  9.7	 5.837	 7.726	 -13.600
 10.1	 5.858	 7.746	 -13.680
 10.4	 5.879	 7.765	 -13.348
 10.8	 5.898	 7.785	 -13.842
 11.1	 5.918	 7.805	 -14.527
 11.5	 5.937	 7.824	 -14.349
 11.9	 5.956	 7.842	 -14.706
 12.2	 5.974	 7.860	 -14.640
 12.6	 5.992	 7.878	 -15.193
 13.0	 6.009	 7.896	 -15.188
 13.4	 6.027	 7.912	 -15.155
 13.8	 6.043	 7.928	 -15.301
 14.2	 6.060	 7.945	 -15.836
 14.6	 6.076	 7.961	 -15.105
 15.0	 6.092	 7.977	 -15.407
 15.4	 6.108	 7.992	 -15.592
 15.8	 6.123	 8.008	 -15.666
 16.2	 6.138	 8.022	 -16.184
 16.6	 6.153	 8.037	 -16.025
 17.0	 6.167	 8.051	 -16.003
 17.4	 6.182	 8.065	 -16.684
 17.9	 6.196	 8.079	 -16.710
 18.3	 6.210	 8.093	 -16.812
 18.7	 6.223	 8.107	 -16.038
 19.2	 6.237	 8.121	 -16.087
 19.6	 6.250	 8.134	 -16.280
 20.0	 6.263	 8.147	 -16.513
 20.5	 6.276	 8.160	 -17.662
 20.9	 6.288	 8.173	 -16.644
 21.4	 6.301	 8.185	 -17.191
 21.8	 6.313	 8.197	 -16.955
 22.3	 6.325	 8.210	 -16.863
 22.8	 6.337	 8.222	 -16.932
 23.2	 6.349	 8.233	 -17.103
 23.7	 6.360	 8.245	 -17.682
 24.2	 6.372	 8.256	 -17.433
 24.7	 6.383	 8.267	 -17.421
 25.1	 6.394	 8.279	 -18.036
 25.6	 6.405	 8.290	 -18.767
 26.1	 6.416	 8.301	 -18.244
 26.6	 6.427	 8.311	 -18.402
 27.1	 6.438	 8.322	 -18.312
 27.6	 6.448	 8.333	 -18.057
 28.1	 6.459	 8.343	 -17.854
 28.6	 6.469	 8.353	 -18.842
 29.1	 6.479	 8.363	 -18.408
 29.6	 6.489	 8.373	 -18.420
 30.1	 6.499	 8.383	 -18.996
 30.6	 6.509	 8.393	 -19.077
 31.1	 6.518	 8.403	 -19.149
 31.6	 6.528	 8.412	 -18.470
 32.1	 6.537	 8.422	 -18.991
 32.7	 6.547	 8.431	 -18.521
 33.2	 6.556	 8.441	 -19.796
 33.7	 6.565	 8.450	 -18.533
 34.3	 6.574	 8.459	 -18.928
 34.8	 6.583	 8.468	 -18.873
 35.3	 6.592	 8.477	 -19.359
 35.9	 6.601	 8.486	 -19.668
 36.4	 6.610	 8.495	 -18.936
 37.0	 6.618	 8.504	 -19.025
 37.5	 6.627	 8.512	 -19.604
 38.1	 6.635	 8.520	 -19.285
 38.6	 6.644	 8.529	 -19.276
 39.2	 6.652	 8.537	 -19.530
 39.7	 6.660	 8.546	 -19.410
 40.3	 6.668	 8.554	 -19.947
 40.9	 6.676	 8.562	 -21.093
 41.4	 6.684	 8.570	 -20.177
 42.0	 6.692	 8.578	 -20.991
 42.6	 6.700	 8.586	 -20.457
 43.1	 6.708	 8.594	 -19.955
 43.7	 6.716	 8.601	 -20.173
 44.3	 6.723	 8.609	 -20.818
 44.9	 6.731	 8.617	 -20.261
 45.5	 6.738	 8.624	 -21.409
 46.0	 6.746	 8.631	 -20.815
 46.6	 6.753	 8.639	 -20.567
 47.2	 6.760	 8.646	 -21.351
 47.8	 6.768	 8.653	 -20.924
 48.4	 6.775	 8.660	 -20.955
 49.0	 6.782	 8.668	 -20.710
 49.6	 6.789	 8.675	 -20.870
 50.2	 6.796	 8.682	 -20.747
 50.8	 6.803	 8.689	 -21.545
 51.4	 6.810	 8.696	 -21.433
 52.0	 6.817	 8.702	 -21.074
 52.6	 6.824	 8.709	 -21.429
 53.2	 6.830	 8.716	 -20.845
 53.9	 6.837	 8.723	 -21.249
 54.5	 6.844	 8.730	 -21.246
 55.1	 6.850	 8.736	 -22.075
 55.7	 6.857	 8.743	 -21.011
 56.4	 6.863	 8.749	 -21.275
 57.0	 6.870	 8.756	 -21.035
 57.6	 6.876	 8.762	 -22.098
 58.2	 6.882	 8.768	 -21.879
 58.9	 6.889	 8.775	 -21.963
 59.5	 6.895	 8.781	 -21.807
 60.2	 6.901	 8.788	 -21.526
 60.8	 6.907	 8.794	 -21.378
 61.5	 6.914	 8.800	 -22.032
 62.1	 6.920	 8.806	 -22.644
 62.7	 6.926	 8.812	 -22.975
 63.4	 6.932	 8.818	 -22.703
 64.0	 6.938	 8.824	 -22.777
 64.7	 6.944	 8.830	 -22.466
 65.4	 6.950	 8.836	 -22.101
 66.0	 6.955	 8.842	 -22.453
 66.7	 6.961	 8.848	 -22.154
 67.3	 6.967	 8.854	 -22.398
 68.0	 6.973	 8.860	 -22.021
 68.7	 6.978	 8.865	 -22.098
 69.4	 6.984	 8.871	 -22.277
 70.0	 6.990	 8.877	 -22.466
 70.7	 6.995	 8.883	 -22.582
 71.4	 7.001	 8.888	 -22.361
 72.1	 7.006	 8.894	 -23.572
 72.7	 7.012	 8.899	 -22.672
 73.4	 7.017	 8.905	 -23.380
 74.1	 7.023	 8.910	 -22.719
 74.8	 7.028	 8.915	 -23.007
 75.5	 7.033	 8.921	 -22.554
 76.2	 7.039	 8.926	 -22.857
 76.9	 7.044	 8.931	 -23.764
 77.6	 7.049	 8.936	 -23.259
 78.3	 7.054	 8.942	 -22.577
 79.0	 7.059	 8.947	 -22.793
 79.7	 7.065	 8.952	 -22.777
 80.4	 7.070	 8.957	 -22.717
 81.1	 7.075	 8.962	 -24.013
 81.8	 7.080	 8.967	 -23.146
 82.5	 7.085	 8.972	 -23.184
 83.3	 7.090	 8.977	 -23.462
 84.0	 7.095	 8.982	 -23.105
 84.7	 7.100	 8.987	 -24.389
 85.4	 7.105	 8.992	 -23.279
 86.1	 7.110	 8.997	 -23.640
 86.9	 7.115	 9.002	 -24.372
 87.6	 7.119	 9.007	 -23.777
 88.3	 7.124	 9.012	 -23.470
 89.0	 7.129	 9.017	 -23.830
 89.8	 7.134	 9.021	 -23.502
 90.5	 7.138	 9.026	 -23.535
 91.2	 7.143	 9.031	 -23.699
 92.0	 7.148	 9.035	 -24.344
 92.7	 7.153	 9.040	 -24.513
 93.5	 7.157	 9.045	 -23.845
 94.2	 7.162	 9.049	 -24.028
 94.9	 7.166	 9.054	 -23.963
 95.7	 7.171	 9.058	 -24.650
 96.4	 7.175	 9.063	 -23.991
 97.2	 7.180	 9.068	 -24.164
 97.9	 7.185	 9.072	 -24.108
 98.7	 7.189	 9.077	 -24.445
 99.5	 7.193	 9.081	 -24.303
100.2	 7.198	 9.086	 -24.208
101.0	 7.202	 9.090	 -24.090
101.8	 7.207	 9.094	 -24.305
102.5	 7.211	 9.099	 -25.804
103.3	 7.215	 9.103	 -24.848
104.1	 7.220	 9.107	 -24.652
104.8	 7.224	 9.112	 -24.471
105.6	 7.228	 9.116	 -24.341
106.4	 7.232	 9.120	 -24.066
107.2	 7.237	 9.125	 -25.351
108.0	 7.241	 9.129	 -24.348
108.7	 7.245	 9.133	 -24.554
109.5	 7.249	 9.137	 -26.076
110.3	 7.253	 9.141	 -24.361
111.1	 7.258	 9.145	 -24.646
111.9	 7.262	 9.149	 -24.622
112.7	 7.266	 9.153	 -25.002
113.5	 7.270	 9.158	 -25.005
114.3	 7.274	 9.162	 -25.418
115.1	 7.278	 9.166	 -25.016
115.9	 7.282	 9.170	 -26.670
116.7	 7.286	 9.174	 -25.239
117.5	 7.290	 9.178	 -25.336
118.3	 7.294	 9.182	 -24.595
119.1	 7.298	 9.186	 -24.943
119.9	 7.302	 9.190	 -25.066
120.7	 7.306	 9.194	 -24.896
121.5	 7.310	 9.198	 -25.703
122.3	 7.313	 9.201	 -25.283
123.1	 7.317	 9.205	 -25.039
123.9	 7.321	 9.209	 -25.109
124.8	 7.325	 9.213	 -25.839
125.6	 7.329	 9.217	 -25.496
126.4	 7.333	 9.220	 -25.387
127.2	 7.336	 9.224	 -25.548
128.1	 7.340	 9.228	 -25.346
128.9	 7.344	 9.232	 -25.287
129.7	 7.348	 9.235	 -25.587
130.6	 7.351	 9.239	 -26.204
131.4	 7.355	 9.243	 -26.133
132.2	 7.359	 9.247	 -25.587
133.1	 7.362	 9.250	 -25.145
133.9	 7.366	 9.254	 -25.804
134.8	 7.370	 9.257	 -25.554
135.6	 7.373	 9.261	 -26.583
136.5	 7.377	 9.265	 -25.564
137.3	 7.381	 9.268	 -26.099
138.2	 7.384	 9.272	 -26.003
139.0	 7.388	 9.275	 -25.812
139.9	 7.391	 9.279	 -25.216
140.7	 7.395	 9.283	 -25.883
141.6	 7.398	 9.286	 -25.893
142.4	 7.402	 9.290	 -25.996
143.3	 7.405	 9.293	 -25.812
144.2	 7.409	 9.297	 -26.516
145.0	 7.412	 9.300	 -25.678
145.9	 7.416	 9.304	 -26.358
146.8	 7.419	 9.307	 -26.281
147.6	 7.423	 9.310	 -26.449
148.5	 7.426	 9.314	 -26.177
149.4	 7.429	 9.317	 -26.095
150.3	 7.433	 9.321	 -26.156
151.1	 7.436	 9.324	 -26.429
152.0	 7.439	 9.327	 -26.406
152.9	 7.443	 9.331	 -27.695
153.8	 7.446	 9.334	 -27.388
154.6	 7.449	 9.337	 -26.294
155.5	 7.453	 9.341	 -26.267
156.4	 7.456	 9.344	 -26.554
157.3	 7.459	 9.347	 -27.297
158.2	 7.463	 9.351	 -26.293
159.1	 7.466	 9.354	 -26.921
160.0	 7.469	 9.357	 -26.873
160.8	 7.472	 9.360	 -27.086
161.7	 7.476	 9.364	 -27.055
162.6	 7.479	 9.367	 -26.156
163.5	 7.482	 9.370	 -26.730
164.4	 7.485	 9.373	 -26.842
165.3	 7.488	 9.377	 -26.361
166.2	 7.492	 9.380	 -27.818
167.1	 7.495	 9.383	 -26.587
168.0	 7.498	 9.386	 -27.091
168.9	 7.501	 9.389	 -27.712
169.8	 7.504	 9.392	 -26.951
170.7	 7.507	 9.395	 -27.203
171.6	 7.510	 9.398	 -27.337
172.5	 7.513	 9.402	 -26.519
173.4	 7.517	 9.405	 -26.785
174.3	 7.520	 9.408	 -27.023
175.2	 7.523	 9.411	 -26.917
176.2	 7.526	 9.414	 -27.283
177.1	 7.529	 9.417	 -27.334
178.0	 7.532	 9.420	 -27.432
178.9	 7.535	 9.423	 -27.326
179.8	 7.538	 9.426	 -27.536
180.7	 7.541	 9.429	 -27.092
181.6	 7.544	 9.432	 -27.921
182.5	 7.547	 9.435	 -27.385
183.5	 7.550	 9.438	 -27.050
184.4	 7.553	 9.441	 -27.369
185.3	 7.556	 9.444	 -27.712
186.2	 7.559	 9.447	 -27.172
187.1	 7.561	 9.450	 -27.680
188.1	 7.564	 9.452	 -27.593
189.0	 7.567	 9.455	 -27.810
189.9	 7.570	 9.458	 -27.740
190.8	 7.573	 9.461	 -27.523
191.7	 7.576	 9.464	 -27.611
192.7	 7.579	 9.467	 -27.429
193.6	 7.582	 9.470	 -27.421
194.5	 7.585	 9.473	 -27.879
195.4	 7.587	 9.475	 -27.199
196.4	 7.590	 9.478	 -27.616
197.3	 7.593	 9.481	 -27.565
198.2	 7.596	 9.484	 -27.351
199.2	 7.599	 9.487	 -27.559
200.1	 7.601	 9.490	 -27.951
201.0	 7.604	 9.492	 -27.873
201.9	 7.607	 9.495	 -27.889
202.9	 7.610	 9.498	 -27.545
203.8	 7.613	 9.501	 -27.896
204.7	 7.615	 9.504	 -28.712
205.7	 7.618	 9.506	 -28.446
206.6	 7.621	 9.509	 -28.270
207.5	 7.624	 9.512	 -27.646
208.5	 7.626	 9.514	 -27.830
209.4	 7.629	 9.517	 -27.975
210.3	 7.632	 9.520	 -28.324
211.3	 7.634	 9.522	 -28.175
212.2	 7.637	 9.525	 -28.127
213.2	 7.640	 9.528	 -27.638
214.1	 7.642	 9.530	 -28.680
215.0	 7.645	 9.533	 -28.043
216.0	 7.648	 9.536	 -28.100
216.9	 7.650	 9.538	 -28.775
217.8	 7.653	 9.541	 -27.719
218.8	 7.656	 9.544	 -28.094
219.7	 7.658	 9.546	 -28.373
220.7	 7.661	 9.549	 -28.070
221.6	 7.664	 9.551	 -29.039
222.6	 7.666	 9.554	 -28.264
223.5	 7.669	 9.557	 -28.417
224.4	 7.671	 9.559	 -28.338
225.4	 7.674	 9.562	 -28.079
226.3	 7.677	 9.564	 -27.839
227.3	 7.679	 9.567	 -28.125
228.2	 7.682	 9.569	 -28.154
229.2	 7.684	 9.572	 -29.032
230.1	 7.687	 9.574	 -28.728
231.1	 7.689	 9.577	 -28.180
232.0	 7.692	 9.579	 -28.500
233.0	 7.694	 9.582	 -28.471
233.9	 7.697	 9.584	 -28.444
234.8	 7.699	 9.587	 -28.564
235.8	 7.702	 9.589	 -28.611
236.7	 7.704	 9.592	 -28.164
237.7	 7.707	 9.594	 -29.087
238.6	 7.709	 9.597	 -28.100
239.6	 7.712	 9.599	 -29.583
240.5	 7.714	 9.602	 -28.701
241.5	 7.717	 9.604	 -30.896
242.4	 7.719	 9.607	 -29.013
243.4	 7.722	 9.609	 -28.688
244.4	 7.724	 9.611	 -29.197
245.3	 7.726	 9.614	 -28.785
246.3	 7.729	 9.616	 -28.772
247.2	 7.731	 9.619	 -28.876
248.2	 7.734	 9.621	 -28.886
249.1	 7.736	 9.623	 -29.030
250.1	 7.739	 9.626	 -28.947
251.0	 7.741	 9.628	 -28.757
252.0	 7.743	 9.630	 -29.250
252.9	 7.746	 9.633	 -28.742
253.9	 7.748	 9.635	 -28.839
254.8	 7.750	 9.638	 -29.080
255.8	 7.753	 9.640	 -29.242
256.8	 7.755	 9.642	 -29.287
257.7	 7.758	 9.645	 -29.354
258.7	 7.760	 9.647	 -29.533
259.6	 7.762	 9.649	 -29.131
260.6	 7.765	 9.652	 -28.879
261.5	 7.767	 9.654	 -29.373
262.5	 7.769	 9.656	 -29.668
263.4	 7.772	 9.658	 -28.991
264.4	 7.774	 9.661	 -29.857
265.4	 7.776	 9.663	 -29.218
266.3	 7.778	 9.665	 -29.623
267.3	 7.781	 9.668	 -30.197
268.2	 7.783	 9.670	 -29.397
269.2	 7.785	 9.672	 -29.775
270.2	 7.788	 9.674	 -29.662
271.1	 7.790	 9.677	 -29.447
272.1	 7.792	 9.679	 -30.541
273.0	 7.794	 9.681	 -29.821
274.0	 7.797	 9.683	 -29.863
275.0	 7.799	 9.685	 -29.225
275.9	 7.801	 9.688	 -29.607
276.9	 7.803	 9.690	 -30.183
277.8	 7.806	 9.692	 -30.294
278.8	 7.808	 9.694	 -29.225
279.8	 7.810	 9.696	 -29.682
280.7	 7.812	 9.699	 -31.335
281.7	 7.814	 9.701	 -30.143
282.6	 7.817	 9.703	 -29.785


==> ising/e32_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	 0.647	 4.410	  -0.233
  1.2	 0.936	 4.714	  -1.222
  1.5	 1.138	 4.924	  -2.483
  1.8	 1.367	 5.135	  -3.475
  2.1	 1.521	 5.264	  -3.801
  2.5	 1.631	 5.368	  -4.570
  3.0	 1.729	 5.463	  -6.138
  3.4	 1.832	 5.557	  -6.272
  3.9	 1.924	 5.636	  -6.545
  4.5	 2.018	 5.719	  -7.008
  5.0	 2.102	 5.794	  -7.215
  5.6	 2.167	 5.855	  -8.192
  6.1	 2.228	 5.912	  -8.039
  6.8	 2.275	 5.961	  -8.510
  7.4	 2.330	 6.009	  -8.354
  8.0	 2.381	 6.055	  -9.523
  8.7	 2.437	 6.100	  -9.572
  9.4	 2.482	 6.143	  -9.812
 10.1	 2.517	 6.182	 -10.307
 10.8	 2.566	 6.219	 -10.648
 11.5	 2.611	 6.255	 -10.499
 12.3	 2.642	 6.289	 -10.666
 13.0	 2.677	 6.326	 -11.554
 13.8	 2.718	 6.361	 -11.481
 14.7	 2.756	 6.392	 -11.590
 15.5	 2.787	 6.421	 -12.435
 16.3	 2.823	 6.454	 -12.316
 17.2	 2.851	 6.482	 -12.907
 18.0	 2.884	 6.513	 -12.453
 18.9	 2.916	 6.540	 -12.565
 19.8	 2.946	 6.567	 -12.839
 20.7	 2.971	 6.591	 -13.277
 21.6	 2.995	 6.614	 -13.136
 22.5	 3.023	 6.639	 -13.321
 23.4	 3.046	 6.662	 -13.367
 24.4	 3.068	 6.685	 -13.754
 25.3	 3.094	 6.709	 -14.041
 26.2	 3.119	 6.731	 -14.022
 27.1	 3.143	 6.752	 -14.339
 28.1	 3.163	 6.772	 -14.388
 29.0	 3.182	 6.792	 -14.275
 30.0	 3.201	 6.812	 -14.695
 30.9	 3.224	 6.832	 -15.668
 31.8	 3.245	 6.850	 -15.140
 32.8	 3.266	 6.870	 -16.277
 33.7	 3.287	 6.889	 -15.268
 34.7	 3.306	 6.907	 -15.650
 35.6	 3.323	 6.926	 -16.071
 36.5	 3.342	 6.944	 -15.410
 37.5	 3.358	 6.960	 -15.644
 38.5	 3.377	 6.976	 -15.554
 39.4	 3.392	 6.992	 -15.907
 40.4	 3.410	 7.009	 -16.478
 41.3	 3.427	 7.025	 -15.889
 42.3	 3.444	 7.042	 -16.724
 43.2	 3.461	 7.055	 -18.542
 44.2	 3.477	 7.071	 -16.213
 45.1	 3.494	 7.086	 -16.886
 46.1	 3.509	 7.101	 -17.056
 47.0	 3.525	 7.116	 -16.857
 48.0	 3.538	 7.129	 -16.854
 48.9	 3.551	 7.142	 -17.377
 49.9	 3.565	 7.158	 -16.896
 50.9	 3.580	 7.171	 -17.051
 51.8	 3.594	 7.184	 -17.873
 52.8	 3.609	 7.197	 -17.383
 53.7	 3.623	 7.211	 -17.578
 54.7	 3.636	 7.224	 -17.680
 55.6	 3.650	 7.236	 -17.529
 56.6	 3.663	 7.248	 -18.480
 57.6	 3.676	 7.260	 -17.848
 58.5	 3.687	 7.271	 -17.614
 59.5	 3.698	 7.282	 -17.883
 60.4	 3.711	 7.294	 -18.371
 61.4	 3.723	 7.306	 -18.975
 62.3	 3.735	 7.317	 -18.521
 63.3	 3.746	 7.328	 -19.137
 64.3	 3.758	 7.340	 -18.382
 65.3	 3.768	 7.350	 -20.094
 66.2	 3.780	 7.361	 -18.371
 67.2	 3.791	 7.371	 -18.562
 68.1	 3.801	 7.381	 -20.879
 69.1	 3.812	 7.392	 -18.860
 70.1	 3.823	 7.403	 -18.947
 71.0	 3.833	 7.412	 -18.971
 72.0	 3.844	 7.422	 -18.951
 72.9	 3.855	 7.431	 -19.264
 73.9	 3.865	 7.441	 -19.272
 74.8	 3.876	 7.452	 -19.483
 75.8	 3.886	 7.462	 -21.479
 76.8	 3.895	 7.470	 -19.499
 77.7	 3.906	 7.480	 -19.547
 78.7	 3.916	 7.489	 -19.364
 79.7	 3.926	 7.498	 -19.983
 80.6	 3.936	 7.507	 -19.788
 81.6	 3.945	 7.516	 -19.403
 82.6	 3.955	 7.524	 -20.699
 83.5	 3.965	 7.533	 -19.759
 84.5	 3.973	 7.542	 -19.678
 85.4	 3.982	 7.550	 -20.249
 86.4	 3.992	 7.559	 -20.000
 87.4	 4.001	 7.568	 -20.031
 88.3	 4.010	 7.576	 -20.726
 89.3	 4.019	 7.585	 -20.735
 90.3	 4.028	 7.593	 -20.967
 91.2	 4.037	 7.602	 -21.767
 92.2	 4.046	 7.610	 -20.971
 93.2	 4.055	 7.617	 -20.660
 94.1	 4.063	 7.625	 -20.759
 95.1	 4.071	 7.632	 -21.001
 96.0	 4.079	 7.640	 -20.827
 97.0	 4.088	 7.648	 -20.971
 98.0	 4.096	 7.657	 -20.539
 98.9	 4.104	 7.664	 -20.740
 99.9	 4.113	 7.672	 -21.752
100.9	 4.120	 7.679	 -21.519
101.8	 4.128	 7.687	 -22.733
102.8	 4.136	 7.695	 -21.388
103.7	 4.144	 7.702	 -21.544
104.7	 4.152	 7.710	 -21.577
105.6	 4.160	 7.717	 -21.815
106.6	 4.167	 7.724	 -21.695
107.5	 4.175	 7.731	 -22.261
108.5	 4.182	 7.738	 -21.967
109.4	 4.188	 7.745	 -21.672
110.4	 4.196	 7.753	 -22.656
111.3	 4.203	 7.760	 -21.409
112.3	 4.211	 7.766	 -21.939
113.2	 4.218	 7.773	 -22.364
114.2	 4.225	 7.779	 -23.284
115.1	 4.232	 7.786	 -23.001
116.1	 4.239	 7.792	 -21.983
117.0	 4.246	 7.798	 -21.712
118.0	 4.254	 7.805	 -22.211
119.0	 4.261	 7.811	 -22.211
119.9	 4.268	 7.817	 -22.380
120.9	 4.274	 7.823	 -22.780
121.8	 4.281	 7.829	 -22.117
122.8	 4.287	 7.835	 -22.754
123.7	 4.293	 7.841	 -22.928
124.7	 4.300	 7.847	 -22.559
125.6	 4.305	 7.853	 -23.136
126.6	 4.312	 7.859	 -22.559
127.5	 4.319	 7.865	 -22.375
128.4	 4.326	 7.872	 -22.631
129.4	 4.332	 7.878	 -22.561
130.3	 4.339	 7.884	 -23.533
131.3	 4.346	 7.890	 -23.301
132.2	 4.352	 7.895	 -22.886
133.2	 4.359	 7.901	 -22.342
134.1	 4.364	 7.907	 -23.714
135.0	 4.371	 7.912	 -24.167
135.9	 4.377	 7.919	 -23.033
136.9	 4.383	 7.924	 -22.839
137.9	 4.390	 7.930	 -22.818
138.8	 4.395	 7.935	 -23.337
139.8	 4.400	 7.940	 -23.514
140.7	 4.407	 7.946	 -23.695
141.6	 4.413	 7.951	 -23.156
142.6	 4.419	 7.956	 -23.397
143.5	 4.425	 7.962	 -23.070
144.5	 4.431	 7.967	 -23.799
145.4	 4.437	 7.972	 -23.483
146.3	 4.442	 7.977	 -23.309
147.3	 4.447	 7.982	 -25.173
148.2	 4.453	 7.987	 -23.241
149.2	 4.459	 7.992	 -24.764
150.1	 4.465	 7.997	 -23.799
151.1	 4.471	 8.003	 -23.752
152.0	 4.476	 8.008	 -24.123
152.9	 4.482	 8.013	 -24.292
153.9	 4.487	 8.017	 -23.215
154.8	 4.493	 8.022	 -23.597
155.7	 4.499	 8.027	 -24.119
156.7	 4.504	 8.032	 -23.676
157.6	 4.510	 8.038	 -23.866
158.6	 4.516	 8.043	 -24.149
159.5	 4.521	 8.048	 -24.154
160.4	 4.527	 8.052	 -24.268
161.4	 4.532	 8.057	 -24.348
162.3	 4.538	 8.062	 -25.496
163.2	 4.543	 8.067	 -24.613
164.2	 4.548	 8.072	 -23.979
165.1	 4.553	 8.076	 -24.325
166.1	 4.558	 8.081	 -24.818
167.0	 4.564	 8.085	 -24.238
168.0	 4.569	 8.090	 -24.401
168.9	 4.574	 8.095	 -25.907
169.8	 4.580	 8.099	 -24.362
170.7	 4.584	 8.104	 -24.467
171.7	 4.589	 8.108	 -24.652
172.6	 4.595	 8.113	 -24.740
173.6	 4.600	 8.117	 -25.754
174.5	 4.605	 8.122	 -25.117
175.5	 4.610	 8.126	 -25.035
176.5	 4.615	 8.130	 -24.562
177.4	 4.620	 8.134	 -25.117
178.4	 4.625	 8.139	 -25.078
179.3	 4.630	 8.143	 -24.670
180.3	 4.635	 8.147	 -24.504
181.2	 4.640	 8.151	 -24.866
182.1	 4.645	 8.156	 -25.218
183.0	 4.649	 8.159	 -24.839
184.0	 4.654	 8.164	 -26.270
184.9	 4.659	 8.168	 -24.839
185.8	 4.664	 8.172	 -26.493
186.8	 4.668	 8.176	 -24.959
187.7	 4.673	 8.180	 -25.196
188.6	 4.677	 8.184	 -24.975
189.6	 4.682	 8.188	 -25.703
190.5	 4.687	 8.192	 -25.245
191.4	 4.692	 8.196	 -25.086
192.4	 4.696	 8.200	 -25.478
193.3	 4.701	 8.204	 -25.220
194.2	 4.705	 8.208	 -25.474
195.2	 4.710	 8.212	 -25.450
196.1	 4.714	 8.216	 -25.365
197.1	 4.718	 8.220	 -27.155
198.0	 4.722	 8.224	 -26.130
199.0	 4.727	 8.228	 -26.870
199.9	 4.732	 8.232	 -25.851
200.8	 4.736	 8.235	 -26.481
201.8	 4.741	 8.239	 -26.234
202.8	 4.745	 8.243	 -25.664
203.7	 4.749	 8.247	 -25.674
204.6	 4.754	 8.250	 -25.793
205.6	 4.758	 8.254	 -25.951
206.5	 4.763	 8.258	 -25.684
207.4	 4.767	 8.262	 -25.810
208.4	 4.772	 8.266	 -26.220
209.3	 4.776	 8.269	 -26.658
210.2	 4.780	 8.273	 -26.165
211.1	 4.785	 8.277	 -26.757
212.1	 4.789	 8.280	 -28.094
213.0	 4.794	 8.284	 -26.445
214.0	 4.798	 8.288	 -26.487
214.9	 4.803	 8.291	 -25.903
215.9	 4.806	 8.295	 -25.987
216.8	 4.811	 8.299	 -26.238
217.8	 4.815	 8.302	 -25.983
218.7	 4.819	 8.306	 -26.876
219.6	 4.823	 8.310	 -26.719
220.6	 4.828	 8.313	 -26.026
221.5	 4.832	 8.316	 -26.662
222.4	 4.836	 8.320	 -26.177
223.4	 4.840	 8.323	 -26.438
224.3	 4.845	 8.327	 -26.229
225.3	 4.848	 8.330	 -26.121
226.2	 4.852	 8.333	 -26.438
227.1	 4.856	 8.336	 -26.514
228.0	 4.861	 8.340	 -26.434
229.0	 4.865	 8.343	 -26.472
229.9	 4.868	 8.346	 -26.487
230.8	 4.873	 8.350	 -26.353
231.8	 4.877	 8.353	 -26.551
232.7	 4.881	 8.357	 -26.373
233.7	 4.885	 8.360	 -26.572
234.6	 4.889	 8.363	 -26.893
235.5	 4.893	 8.367	 -26.648
236.5	 4.897	 8.370	 -28.094
237.4	 4.901	 8.374	 -28.166
238.3	 4.905	 8.377	 -27.040
239.3	 4.910	 8.380	 -27.304
240.2	 4.914	 8.383	 -27.027
241.2	 4.918	 8.386	 -26.854
242.1	 4.921	 8.390	 -27.478
243.1	 4.925	 8.393	 -27.893
244.0	 4.929	 8.396	 -27.636
244.9	 4.933	 8.400	 -27.402
245.9	 4.937	 8.403	 -27.670
246.8	 4.940	 8.406	 -27.602
247.7	 4.944	 8.409	 -27.051
248.7	 4.948	 8.413	 -28.381
249.6	 4.952	 8.416	 -27.211
250.5	 4.956	 8.419	 -27.189
251.4	 4.960	 8.422	 -26.860
252.4	 4.963	 8.425	 -27.752
253.3	 4.967	 8.428	 -27.300
254.2	 4.971	 8.431	 -26.987
255.1	 4.975	 8.434	 -27.650
256.1	 4.978	 8.437	 -27.462
257.0	 4.982	 8.440	 -28.037
257.9	 4.986	 8.443	 -28.154
258.8	 4.989	 8.446	 -27.821
259.8	 4.993	 8.449	 -28.339
260.7	 4.997	 8.452	 -27.231
261.6	 5.000	 8.455	 -28.044
262.5	 5.004	 8.458	 -27.465
263.5	 5.008	 8.461	 -28.629
264.4	 5.012	 8.464	 -28.087
265.3	 5.015	 8.467	 -27.470
266.3	 5.019	 8.469	 -28.656
267.2	 5.022	 8.473	 -27.660
268.1	 5.026	 8.475	 -27.827
269.0	 5.029	 8.478	 -27.714
270.0	 5.033	 8.481	 -28.410
270.9	 5.036	 8.484	 -27.703
271.8	 5.040	 8.487	 -28.740
272.7	 5.044	 8.490	 -29.514
273.7	 5.047	 8.493	 -28.347
274.6	 5.051	 8.495	 -28.325
275.5	 5.055	 8.498	 -27.900
276.4	 5.058	 8.501	 -28.955
277.4	 5.062	 8.504	 -28.025
278.3	 5.065	 8.507	 -28.565
279.2	 5.069	 8.509	 -27.939
280.2	 5.072	 8.512	 -28.772
281.1	 5.076	 8.515	 -28.943
282.0	 5.079	 8.518	 -28.519
282.9	 5.083	 8.520	 -28.674
283.9	 5.086	 8.523	 -28.133
284.8	 5.089	 8.526	 -28.182
285.7	 5.093	 8.529	 -28.656
286.6	 5.097	 8.532	 -28.140
287.6	 5.100	 8.534	 -28.208
288.5	 5.103	 8.537	 -29.411
289.4	 5.106	 8.540	 -28.289
290.3	 5.110	 8.542	 -29.002
291.3	 5.113	 8.545	 -28.987
292.2	 5.116	 8.548	 -28.377
293.1	 5.120	 8.550	 -29.000
294.1	 5.123	 8.553	 -28.424
295.0	 5.126	 8.556	 -28.600
295.9	 5.130	 8.558	 -29.827
296.8	 5.133	 8.561	 -28.461
297.8	 5.136	 8.563	 -28.194
298.7	 5.140	 8.566	 -29.136
299.6	 5.143	 8.569	 -28.212
300.5	 5.146	 8.571	 -28.762
301.5	 5.150	 8.574	 -29.067
302.4	 5.153	 8.577	 -28.416
303.3	 5.156	 8.579	 -29.090
304.3	 5.160	 8.582	 -28.967
305.2	 5.163	 8.584	 -28.924
306.1	 5.166	 8.587	 -29.593
307.0	 5.170	 8.589	 -28.553
308.0	 5.173	 8.592	 -29.504
308.9	 5.176	 8.594	 -28.547
309.8	 5.180	 8.596	 -29.211
310.7	 5.183	 8.599	 -29.341
311.7	 5.186	 8.601	 -29.061
312.6	 5.189	 8.604	 -28.733
313.5	 5.193	 8.606	 -28.860
314.4	 5.196	 8.609	 -29.163
315.4	 5.199	 8.612	 -28.775
316.3	 5.202	 8.614	 -28.907
317.2	 5.205	 8.617	 -28.924
318.2	 5.209	 8.619	 -29.462
319.1	 5.211	 8.621	 -29.102
320.0	 5.215	 8.624	 -28.666
320.9	 5.218	 8.626	 -29.059
321.9	 5.221	 8.628	 -29.507
322.8	 5.224	 8.631	 -29.407
323.7	 5.228	 8.633	 -29.111
324.6	 5.231	 8.636	 -29.324
325.6	 5.234	 8.638	 -30.030
326.5	 5.237	 8.640	 -28.951
327.4	 5.240	 8.643	 -30.799
328.4	 5.243	 8.645	 -28.932
329.3	 5.247	 8.647	 -29.333
330.2	 5.250	 8.650	 -29.951
331.1	 5.253	 8.652	 -29.211
332.1	 5.256	 8.655	 -30.917
333.0	 5.259	 8.657	 -29.600
333.9	 5.262	 8.659	 -29.527
334.8	 5.265	 8.662	 -29.263
335.8	 5.268	 8.664	 -29.483
336.7	 5.271	 8.666	 -30.197
337.6	 5.274	 8.669	 -29.359
338.6	 5.277	 8.671	 -29.488
339.5	 5.280	 8.673	 -30.089
340.4	 5.283	 8.676	 -29.873
341.3	 5.286	 8.678	 -30.759
342.3	 5.289	 8.680	 -30.108
343.2	 5.292	 8.682	 -29.959
344.1	 5.295	 8.684	 -29.582
345.0	 5.299	 8.687	 -29.585
346.0	 5.302	 8.689	 -30.542
346.9	 5.304	 8.691	 -29.860
347.8	 5.307	 8.693	 -29.690
348.8	 5.310	 8.696	 -30.246
349.7	 5.313	 8.698	 -30.558
350.6	 5.316	 8.700	 -29.558
351.5	 5.319	 8.702	 -31.156
352.5	 5.322	 8.705	 -29.870
353.4	 5.325	 8.707	 -30.065
354.3	 5.328	 8.709	 -30.324
355.2	 5.331	 8.711	 -29.569
356.2	 5.334	 8.713	 -30.360
357.1	 5.337	 8.715	 -29.703
358.0	 5.340	 8.718	 -30.176
359.0	 5.343	 8.720	 -29.666
359.9	 5.346	 8.722	 -29.870
360.8	 5.348	 8.724	 -30.162
361.7	 5.351	 8.726	 -30.055
362.7	 5.354	 8.728	 -30.210
363.6	 5.357	 8.730	 -30.275
364.5	 5.360	 8.732	 -31.238
365.4	 5.363	 8.734	 -30.000
366.4	 5.366	 8.736	 -29.914
367.3	 5.369	 8.738	 -31.444
368.2	 5.372	 8.741	 -30.118
369.2	 5.375	 8.743	 -30.582
370.1	 5.377	 8.745	 -31.520
371.0	 5.380	 8.747	 -30.154
371.9	 5.383	 8.749	 -30.851
372.9	 5.386	 8.751	 -31.830
373.8	 5.389	 8.753	 -30.658
374.7	 5.392	 8.755	 -30.336
375.6	 5.394	 8.757	 -30.559
376.6	 5.397	 8.759	 -29.991
377.5	 5.400	 8.761	 -29.886
378.4	 5.403	 8.763	 -31.068
379.4	 5.405	 8.765	 -30.824
380.3	 5.408	 8.767	 -30.796
381.2	 5.411	 8.769	 -30.449
382.1	 5.414	 8.771	 -30.455
383.1	 5.417	 8.773	 -32.253
384.0	 5.420	 8.775	 -31.114
384.9	 5.422	 8.777	 -30.509
385.8	 5.425	 8.780	 -31.029
386.8	 5.428	 8.782	 -30.609
387.7	 5.431	 8.784	 -30.302
388.6	 5.433	 8.786	 -30.425
389.5	 5.436	 8.788	 -31.305
390.4	 5.439	 8.790	 -30.728
391.4	 5.442	 8.792	 -30.495
392.3	 5.444	 8.794	 -30.329
393.2	 5.447	 8.796	 -31.282
394.1	 5.450	 8.798	 -31.607
395.0	 5.453	 8.800	 -30.517
395.9	 5.455	 8.802	 -31.456
396.9	 5.458	 8.804	 -32.335
397.8	 5.461	 8.806	 -32.260
398.7	 5.463	 8.808	 -30.697
399.6	 5.466	 8.810	 -30.527
400.5	 5.469	 8.811	 -31.721
401.4	 5.471	 8.814	 -31.305
402.3	 5.474	 8.816	 -30.759
403.2	 5.476	 8.817	 -30.951
404.1	 5.479	 8.819	 -31.213
405.1	 5.482	 8.821	 -31.379
406.0	 5.484	 8.823	 -30.726
406.9	 5.487	 8.825	 -31.241
407.8	 5.490	 8.827	 -33.714
408.7	 5.492	 8.829	 -31.241
409.6	 5.495	 8.830	 -32.253
410.5	 5.497	 8.832	 -30.996
411.4	 5.500	 8.834	 -31.273
412.3	 5.502	 8.836	 -30.951
413.2	 5.505	 8.838	 -31.273
414.1	 5.508	 8.840	 -31.889
415.0	 5.510	 8.842	 -31.857
415.9	 5.513	 8.843	 -31.842
416.8	 5.516	 8.845	 -31.329
417.7	 5.518	 8.847	 -30.907
418.6	 5.521	 8.849	 -31.143
419.5	 5.523	 8.851	 -31.721
420.4	 5.526	 8.853	 -32.034
421.3	 5.529	 8.855	 -32.102
422.2	 5.531	 8.857	 -31.983
423.0	 5.534	 8.859	 -31.627
423.9	 5.536	 8.861	 -31.305
424.8	 5.539	 8.862	 -31.752
425.7	 5.541	 8.864	 -31.622
426.6	 5.544	 8.866	 -31.597
427.5	 5.546	 8.868	 -31.983
428.4	 5.549	 8.870	 -31.268
429.2	 5.551	 8.871	 -31.807
430.1	 5.554	 8.873	 -31.511
431.0	 5.557	 8.875	 -32.602
431.9	 5.559	 8.877	 -31.928
432.7	 5.562	 8.879	 -32.335
433.6	 5.564	 8.880	 -31.793
434.5	 5.567	 8.882	 -32.460
435.4	 5.569	 8.884	 -31.389
436.3	 5.572	 8.886	 -32.674
437.1	 5.575	 8.888	 -31.907
438.0	 5.577	 8.890	 -31.807
438.9	 5.580	 8.891	 -31.772
439.8	 5.582	 8.893	 -31.225
440.7	 5.585	 8.895	 -31.959
441.6	 5.587	 8.896	 -31.991
442.4	 5.590	 8.898	 -32.016
443.3	 5.592	 8.900	 -32.062
444.2	 5.595	 8.901	 -33.238
445.1	 5.597	 8.903	 -32.762
446.0	 5.600	 8.905	 -31.917
446.8	 5.602	 8.907	 -32.130
447.7	 5.605	 8.909	 -31.959
448.6	 5.607	 8.910	 -32.053
449.5	 5.610	 8.912	 -32.403
450.3	 5.612	 8.914	 -32.695
451.2	 5.615	 8.915	 -31.762
452.1	 5.617	 8.917	 -31.917
453.0	 5.620	 8.919	 -31.772
453.9	 5.622	 8.921	 -31.801
454.7	 5.625	 8.922	 -31.545
455.6	 5.627	 8.924	 -32.460
456.5	 5.630	 8.926	 -31.738
457.4	 5.632	 8.928	 -31.870
458.3	 5.635	 8.929	 -31.991
459.1	 5.637	 8.931	 -32.114
460.0	 5.639	 8.933	 -31.870
460.9	 5.642	 8.935	 -31.629
461.8	 5.644	 8.936	 -32.253
462.7	 5.647	 8.938	 -32.785
463.5	 5.649	 8.940	 -32.292
464.4	 5.652	 8.941	 -31.971
465.3	 5.654	 8.943	 -31.790
466.2	 5.657	 8.945	 -32.762
467.1	 5.659	 8.946	 -32.034
467.9	 5.662	 8.948	 -32.870
468.8	 5.664	 8.950	 -33.238
469.7	 5.666	 8.951	 -32.460
470.6	 5.669	 8.953	 -31.812
471.5	 5.671	 8.954	 -32.415
472.3	 5.673	 8.956	 -32.618
473.2	 5.676	 8.958	 -33.016
474.1	 5.678	 8.960	 -32.260
475.0	 5.681	 8.961	 -32.812
475.9	 5.683	 8.963	 -32.383
476.8	 5.686	 8.965	 -32.762
477.7	 5.688	 8.966	 -32.511
478.6	 5.690	 8.968	 -32.171


==> ising/e512_n65.dat <==
 rank	log10t	log10n	log10acc
  1.0	 4.192	 5.634	   0.000
  1.0	 4.505	 5.946	   0.248
  1.0	 4.722	 6.159	  -1.229
  1.1	 4.933	 6.363	  -2.230
  1.1	 5.079	 6.494	  -2.599
  1.1	 5.202	 6.602	  -3.255
  1.2	 5.324	 6.706	  -4.785
  1.3	 5.416	 6.799	  -4.971
  1.4	 5.499	 6.878	  -5.405
  1.4	 5.586	 6.957	  -5.851
  1.6	 5.665	 7.039	  -5.876
  1.7	 5.736	 7.101	  -6.959
  1.8	 5.801	 7.156	  -6.967
  1.9	 5.862	 7.208	  -6.975
  2.0	 5.918	 7.257	  -7.004
  2.2	 5.964	 7.304	  -9.419
  2.3	 6.014	 7.348	  -8.190
  2.4	 6.062	 7.391	  -8.435
  2.6	 6.107	 7.432	  -8.682
  2.8	 6.149	 7.469	  -9.836
  2.9	 6.190	 7.507	  -9.321
  3.1	 6.229	 7.544	  -9.314
  3.3	 6.266	 7.579	 -10.752
  3.4	 6.301	 7.612	 -10.627
  3.6	 6.336	 7.644	 -10.190
  3.8	 6.368	 7.674	 -10.281
  4.0	 6.400	 7.705	 -11.282
  4.2	 6.430	 7.736	 -11.319
  4.4	 6.459	 7.765	 -11.353
  4.6	 6.488	 7.792	 -11.410
  4.8	 6.515	 7.819	 -11.652
  5.0	 6.542	 7.846	 -12.281
  5.3	 6.568	 7.870	 -12.364
  5.5	 6.593	 7.895	 -12.010
  5.7	 6.617	 7.920	 -12.928
  5.9	 6.641	 7.943	 -12.896
  6.2	 6.664	 7.966	 -13.360
  6.4	 6.686	 7.988	 -13.206
  6.6	 6.708	 8.010	 -13.429
  6.9	 6.729	 8.031	 -13.533
  7.1	 6.750	 8.051	 -13.175
  7.4	 6.770	 8.070	 -13.298
  7.6	 6.790	 8.090	 -13.627
  7.9	 6.809	 8.110	 -13.747
  8.1	 6.828	 8.129	 -14.485
  8.4	 6.847	 8.147	 -15.217
  8.7	 6.865	 8.166	 -14.231
  8.9	 6.883	 8.183	 -14.450
  9.2	 6.900	 8.201	 -15.759
  9.5	 6.917	 8.217	 -15.388
  9.7	 6.934	 8.234	 -14.991
 10.0	 6.950	 8.250	 -15.796
 10.3	 6.966	 8.267	 -15.277
 10.6	 6.982	 8.282	 -15.110
 10.9	 6.998	 8.298	 -15.217
 11.1	 7.013	 8.313	 -15.111
 11.4	 7.028	 8.328	 -15.788
 11.7	 7.043	 8.343	 -16.259
 12.0	 7.057	 8.357	 -15.796
 12.3	 7.072	 8.372	 -17.223
 12.6	 7.086	 8.386	 -16.111
 12.9	 7.099	 8.400	 -16.249
 13.2	 7.113	 8.413	 -15.770
 13.5	 7.126	 8.427	 -15.638
 13.8	 7.139	 8.440	 -15.932
 14.2	 7.152	 8.453	 -16.330
 14.5	 7.165	 8.466	 -16.435
 14.8	 7.178	 8.478	 -16.413
 15.1	 7.190	 8.491	 -16.575
 15.4	 7.202	 8.503	 -16.524
 15.7	 7.214	 8.515	 -16.545
 16.1	 7.226	 8.527	 -16.812
 16.4	 7.238	 8.539	 -16.788
 16.7	 7.250	 8.550	 -16.951
 17.1	 7.261	 8.561	 -17.658
 17.4	 7.272	 8.573	 -17.502
 17.7	 7.283	 8.584	 -17.472
 18.1	 7.294	 8.595	 -18.355
 18.4	 7.305	 8.606	 -18.290
 18.8	 7.316	 8.617	 -18.646
 19.1	 7.327	 8.628	 -18.286
 19.5	 7.337	 8.638	 -17.710
 19.8	 7.347	 8.648	 -18.481
 20.2	 7.358	 8.659	 -18.293
 20.5	 7.368	 8.669	 -18.688
 20.9	 7.378	 8.679	 -18.161
 21.2	 7.388	 8.689	 -18.100
 21.6	 7.397	 8.699	 -18.790
 21.9	 7.407	 8.708	 -18.109
 22.3	 7.416	 8.718	 -18.424
 22.7	 7.426	 8.728	 -18.520
 23.0	 7.435	 8.737	 -18.616
 23.4	 7.445	 8.746	 -18.697
 23.8	 7.454	 8.756	 -18.542
 24.2	 7.463	 8.765	 -18.631
 24.5	 7.472	 8.774	 -18.559
 24.9	 7.481	 8.783	 -18.644
 25.3	 7.489	 8.792	 -18.575
 25.7	 7.498	 8.800	 -18.699
 26.1	 7.507	 8.809	 -18.812
 26.5	 7.515	 8.817	 -19.192
 26.8	 7.524	 8.826	 -19.072
 27.2	 7.532	 8.834	 -19.460
 27.6	 7.540	 8.843	 -19.341
 28.0	 7.548	 8.851	 -19.433
 28.4	 7.556	 8.859	 -20.069
 28.8	 7.564	 8.867	 -20.239
 29.2	 7.572	 8.875	 -21.263
 29.6	 7.580	 8.883	 -20.551
 30.0	 7.588	 8.891	 -20.400
 30.4	 7.596	 8.899	 -20.788
 30.8	 7.604	 8.906	 -20.495
 31.2	 7.611	 8.914	 -21.536
 31.6	 7.619	 8.921	 -20.324
 32.0	 7.626	 8.929	 -21.439
 32.5	 7.634	 8.936	 -20.487
 32.9	 7.641	 8.944	 -20.413
 33.3	 7.648	 8.951	 -20.532
 33.7	 7.656	 8.959	 -21.452
 34.1	 7.663	 8.966	 -20.824
 34.5	 7.670	 8.973	 -21.102
 35.0	 7.677	 8.980	 -20.959
 35.4	 7.684	 8.987	 -22.562
 35.8	 7.691	 8.994	 -20.799
 36.3	 7.698	 9.001	 -20.438
 36.7	 7.705	 9.008	 -20.646
 37.1	 7.711	 9.015	 -21.074
 37.5	 7.718	 9.022	 -20.757
 38.0	 7.725	 9.028	 -20.757
 38.4	 7.731	 9.035	 -21.002
 38.9	 7.738	 9.042	 -20.975
 39.3	 7.745	 9.048	 -20.839
 39.7	 7.751	 9.055	 -21.011
 40.2	 7.758	 9.061	 -20.810
 40.6	 7.764	 9.068	 -21.652
 41.1	 7.770	 9.074	 -21.107
 41.5	 7.777	 9.080	 -21.060
 42.0	 7.783	 9.087	 -21.173
 42.4	 7.789	 9.093	 -22.046
 42.9	 7.795	 9.099	 -21.243
 43.3	 7.801	 9.105	 -21.551
 43.8	 7.807	 9.111	 -21.907
 44.2	 7.813	 9.117	 -22.583
 44.7	 7.819	 9.123	 -21.556
 45.2	 7.825	 9.129	 -21.785
 45.6	 7.831	 9.135	 -21.686
 46.1	 7.837	 9.141	 -22.241
 46.6	 7.843	 9.147	 -22.469
 47.0	 7.849	 9.153	 -23.173
 47.5	 7.854	 9.159	 -22.240
 48.0	 7.860	 9.164	 -22.193
 48.4	 7.866	 9.170	 -22.215
 48.9	 7.872	 9.176	 -23.866
 49.4	 7.877	 9.182	 -22.108
 49.8	 7.883	 9.187	 -22.298
 50.3	 7.888	 9.193	 -22.206
 50.8	 7.894	 9.198	 -23.943
 51.3	 7.899	 9.204	 -22.426
 51.8	 7.905	 9.209	 -23.240
 52.3	 7.910	 9.215	 -22.638
 52.7	 7.915	 9.220	 -22.388
 53.2	 7.921	 9.226	 -22.928
 53.7	 7.926	 9.231	 -22.616
 54.2	 7.931	 9.236	 -22.903
 54.7	 7.936	 9.241	 -24.325
 55.2	 7.942	 9.247	 -22.324
 55.7	 7.947	 9.252	 -22.790
 56.2	 7.952	 9.257	 -22.701
 56.7	 7.957	 9.262	 -22.597
 57.2	 7.962	 9.267	 -22.638
 57.7	 7.967	 9.272	 -22.876
 58.2	 7.972	 9.278	 -22.670
 58.7	 7.977	 9.283	 -22.726
 59.2	 7.982	 9.288	 -22.845
 59.7	 7.987	 9.293	 -22.951
 60.2	 7.992	 9.298	 -22.914
 60.7	 7.997	 9.303	 -23.169
 61.2	 8.002	 9.307	 -23.210
 61.7	 8.007	 9.312	 -23.336
 62.3	 8.011	 9.317	 -23.620
 62.8	 8.016	 9.322	 -23.156
 63.3	 8.021	 9.327	 -23.767
 63.8	 8.026	 9.331	 -23.613
 64.3	 8.030	 9.336	 -23.796
 64.8	 8.035	 9.341	 -24.260
 65.4	 8.040	 9.346	 -24.851
 65.9	 8.044	 9.350	 -23.839
 66.4	 8.049	 9.355	 -24.635
 66.9	 8.053	 9.359	 -23.577
 67.5	 8.058	 9.364	 -24.635
 68.0	 8.062	 9.368	 -24.284
 68.5	 8.067	 9.373	 -23.943
 69.1	 8.071	 9.377	 -24.337
 69.6	 8.076	 9.382	 -24.155
 70.1	 8.080	 9.386	 -23.979
 70.7	 8.085	 9.391	 -24.008
 71.2	 8.089	 9.395	 -24.029
 71.8	 8.093	 9.400	 -24.510
 72.3	 8.098	 9.404	 -24.229
 72.8	 8.102	 9.408	 -24.648
 73.4	 8.106	 9.413	 -24.304
 73.9	 8.111	 9.417	 -24.076
 74.5	 8.115	 9.421	 -24.362
 75.0	 8.119	 9.425	 -24.301


==> ising/e64_n65.dat <==
 rank	log10t	log10n	log10acc
  1.1	 1.634	 4.702	  -0.077
  1.3	 1.960	 5.021	  -0.886
  1.5	 2.174	 5.237	  -2.161
  1.8	 2.348	 5.441	  -3.156
  2.2	 2.488	 5.570	  -3.520
  2.6	 2.614	 5.680	  -4.180
  3.0	 2.722	 5.782	  -5.730
  3.5	 2.810	 5.877	  -5.907
  4.0	 2.891	 5.957	  -6.343
  4.5	 2.969	 6.037	  -6.678
  5.0	 3.065	 6.118	  -6.854
  5.6	 3.136	 6.181	  -7.839
  6.2	 3.185	 6.237	  -7.963
  6.8	 3.233	 6.289	  -7.900
  7.4	 3.282	 6.337	  -7.932
  8.1	 3.327	 6.384	  -9.292
  8.7	 3.367	 6.427	  -9.156
  9.4	 3.409	 6.469	  -9.390
 10.1	 3.449	 6.510	  -9.618
 10.9	 3.484	 6.547	 -10.342
 11.6	 3.526	 6.586	 -10.333
 12.4	 3.564	 6.622	 -10.369
 13.1	 3.601	 6.658	 -11.350
 13.9	 3.631	 6.691	 -11.405
 14.8	 3.665	 6.723	 -11.161
 15.6	 3.693	 6.753	 -11.227
 16.4	 3.727	 6.783	 -12.176
 17.3	 3.754	 6.814	 -12.146
 18.1	 3.797	 6.844	 -12.246
 19.0	 3.827	 6.871	 -12.449
 19.9	 3.853	 6.899	 -12.602
 20.8	 3.879	 6.926	 -12.967
 21.7	 3.902	 6.950	 -13.462
 22.6	 3.924	 6.975	 -12.959
 23.6	 3.950	 6.999	 -14.039
 24.5	 3.974	 7.023	 -13.812
 25.4	 3.994	 7.046	 -13.857
 26.4	 4.018	 7.068	 -13.917
 27.3	 4.036	 7.089	 -14.900
 28.2	 4.055	 7.109	 -14.022
 29.2	 4.077	 7.129	 -14.873
 30.1	 4.099	 7.149	 -14.171
 31.1	 4.119	 7.168	 -14.178
 32.0	 4.136	 7.187	 -15.323
 33.0	 4.158	 7.205	 -14.757
 33.9	 4.174	 7.223	 -15.406
 34.9	 4.194	 7.241	 -14.910
 35.9	 4.210	 7.258	 -15.117
 36.8	 4.226	 7.276	 -14.959
 37.8	 4.241	 7.292	 -15.656
 38.8	 4.256	 7.308	 -15.790
 39.7	 4.273	 7.324	 -16.500
 40.7	 4.289	 7.341	 -15.914
 41.6	 4.310	 7.357	 -16.192
 42.6	 4.327	 7.373	 -15.666
 43.6	 4.343	 7.388	 -16.316
 44.5	 4.358	 7.402	 -16.209
 45.5	 4.373	 7.417	 -17.063
 46.5	 4.387	 7.432	 -17.754
 47.4	 4.401	 7.446	 -17.917
 48.4	 4.417	 7.460	 -16.939
 49.4	 4.432	 7.474	 -16.627
 50.4	 4.446	 7.488	 -17.127
 51.3	 4.458	 7.501	 -16.413
 52.3	 4.473	 7.514	 -16.777
 53.3	 4.486	 7.527	 -17.670
 54.3	 4.498	 7.540	 -17.299
 55.2	 4.510	 7.552	 -17.234
 56.2	 4.522	 7.565	 -18.161
 57.2	 4.536	 7.578	 -17.541
 58.2	 4.551	 7.590	 -17.495
 59.1	 4.561	 7.602	 -17.883
 60.1	 4.572	 7.613	 -17.893
 61.1	 4.583	 7.625	 -18.341
 62.1	 4.594	 7.637	 -17.987
 63.0	 4.606	 7.648	 -18.398
 64.0	 4.618	 7.659	 -18.572
 65.0	 4.630	 7.670	 -18.479
 66.0	 4.640	 7.682	 -19.587
 66.9	 4.650	 7.692	 -18.857
 67.9	 4.661	 7.703	 -19.074
 68.9	 4.672	 7.713	 -18.627
 69.9	 4.683	 7.723	 -18.728
 70.9	 4.693	 7.733	 -19.757
 71.8	 4.704	 7.743	 -18.500
 72.8	 4.715	 7.754	 -19.067
 73.8	 4.728	 7.763	 -19.606
 74.8	 4.737	 7.773	 -19.273
 75.7	 4.746	 7.782	 -18.967
 76.7	 4.754	 7.791	 -19.772
 77.7	 4.764	 7.801	 -19.166
 78.7	 4.772	 7.810	 -19.302
 79.7	 4.781	 7.820	 -19.339
 80.6	 4.792	 7.829	 -20.103
 81.6	 4.801	 7.838	 -19.545
 82.6	 4.811	 7.847	 -20.034
 83.6	 4.820	 7.856	 -20.075
 84.6	 4.830	 7.865	 -19.313
 85.5	 4.838	 7.874	 -19.558
 86.5	 4.848	 7.884	 -20.481
 87.5	 4.858	 7.892	 -19.757
 88.5	 4.866	 7.900	 -21.297
 89.5	 4.874	 7.909	 -19.839
 90.4	 4.882	 7.917	 -20.108
 91.4	 4.890	 7.925	 -20.323
 92.4	 4.898	 7.933	 -20.523
 93.4	 4.905	 7.941	 -21.416
 94.4	 4.914	 7.949	 -20.738
 95.3	 4.922	 7.956	 -21.056
 96.3	 4.930	 7.964	 -21.058
 97.3	 4.938	 7.972	 -20.593
 98.3	 4.946	 7.980	 -20.521
 99.3	 4.953	 7.987	 -20.514
100.2	 4.961	 7.994	 -20.903
101.2	 4.968	 8.002	 -21.032
102.2	 4.976	 8.009	 -20.796
103.2	 4.984	 8.017	 -21.567
104.2	 4.991	 8.024	 -22.256
105.1	 4.997	 8.031	 -21.126
106.1	 5.004	 8.038	 -21.126
107.1	 5.011	 8.045	 -22.168
108.1	 5.018	 8.052	 -20.928
109.0	 5.025	 8.059	 -21.353
110.0	 5.032	 8.066	 -22.220
111.0	 5.038	 8.073	 -21.423
112.0	 5.045	 8.080	 -21.077
112.9	 5.052	 8.087	 -21.583
113.9	 5.060	 8.094	 -23.138
114.9	 5.066	 8.100	 -22.364
115.8	 5.075	 8.107	 -21.399
116.8	 5.081	 8.114	 -21.730
117.8	 5.088	 8.121	 -21.710
118.8	 5.094	 8.127	 -21.701
119.7	 5.101	 8.134	 -21.979
120.7	 5.107	 8.141	 -22.160
121.7	 5.113	 8.147	 -22.008
122.7	 5.119	 8.153	 -22.304
123.7	 5.126	 8.159	 -22.284
124.6	 5.132	 8.165	 -22.234
125.6	 5.139	 8.171	 -21.860
126.6	 5.145	 8.178	 -22.327
127.6	 5.153	 8.184	 -22.336
128.5	 5.158	 8.190	 -23.122
129.5	 5.164	 8.196	 -23.565
130.5	 5.169	 8.202	 -23.172
131.5	 5.176	 8.207	 -23.186
132.4	 5.182	 8.213	 -22.553
133.4	 5.187	 8.219	 -23.116
134.4	 5.193	 8.225	 -22.726
135.4	 5.199	 8.231	 -24.413
136.3	 5.205	 8.237	 -22.646
137.3	 5.210	 8.242	 -24.234
138.3	 5.217	 8.248	 -22.830
139.2	 5.222	 8.254	 -23.449
140.2	 5.227	 8.259	 -23.098
141.2	 5.233	 8.265	 -22.682
142.1	 5.238	 8.270	 -22.611
143.1	 5.244	 8.276	 -23.128
144.1	 5.249	 8.281	 -23.194
145.1	 5.256	 8.286	 -23.206
146.0	 5.262	 8.292	 -22.947
147.0	 5.267	 8.297	 -23.498
148.0	 5.274	 8.302	 -22.845
148.9	 5.279	 8.308	 -23.893
149.9	 5.284	 8.313	 -24.344
150.9	 5.289	 8.318	 -23.292
151.9	 5.294	 8.323	 -23.851
152.9	 5.299	 8.329	 -23.239
153.8	 5.304	 8.334	 -23.163
154.8	 5.310	 8.339	 -23.407
155.8	 5.316	 8.344	 -23.971
156.7	 5.321	 8.349	 -23.400
157.7	 5.325	 8.354	 -23.500
158.7	 5.331	 8.359	 -23.910
159.6	 5.335	 8.364	 -23.516
160.6	 5.341	 8.369	 -24.292
161.6	 5.346	 8.374	 -24.658
162.6	 5.351	 8.379	 -23.652
163.5	 5.356	 8.384	 -23.623
164.5	 5.361	 8.389	 -23.851
165.5	 5.367	 8.393	 -24.088
166.4	 5.372	 8.398	 -23.693
167.4	 5.376	 8.403	 -24.234
168.4	 5.381	 8.408	 -25.445
169.3	 5.387	 8.412	 -24.607
170.3	 5.392	 8.417	 -24.292
171.3	 5.397	 8.422	 -24.411
172.3	 5.401	 8.426	 -24.348
173.2	 5.406	 8.431	 -24.597
174.2	 5.411	 8.435	 -24.433
175.2	 5.415	 8.440	 -24.321
176.1	 5.420	 8.444	 -24.398
177.1	 5.425	 8.449	 -24.542
178.1	 5.430	 8.453	 -24.221
179.1	 5.434	 8.458	 -24.762
180.0	 5.439	 8.462	 -24.225
181.0	 5.445	 8.466	 -24.664
182.0	 5.449	 8.471	 -24.939
183.0	 5.454	 8.475	 -24.996
183.9	 5.458	 8.479	 -25.355
184.9	 5.463	 8.484	 -24.701
185.9	 5.467	 8.488	 -25.220
186.8	 5.472	 8.492	 -25.235
187.8	 5.475	 8.496	 -26.757
188.8	 5.480	 8.500	 -24.893
189.8	 5.484	 8.505	 -24.804
190.7	 5.489	 8.509	 -26.149
191.7	 5.492	 8.513	 -26.498
192.7	 5.496	 8.517	 -25.399
193.6	 5.500	 8.521	 -26.140
194.6	 5.504	 8.525	 -25.431
195.6	 5.509	 8.529	 -25.785
196.5	 5.513	 8.533	 -24.932
197.5	 5.518	 8.537	 -25.770
198.5	 5.522	 8.541	 -26.377
199.4	 5.526	 8.545	 -25.253
200.4	 5.530	 8.549	 -25.558
201.4	 5.534	 8.553	 -25.399
202.3	 5.538	 8.557	 -25.593
203.3	 5.543	 8.560	 -25.928
204.3	 5.548	 8.564	 -25.208
205.3	 5.552	 8.568	 -25.388
206.2	 5.556	 8.572	 -29.133
207.2	 5.560	 8.576	 -26.235
208.2	 5.564	 8.580	 -25.638
209.2	 5.568	 8.583	 -26.059
210.1	 5.572	 8.587	 -25.889
211.1	 5.576	 8.591	 -25.517
212.1	 5.580	 8.595	 -26.381
213.1	 5.584	 8.599	 -25.538
214.0	 5.588	 8.603	 -25.567
215.0	 5.591	 8.606	 -25.914
216.0	 5.596	 8.610	 -26.597
216.9	 5.599	 8.614	 -26.190
217.9	 5.604	 8.617	 -26.471
218.9	 5.607	 8.621	 -26.081
219.9	 5.612	 8.625	 -26.128
220.9	 5.616	 8.628	 -26.212
221.8	 5.620	 8.632	 -26.095
222.8	 5.623	 8.636	 -26.595
223.8	 5.627	 8.639	 -26.633
224.8	 5.631	 8.643	 -26.146
225.7	 5.635	 8.646	 -25.996
226.7	 5.639	 8.650	 -25.839
227.7	 5.643	 8.654	 -26.114
228.7	 5.646	 8.657	 -26.263
229.6	 5.650	 8.660	 -25.967
230.6	 5.654	 8.664	 -26.638
231.6	 5.657	 8.667	 -26.345
232.5	 5.661	 8.671	 -26.319
233.5	 5.665	 8.674	 -26.329
234.5	 5.668	 8.678	 -26.052
235.5	 5.672	 8.681	 -26.292
236.5	 5.675	 8.685	 -26.562
237.4	 5.679	 8.688	 -26.426
238.4	 5.683	 8.692	 -26.513
239.4	 5.686	 8.695	 -26.164
240.3	 5.689	 8.698	 -26.620
241.3	 5.693	 8.702	 -26.385
242.3	 5.697	 8.705	 -26.562
243.3	 5.700	 8.708	 -26.688
244.2	 5.703	 8.712	 -27.035
245.2	 5.707	 8.715	 -26.633
246.2	 5.711	 8.718	 -26.363
247.1	 5.714	 8.721	 -26.623
248.1	 5.719	 8.724	 -26.936
249.1	 5.723	 8.728	 -27.548
250.1	 5.726	 8.731	 -26.648
251.1	 5.730	 8.734	 -27.353
252.0	 5.734	 8.738	 -26.551
253.0	 5.737	 8.741	 -26.714
254.0	 5.741	 8.744	 -27.260
254.9	 5.744	 8.747	 -27.350
255.9	 5.747	 8.750	 -27.148
256.9	 5.750	 8.754	 -27.032
257.8	 5.753	 8.757	 -27.010
258.8	 5.757	 8.760	 -28.660
259.8	 5.761	 8.763	 -26.955
260.8	 5.764	 8.766	 -27.221
261.7	 5.767	 8.769	 -26.876
262.7	 5.770	 8.772	 -27.631
263.7	 5.773	 8.775	 -27.678
264.6	 5.776	 8.778	 -27.502
265.6	 5.779	 8.782	 -28.708
266.6	 5.783	 8.785	 -27.369
267.5	 5.786	 8.788	 -28.738
268.5	 5.790	 8.791	 -28.854
269.5	 5.793	 8.794	 -27.708
270.4	 5.797	 8.797	 -27.987
271.4	 5.799	 8.800	 -27.421
272.4	 5.803	 8.803	 -27.526
273.3	 5.806	 8.806	 -27.489
274.3	 5.809	 8.809	 -27.903


==> ising/e6_n129.dat <==
 rank	log10t	log10n	log10acc
  1.5	-1.390	 3.860	  -2.143
  2.3	-1.097	 4.134	  -3.346
  3.3	-0.891	 4.323	  -5.303
  4.3	-0.705	 4.494	  -4.879
  5.3	-0.575	 4.616	  -5.740
  6.3	-0.441	 4.727	  -6.979
  7.3	-0.343	 4.819	  -7.164
  8.3	-0.253	 4.889	  -7.519
  9.3	-0.154	 4.976	  -7.943
 10.3	-0.079	 5.039	  -8.548
 11.3	-0.010	 5.097	  -9.047
 12.1	 0.057	 5.151	  -9.033
 13.1	 0.118	 5.206	 -10.004
 13.8	 0.186	 5.260	 -10.011
 14.6	 0.248	 5.311	 -10.258
 15.4	 0.316	 5.362	 -10.450
 16.1	 0.370	 5.407	 -10.947
 16.9	 0.419	 5.445	 -10.703
 17.5	 0.459	 5.477	 -11.903
 18.1	 0.498	 5.509	 -11.851
 18.7	 0.541	 5.542	 -12.293
 19.4	 0.577	 5.571	 -12.886
 20.2	 0.625	 5.612	 -13.642
 20.8	 0.663	 5.646	 -12.983
 21.6	 0.695	 5.671	 -13.387
 22.2	 0.727	 5.698	 -13.575
 22.8	 0.762	 5.727	 -14.067
 23.7	 0.792	 5.752	 -13.947
 24.3	 0.825	 5.781	 -14.706
 25.1	 0.854	 5.805	 -14.580
 25.7	 0.894	 5.833	 -14.690
 26.3	 0.924	 5.853	 -14.759
 26.9	 0.953	 5.876	 -15.272
 27.7	 0.978	 5.897	 -16.287
 28.3	 1.006	 5.917	 -16.548
 29.1	 1.033	 5.935	 -15.764
 29.8	 1.057	 5.952	 -16.372
 30.6	 1.081	 5.971	 -16.604
 31.2	 1.107	 5.992	 -16.750
 32.0	 1.132	 6.010	 -16.587
 32.6	 1.152	 6.025	 -16.607
 33.2	 1.176	 6.045	 -17.463
 33.8	 1.200	 6.064	 -17.249
 34.4	 1.223	 6.083	 -17.484
 35.2	 1.246	 6.101	 -17.947
 35.8	 1.268	 6.119	 -17.785
 36.6	 1.288	 6.133	 -18.480
 37.2	 1.308	 6.146	 -18.500
 38.1	 1.328	 6.160	 -18.338
 38.7	 1.347	 6.175	 -18.991
 39.5	 1.366	 6.190	 -19.400
 40.1	 1.387	 6.205	 -19.996
 40.7	 1.405	 6.219	 -19.971
 41.3	 1.425	 6.235	 -20.752
 41.9	 1.444	 6.249	 -20.070
 42.5	 1.462	 6.262	 -20.071
 43.0	 1.481	 6.276	 -20.130
 43.6	 1.503	 6.291	 -20.151
 44.2	 1.521	 6.306	 -20.445
 44.8	 1.540	 6.321	 -20.724
 45.7	 1.558	 6.332	 -21.125
 46.3	 1.575	 6.345	 -21.406
 47.1	 1.594	 6.359	 -21.475
 47.7	 1.610	 6.370	 -21.481
 48.3	 1.625	 6.382	 -22.188
 48.9	 1.638	 6.392	 -21.857
 49.4	 1.656	 6.405	 -21.530
 50.0	 1.671	 6.415	 -21.600
 50.6	 1.687	 6.428	 -21.469
 51.2	 1.702	 6.439	 -23.361
 52.0	 1.717	 6.449	 -23.662
 52.9	 1.735	 6.462	 -23.022
 53.5	 1.750	 6.472	 -22.854
 54.0	 1.765	 6.481	 -22.914
 54.9	 1.782	 6.495	 -23.178
 55.5	 1.797	 6.506	 -22.991
 56.1	 1.814	 6.518	 -23.684
 56.6	 1.827	 6.528	 -23.328
 57.2	 1.841	 6.538	 -23.796
 58.1	 1.855	 6.546	 -23.971
 58.7	 1.869	 6.555	 -25.144
 59.2	 1.880	 6.563	 -23.979
 59.8	 1.893	 6.571	 -24.134
 60.4	 1.906	 6.580	 -24.225
 61.0	 1.922	 6.591	 -25.068
 61.8	 1.935	 6.600	 -24.662
 62.7	 1.948	 6.610	 -24.573
 63.2	 1.961	 6.620	 -24.790
 63.8	 1.974	 6.630	 -24.857
 64.4	 1.987	 6.639	 -26.466
 65.0	 1.999	 6.647	 -25.827
 65.6	 2.012	 6.656	 -25.311
 66.2	 2.027	 6.667	 -25.483
 66.8	 2.039	 6.675	 -25.567
 67.6	 2.051	 6.683	 -25.752
 68.2	 2.063	 6.693	 -25.827
 69.0	 2.075	 6.702	 -26.526
 69.6	 2.086	 6.710	 -26.654
 70.2	 2.100	 6.720	 -26.699
 70.8	 2.114	 6.729	 -26.815
 71.4	 2.126	 6.738	 -26.830
 72.0	 2.137	 6.745	 -27.516
 72.6	 2.148	 6.753	 -27.914
 73.1	 2.159	 6.760	 -29.151
 73.7	 2.170	 6.768	 -28.325
 74.3	 2.180	 6.775	 -27.917
 74.9	 2.191	 6.782	 -27.714
 75.5	 2.201	 6.789	 -27.654
 76.1	 2.212	 6.796	 -27.790
 76.7	 2.222	 6.804	 -27.721
 77.2	 2.232	 6.811	 -28.019
 77.8	 2.245	 6.820	 -27.924
 78.4	 2.255	 6.828	 -28.646
 79.0	 2.267	 6.836	 -28.810
 79.6	 2.277	 6.843	 -28.879
 80.2	 2.287	 6.849	 -29.570
 80.8	 2.297	 6.855	 -28.910
 81.4	 2.306	 6.861	 -29.721
 81.9	 2.316	 6.867	 -30.391
 82.5	 2.326	 6.875	 -31.239
 83.1	 2.337	 6.882	 -30.161
 83.7	 2.346	 6.888	 -30.066
 84.3	 2.354	 6.893	 -30.205
 84.9	 2.364	 6.900	 -30.545
 85.4	 2.373	 6.907	 -29.883
 86.0	 2.382	 6.913	 -30.011
 86.6	 2.391	 6.919	 -30.318
 87.2	 2.400	 6.924	 -30.465
 87.8	 2.409	 6.930	 -30.220
 88.4	 2.418	 6.936	 -30.234
 89.0	 2.427	 6.943	 -30.424
 89.5	 2.436	 6.948	 -30.924
 90.1	 2.445	 6.954	 -32.485
 90.7	 2.453	 6.959	 -31.804
 91.3	 2.461	 6.966	 -30.845
 91.9	 2.468	 6.970	 -31.115
 92.5	 2.477	 6.976	 -31.499
 93.0	 2.488	 6.984	 -31.470
 93.6	 2.496	 6.989	 -31.438
 94.2	 2.504	 6.995	 -32.364
 94.8	 2.513	 7.001	 -31.845
 95.4	 2.521	 7.006	 -31.730
 96.0	 2.529	 7.011	 -31.845
 96.5	 2.537	 7.016	 -31.764
 97.1	 2.546	 7.021	 -32.238
 97.7	 2.554	 7.027	 -32.030
 98.3	 2.563	 7.033	 -32.043
 98.9	 2.571	 7.039	 -32.210
 99.5	 2.578	 7.043	 -32.130
100.0	 2.586	 7.048	 -32.335
100.6	 2.594	 7.053	 -32.238
101.2	 2.601	 7.058	 -32.184
101.8	 2.610	 7.064	 -32.108
102.4	 2.617	 7.069	 -32.159
103.0	 2.625	 7.073	 -32.147
103.5	 2.633	 7.078	 -32.159
104.1	 2.641	 7.084	 -32.072


==> ising/e8_n129.dat <==
 rank	log10t	log10n	log10acc
  1.4	-0.967	 4.026	  -0.836
  2.0	-0.677	 4.320	  -1.971
  2.7	-0.448	 4.525	  -3.146
  3.6	-0.229	 4.714	  -4.370
  4.5	-0.078	 4.844	  -4.545
  5.5	 0.034	 4.948	  -5.452
  6.5	 0.133	 5.044	  -7.483
  7.5	 0.209	 5.123	  -7.587
  8.5	 0.280	 5.195	  -7.203
  9.5	 0.347	 5.262	  -8.233
 10.5	 0.436	 5.341	  -7.975
 11.3	 0.505	 5.398	  -9.338
 12.3	 0.558	 5.450	  -9.284
 13.2	 0.609	 5.498	 -10.378
 14.1	 0.689	 5.559	  -9.017
 14.9	 0.742	 5.603	 -12.602
 15.9	 0.784	 5.642	 -10.116
 16.7	 0.842	 5.687	 -11.491
 17.4	 0.891	 5.732	 -11.171
 18.2	 0.943	 5.769	 -11.322
 19.1	 0.977	 5.801	 -11.144
 19.9	 1.025	 5.835	 -11.011
 20.7	 1.077	 5.871	 -12.519
 21.6	 1.113	 5.906	 -12.564
 22.4	 1.148	 5.934	 -12.553
 23.1	 1.179	 5.963	 -12.120
 23.9	 1.218	 5.991	 -13.144
 24.8	 1.245	 6.015	 -13.207
 25.6	 1.277	 6.042	 -14.475
 26.4	 1.312	 6.069	 -13.728
 27.1	 1.337	 6.089	 -14.012
 28.0	 1.361	 6.112	 -14.857
 28.8	 1.400	 6.139	 -14.258
 29.6	 1.427	 6.162	 -13.936
 30.4	 1.463	 6.186	 -14.708
 31.3	 1.489	 6.208	 -14.493
 32.0	 1.514	 6.228	 -15.614
 32.8	 1.535	 6.246	 -15.790
 33.6	 1.555	 6.264	 -16.095
 34.5	 1.579	 6.284	 -16.004
 35.3	 1.603	 6.302	 -16.721
 36.1	 1.626	 6.322	 -15.511
 36.8	 1.648	 6.339	 -15.529
 37.7	 1.678	 6.360	 -15.400
 38.5	 1.707	 6.382	 -15.907
 39.3	 1.724	 6.397	 -16.311
 40.2	 1.742	 6.411	 -16.274
 41.0	 1.759	 6.427	 -16.764
 41.7	 1.779	 6.442	 -15.735
 42.5	 1.797	 6.458	 -16.726
 43.3	 1.814	 6.472	 -16.635
 44.1	 1.840	 6.490	 -17.517
 44.8	 1.859	 6.505	 -16.597
 45.7	 1.884	 6.522	 -16.955
 46.5	 1.902	 6.538	 -17.917
 47.3	 1.917	 6.552	 -16.614
 48.1	 1.938	 6.566	 -17.334
 48.8	 1.958	 6.579	 -18.074
 49.7	 1.976	 6.591	 -17.387
 50.5	 1.993	 6.604	 -17.607
 51.3	 2.015	 6.620	 -18.057
 52.1	 2.036	 6.633	 -18.535
 53.0	 2.051	 6.646	 -18.283
 53.7	 2.067	 6.658	 -18.351
 54.5	 2.085	 6.672	 -18.876
 55.3	 2.098	 6.684	 -18.714
 56.2	 2.118	 6.698	 -18.614
 57.0	 2.133	 6.710	 -19.073
 57.7	 2.146	 6.719	 -18.233
 58.5	 2.160	 6.730	 -19.325
 59.4	 2.177	 6.743	 -18.163
 60.2	 2.191	 6.752	 -18.910
 61.0	 2.203	 6.762	 -19.622
 61.7	 2.218	 6.773	 -18.928
 62.5	 2.232	 6.783	 -21.292
 63.3	 2.248	 6.795	 -18.889
 64.1	 2.259	 6.806	 -19.688
 64.9	 2.277	 6.818	 -19.569
 65.6	 2.290	 6.829	 -19.815
 66.4	 2.301	 6.838	 -19.386
 67.2	 2.315	 6.848	 -19.277
 68.0	 2.328	 6.857	 -20.151
 68.7	 2.344	 6.868	 -19.526
 69.5	 2.357	 6.877	 -20.785
 70.3	 2.369	 6.886	 -20.045
 71.1	 2.382	 6.895	 -20.005
 71.8	 2.396	 6.905	 -21.762
 72.6	 2.412	 6.915	 -20.259
 73.4	 2.422	 6.923	 -21.656
 74.2	 2.434	 6.933	 -20.226
 74.9	 2.446	 6.941	 -20.550
 75.7	 2.457	 6.950	 -20.234
 76.5	 2.467	 6.958	 -22.553
 77.4	 2.482	 6.968	 -21.364
 78.2	 2.497	 6.977	 -20.747
 78.9	 2.508	 6.985	 -20.903
 79.7	 2.518	 6.993	 -22.253
 80.6	 2.530	 7.002	 -21.024
 81.4	 2.543	 7.010	 -21.110
 82.2	 2.555	 7.019	 -21.967
 82.9	 2.569	 7.028	 -21.833
 83.7	 2.581	 7.037	 -22.028
 84.5	 2.595	 7.048	 -22.109
 85.3	 2.608	 7.056	 -21.119
 86.0	 2.621	 7.065	 -22.721
 86.8	 2.631	 7.073	 -21.257
 87.6	 2.641	 7.080	 -21.629
 88.4	 2.654	 7.089	 -21.959
 89.2	 2.663	 7.096	 -21.379
 89.9	 2.674	 7.104	 -21.772
 90.7	 2.684	 7.111	 -21.484
 91.5	 2.694	 7.118	 -23.055
 92.3	 2.703	 7.126	 -22.402
 93.0	 2.714	 7.133	 -22.298
 93.9	 2.722	 7.139	 -22.717
 94.7	 2.732	 7.146	 -23.588
 95.5	 2.741	 7.153	 -22.178
 96.3	 2.749	 7.159	 -21.955
 97.2	 2.757	 7.165	 -22.487
 97.9	 2.767	 7.171	 -23.064
 98.7	 2.777	 7.179	 -23.060
 99.5	 2.787	 7.186	 -22.900
100.1	 2.796	 7.193	 -22.539
100.9	 2.805	 7.199	 -24.420
101.7	 2.815	 7.206	 -22.712
102.3	 2.823	 7.211	 -22.383
102.9	 2.833	 7.219	 -22.943
103.6	 2.844	 7.227	 -22.747
104.2	 2.855	 7.235	 -24.015
105.0	 2.862	 7.240	 -22.764
105.7	 2.872	 7.247	 -23.545
106.5	 2.880	 7.253	 -23.764
107.3	 2.889	 7.259	 -23.910
107.9	 2.896	 7.264	 -23.613
108.4	 2.903	 7.270	 -23.983
109.1	 2.910	 7.275	 -23.260
109.6	 2.918	 7.279	 -23.818
110.4	 2.927	 7.286	 -24.346
110.9	 2.935	 7.292	 -23.333
111.5	 2.943	 7.297	 -23.799
112.0	 2.953	 7.303	 -23.457
112.5	 2.961	 7.309	 -23.759
113.1	 2.969	 7.314	 -23.921
113.8	 2.976	 7.320	 -23.770
114.5	 2.984	 7.325	 -23.777
115.2	 2.992	 7.331	 -24.086
115.9	 2.999	 7.336	 -24.646
116.7	 3.007	 7.341	 -23.788
117.2	 3.015	 7.347	 -24.381
118.0	 3.023	 7.352	 -25.330
118.6	 3.031	 7.358	 -24.108
119.2	 3.037	 7.364	 -25.425
119.9	 3.045	 7.369	 -24.418
120.5	 3.051	 7.373	 -24.724
121.0	 3.060	 7.380	 -24.114
121.8	 3.069	 7.386	 -24.959
122.5	 3.077	 7.392	 -25.031
123.2	 3.084	 7.396	 -24.717
123.8	 3.091	 7.402	 -25.305
124.5	 3.098	 7.406	 -25.144
125.0	 3.106	 7.411	 -24.500
125.6	 3.114	 7.417	 -26.108
126.1	 3.122	 7.423	 -25.307
126.6	 3.131	 7.428	 -25.759
127.4	 3.137	 7.433	 -25.156
128.0	 3.145	 7.438	 -25.130
128.7	 3.151	 7.444	 -25.633
129.1	 3.157	 7.449	 -24.728
129.8	 3.164	 7.454	 -25.503
130.4	 3.172	 7.459	 -25.590
130.9	 3.179	 7.464	 -26.524
131.5	 3.186	 7.469	 -26.391
132.1	 3.193	 7.474	 -26.876
132.8	 3.200	 7.478	 -24.959
133.6	 3.206	 7.482	 -25.186
134.2	 3.213	 7.486	 -25.983
134.8	 3.220	 7.491	 -25.240
135.7	 3.227	 7.496	 -26.256
136.3	 3.235	 7.501	 -26.228
137.0	 3.242	 7.505	 -26.410
137.6	 3.248	 7.510	 -25.804
138.3	 3.254	 7.514	 -27.132
139.1	 3.262	 7.519	 -25.558
139.8	 3.269	 7.524	 -26.110
140.2	 3.275	 7.528	 -27.547
140.9	 3.280	 7.532	 -26.097
141.5	 3.286	 7.536	 -25.730
142.0	 3.293	 7.540	 -25.943
142.5	 3.299	 7.544	 -26.907
142.9	 3.305	 7.548	 -25.747
143.4	 3.311	 7.552	 -25.740
143.9	 3.317	 7.556	 -26.467
144.4	 3.324	 7.560	 -26.408
145.0	 3.330	 7.564	 -25.733
145.5	 3.336	 7.568	 -26.666
146.1	 3.343	 7.573	 -26.527
146.8	 3.349	 7.577	 -26.073
147.4	 3.354	 7.581	 -27.530
148.0	 3.361	 7.585	 -27.413
148.7	 3.367	 7.589	 -27.914
149.1	 3.373	 7.593	 -26.812
149.8	 3.379	 7.597	 -26.511
150.2	 3.384	 7.601	 -26.514
150.9	 3.389	 7.604	 -27.146
151.5	 3.395	 7.608	 -27.361
152.1	 3.401	 7.612	 -26.602
152.6	 3.406	 7.615	 -26.928
153.3	 3.412	 7.619	 -27.013
154.0	 3.417	 7.624	 -26.845
154.8	 3.424	 7.628	 -26.804
155.5	 3.428	 7.631	 -29.253
156.1	 3.435	 7.635	 -26.928
156.6	 3.442	 7.640	 -26.545
157.0	 3.448	 7.644	 -26.924
157.5	 3.454	 7.647	 -27.873
158.2	 3.459	 7.650	 -27.138
158.6	 3.464	 7.654	 -27.699
159.3	 3.469	 7.657	 -27.240
159.7	 3.475	 7.660	 -27.921
160.2	 3.481	 7.664	 -27.375
160.7	 3.486	 7.667	 -27.695
161.2	 3.491	 7.671	 -27.959
161.7	 3.496	 7.674	 -27.807
162.1	 3.501	 7.677	 -27.740
162.6	 3.507	 7.680	 -28.201
163.1	 3.513	 7.684	 -27.762
163.6	 3.519	 7.687	 -28.656
164.0	 3.524	 7.691	 -28.099
164.5	 3.529	 7.693	 -28.684
165.0	 3.534	 7.697	 -27.338
165.5	 3.539	 7.700	 -27.848
166.0	 3.544	 7.703	 -27.860
166.4	 3.550	 7.706	 -28.248
166.9	 3.554	 7.710	 -27.652
167.4	 3.559	 7.712	 -28.071
167.9	 3.564	 7.715	 -28.260
168.3	 3.569	 7.719	 -28.609
168.8	 3.574	 7.722	 -28.412
169.3	 3.579	 7.724	 -28.177
169.8	 3.584	 7.728	 -28.963
170.2	 3.590	 7.730	 -28.939
170.7	 3.594	 7.733	 -29.018
171.2	 3.599	 7.736	 -28.818
171.7	 3.604	 7.739	 -29.270
172.1	 3.610	 7.743	 -28.690
172.6	 3.615	 7.746	 -28.449
173.1	 3.620	 7.749	 -28.597
173.6	 3.625	 7.751	 -29.311
174.0	 3.629	 7.754	 -28.799
174.5	 3.635	 7.757	 -29.105
175.0	 3.639	 7.759	 -28.118
175.5	 3.644	 7.763	 -29.121
175.9	 3.649	 7.766	 -28.801
176.4	 3.654	 7.769	 -29.223
176.9	 3.658	 7.771	 -29.147
177.3	 3.663	 7.774	 -29.386
177.8	 3.667	 7.777	 -29.250
178.3	 3.672	 7.780	 -28.790
178.8	 3.677	 7.783	 -28.860
179.2	 3.681	 7.786	 -29.372
179.7	 3.685	 7.789	 -29.287
180.2	 3.690	 7.791	 -29.582
180.7	 3.695	 7.794	 -29.369
181.1	 3.699	 7.797	 -29.629
181.6	 3.704	 7.800	 -29.883
182.1	 3.708	 7.803	 -28.903
182.5	 3.713	 7.806	 -30.333
183.0	 3.717	 7.808	 -28.710
183.5	 3.721	 7.811	 -29.343
184.0	 3.725	 7.813	 -29.767
184.4	 3.729	 7.815	 -31.174
184.9	 3.733	 7.818	 -30.081
185.4	 3.738	 7.821	 -29.498
185.8	 3.742	 7.823	 -29.664
186.3	 3.746	 7.826	 -31.432
186.8	 3.750	 7.829	 -29.542
187.3	 3.755	 7.831	 -29.526
187.7	 3.759	 7.834	 -29.489
188.2	 3.763	 7.836	 -30.070
188.7	 3.767	 7.839	 -29.726
189.1	 3.771	 7.841	 -29.893
189.6	 3.776	 7.844	 -29.889
190.1	 3.781	 7.847	 -29.767
190.5	 3.785	 7.849	 -30.199
191.0	 3.790	 7.852	 -30.085
191.5	 3.794	 7.855	 -29.914
192.0	 3.799	 7.858	 -29.914
192.4	 3.803	 7.861	 -29.959
192.9	 3.808	 7.864	 -30.860
193.4	 3.812	 7.866	 -29.827
193.8	 3.816	 7.869	 -30.325
194.3	 3.821	 7.871	 -29.664
194.8	 3.825	 7.874	 -30.728
195.2	 3.829	 7.876	 -30.231
195.7	 3.833	 7.879	 -30.842
196.2	 3.837	 7.881	 -30.123
196.6	 3.841	 7.884	 -30.666
197.1	 3.846	 7.887	 -30.735
197.6	 3.850	 7.889	 -30.110
198.0	 3.854	 7.892	 -31.379
198.5	 3.858	 7.894	 -30.145
199.0	 3.862	 7.897	 -30.780
199.5	 3.867	 7.900	 -30.435
199.9	 3.870	 7.902	 -30.625
200.4	 3.874	 7.904	 -30.886
200.9	 3.879	 7.907	 -30.300
201.3	 3.883	 7.909	 -30.983
201.8	 3.886	 7.911	 -30.413
202.3	 3.890	 7.913	 -30.539
202.7	 3.894	 7.916	 -30.762
203.2	 3.898	 7.919	 -31.472
203.7	 3.902	 7.921	 -30.561
204.1	 3.906	 7.924	 -31.682
204.6	 3.910	 7.926	 -30.924
205.1	 3.914	 7.929	 -31.614
205.5	 3.919	 7.931	 -31.231
206.0	 3.922	 7.933	 -31.648
206.5	 3.926	 7.936	 -30.857
206.9	 3.930	 7.938	 -31.455
207.4	 3.934	 7.940	 -30.943
207.9	 3.938	 7.942	 -30.939
208.3	 3.941	 7.944	 -31.197
208.8	 3.946	 7.947	 -30.441
209.3	 3.949	 7.949	 -31.212
209.7	 3.953	 7.952	 -31.155
210.2	 3.957	 7.954	 -30.983
210.7	 3.960	 7.956	 -31.377
211.1	 3.964	 7.958	 -31.830
211.6	 3.968	 7.961	 -30.757
212.1	 3.971	 7.963	 -30.757
212.5	 3.975	 7.965	 -31.137
213.0	 3.978	 7.967	 -31.836
213.4	 3.982	 7.970	 -30.807
213.9	 3.986	 7.972	 -31.472
214.4	 3.989	 7.974	 -31.561
214.8	 3.993	 7.977	 -31.428
215.3	 3.997	 7.979	 -31.358
215.8	 4.001	 7.982	 -31.478
216.2	 4.005	 7.984	 -31.066
216.7	 4.008	 7.986	 -31.914
217.2	 4.011	 7.988	 -31.445
217.6	 4.015	 7.990	 -31.879
218.1	 4.019	 7.993	 -32.472
218.6	 4.023	 7.995	 -32.695
219.0	 4.027	 7.998	 -33.318
219.5	 4.030	 7.999	 -31.174
220.0	 4.033	 8.001	 -32.870
220.4	 4.037	 8.004	 -32.008
220.9	 4.041	 8.006	 -32.124
221.3	 4.044	 8.008	 -31.600
221.8	 4.047	 8.009	 -31.886
222.3	 4.051	 8.011	 -31.896
222.7	 4.054	 8.014	 -32.539
223.2	 4.058	 8.015	 -32.674
223.7	 4.062	 8.017	 -32.284
224.1	 4.065	 8.020	 -32.203
224.6	 4.069	 8.021	 -32.762
225.1	 4.072	 8.024	 -32.460
225.5	 4.075	 8.025	    -inf
226.0	 4.079	 8.028	 -31.983
226.4	 4.082	 8.029	 -33.238
226.9	 4.086	 8.031	 -32.602
227.4	 4.089	 8.033	 -32.842
227.8	 4.092	 8.035	 -32.602
228.3	 4.096	 8.036	 -33.415
228.8	 4.099	 8.039	 -32.674
229.2	 4.103	 8.040	 -32.714
229.7	 4.106	 8.042	 -32.135
230.1	 4.110	 8.044	 -33.714
230.6	 4.113	 8.046	 -34.016
231.1	 4.116	 8.048	 -32.373
231.5	 4.120	 8.050	 -33.114
232.0	 4.123	 8.052	 -32.674
232.5	 4.126	 8.053	 -32.415
232.9	 4.130	 8.056	 -32.812
233.4	 4.133	 8.058	 -32.936
233.8	 4.136	 8.060	 -32.449
234.3	 4.139	 8.061	 -32.936
234.8	 4.143	 8.063	 -32.762
235.2	 4.145	 8.065	 -32.602
235.7	 4.149	 8.066	 -32.437
236.2	 4.152	 8.068	 -32.870
236.6	 4.155	 8.070	 -33.171
237.1	 4.158	 8.072	 -33.114
237.5	 4.161	 8.074	 -32.636
238.0	 4.165	 8.076	 -32.284
238.5	 4.168	 8.077	 -33.714
238.9	 4.171	 8.079	 -33.539
239.4	 4.175	 8.081	 -33.171
239.9	 4.178	 8.083	 -33.714
240.3	 4.181	 8.085	 -33.415
240.8	 4.184	 8.087	 -33.114
241.2	 4.187	 8.089	 -32.812
241.7	 4.191	 8.091	 -33.114
242.2	 4.194	 8.093	 -33.415
242.6	 4.197	 8.095	 -33.714
243.1	 4.200	 8.096	 -33.415


==> ising/mc/c1024.dat <==
log10n	log10t	log10sd	log10acc
 6.623	 1.989	-2.964	  -3.977
 7.225	 2.592	-3.435	  -3.661
 7.827	 3.193	-3.475	  -3.768
 8.429	 3.795	-4.033	  -4.752
 9.031	 4.398	-4.294	  -5.830
 9.633	 5.000	-4.492	  -4.743


==> ising/qmc20/c1024.dat <==
log10n	log10t	log10sd	log10acc
 7.225	 2.420	-4.700	  -4.995
 7.827	 3.022	-5.362	  -6.267
 8.429	 3.624	-5.437	  -6.383
 9.031	 4.226	-5.528	  -7.116
 9.633	 4.827	-5.627	  -6.500
10.235	 5.429	-5.636	  -5.948
10.837	 6.034	-5.599	  -6.662


==> ising/qmc26/c1024.dat <==
log10n	log10t	log10sd	log10acc
 6.623	 1.817	-4.399	  -5.665
 7.225	 2.421	-4.366	  -4.849
 7.827	 3.022	-4.948	  -5.330
 8.429	 3.624	-5.933	  -6.160
 9.031	 4.228	-6.279	  -8.030
 9.633	 4.828	-6.732	  -7.225
10.235	 5.430	-7.362	  -7.665
10.837	 6.041	-7.480	  -8.127

